Concepts' Information Bottleneck Models

Concept Bottleneck Models (CBMs) aim to deliver interpretable predictions by routing decisions through a human-understandable concept layer, yet they often suffer reduced accuracy and concept leakage that undermines faithfulness. We introduce an explicit Information Bottleneck regularizer on the concept layer that penalizes $I(X;C)$ while preserving task-relevant information in $I(C;Y)$, encouraging minimal-sufficient concept representations. We derive two practical variants (a variational objective and an entropy-based surrogate) and integrate them into standard CBM training without architectural changes or additional supervision. Evaluated across six CBM families and three benchmarks, the IB-regularized models consistently outperform their vanilla counterparts. Information-plane analyses further corroborate the intended behavior. These results indicate that enforcing a minimal-sufficient concept bottleneck improves both predictive performance and the reliability of concept-level interventions. The proposed regularizer offers a theoretic-grounded, architecture-agnostic path to more faithful and intervenable CBMs, resolving prior evaluation inconsistencies by aligning training protocols and demonstrating robust gains across model families and datasets.

==> fig/arcbm-awa2-ixc-icy.txt <==
x,y,t
5.711999921727,0.864897687724,0.000000000000
5.433919263367,1.005165623288,0.018518518519
5.317629535291,5.050823837186,0.037037037037
5.244124854979,3.295477826678,0.055555555556
4.966958805153,4.321721255352,0.074074074074
5.185809642065,4.105735301659,0.092592592593
5.324983274913,3.096524218884,0.111111111111
4.671653133495,3.634252991963,0.129629629630
4.714922363019,4.557117224114,0.148148148148
4.914217814690,4.349342876263,0.166666666667
4.814699669460,3.877596916822,0.185185185185
4.869351548141,3.719507167399,0.203703703704
5.161335332275,4.841960783215,0.222222222222
4.725071743825,3.427561695026,0.240740740741
5.127971918969,4.069013551102,0.259259259259
4.729140529197,3.431879367468,0.277777777778
4.995805994404,3.327163675239,0.296296296296
4.689413634340,5.423923777119,0.314814814815
4.649279946434,4.544472227312,0.333333333333
4.564806673959,4.527518831316,0.351851851852
4.652565858214,4.831983126840,0.370370370370
4.539844624988,3.877810130506,0.388888888889
4.843886658203,4.217044573605,0.407407407407
4.953308825299,5.297329739450,0.425925925926
5.064094207323,4.659192795112,0.444444444444
4.521625596837,3.581975995685,0.462962962963
4.555289031912,4.612477788123,0.481481481481
4.363576537185,3.871331052187,0.500000000000
4.766159203456,3.425783333308,0.518518518519
4.886921258448,4.048377695695,0.537037037037
4.640027812134,3.341785828331,0.555555555556
4.485960835173,4.448180014860,0.574074074074
4.342397209886,4.937620874303,0.592592592593
4.619589465979,3.677071188814,0.611111111111
4.843761700252,5.234846190960,0.629629629630
4.864048245387,4.742614745467,0.648148148148
4.559883550617,4.215630985543,0.666666666667
4.779464154656,4.459783069471,0.685185185185
4.842781254458,4.254540649419,0.703703703704
4.959278592090,4.757597194435,0.722222222222
4.312575322530,3.718614324781,0.740740740741
4.708092072562,4.721638572026,0.759259259259
4.476496474815,5.067913721175,0.777777777778
4.293146959130,3.738348164853,0.796296296296
4.152410005683,4.133229972584,0.814814814815
4.973838628541,4.202308280681,0.833333333333
4.749579334401,4.312685224915,0.851851851852
4.362958595665,3.744184648823,0.870370370370
4.075706190785,4.163010664575,0.888888888889
4.575940680126,3.605119654681,0.907407407407
4.778428457590,3.423919691297,0.925925925926
4.480576339822,4.019232351457,0.944444444444
4.586571994138,4.433319263161,0.962962962963
4.483688085756,4.477417199870,0.981481481481
4.542819105095,4.414640109903,1.000000000000

==> fig/arcbm-awa2-ixz-izc.txt <==
x,y,t
5.192483840387,4.005129554028,0.000000000000
5.394921599319,5.011796665463,0.018518518519
5.242838455814,4.852622857785,0.037037037037
5.332917555514,4.970895152452,0.055555555556
5.297708741085,4.795796518730,0.074074074074
5.434294486331,4.186452070358,0.092592592593
5.017185874853,5.076406809307,0.111111111111
4.801615270770,3.693956346661,0.129629629630
4.948296533872,4.851270660291,0.148148148148
4.957437274875,3.734548692568,0.166666666667
5.005941304544,4.635331689587,0.185185185185
4.997969659229,5.597233852966,0.203703703704
4.571618345501,5.012673073199,0.222222222222
4.834622649385,4.613956375769,0.240740740741
5.169405972765,3.674102195520,0.259259259259
5.201362564048,3.693777732671,0.277777777778
4.849050816983,4.521986927337,0.296296296296
4.907046074292,4.040250724794,0.314814814815
4.272934390329,3.228029689981,0.333333333333
4.691152297996,3.327565011494,0.351851851852
4.681471962435,4.349577497719,0.370370370370
4.696036844734,3.943600117216,0.388888888889
4.475749846551,4.352687131247,0.407407407407
4.512686585866,4.004431448145,0.425925925926
4.806834771656,4.164552376379,0.444444444444
4.469494784024,4.126451245176,0.462962962963
4.602214369859,5.375686751786,0.481481481481
4.691561871188,4.701648603229,0.500000000000
4.328014034868,4.888245288603,0.518518518519
4.524284324400,3.408175035475,0.537037037037
4.750217135300,4.258323532928,0.555555555556
4.477211982856,4.741535046081,0.574074074074
4.593433452605,4.262638461994,0.592592592593
4.378381469470,3.261033463615,0.611111111111
4.426398905802,5.200002952840,0.629629629630
4.472194963475,4.354876083060,0.648148148148
4.798031513521,3.351174042449,0.666666666667
4.881800293740,4.347921417484,0.685185185185
4.260031803541,3.693103352109,0.703703703704
4.312700136626,4.497917324522,0.722222222222
4.830050568471,4.284216377850,0.740740740741
4.471337899696,4.096720098235,0.759259259259
4.641062532707,3.397800558810,0.777777777778
4.312246167940,3.997076851522,0.796296296296
4.592815774490,4.027567380409,0.814814814815
4.934953042096,3.222500037966,0.833333333333
4.309466333445,3.496076320907,0.851851851852
4.664546096633,3.232583948570,0.870370370370
4.080281940295,3.916633435226,0.888888888889
4.605244983815,3.969413201221,0.907407407407
4.454733011761,4.090064986955,0.925925925926
4.335897766787,3.391567110858,0.944444444444
4.538313897508,3.207974150162,0.962962962963
4.617434379951,3.246676229785,0.981481481481
4.676309463996,3.211615276246,1.000000000000

==> fig/arcbm-cub-ixc-icy.txt <==
x,y,t
5.450409521819,0.580931758407,0.000000000000
5.071341989334,0.030326452635,0.018867924528
5.215832504932,4.201797550462,0.037735849057
5.121661788998,3.266831941045,0.056603773585
4.811376433340,3.362772198239,0.075471698113
5.075662019521,3.522041578544,0.094339622642
5.131141620799,3.157012893642,0.113207547170
4.505890750779,3.699386506277,0.132075471698
4.377042208821,3.547197768581,0.150943396226
4.595772281085,3.650428833515,0.169811320755
4.714562764786,3.809482157462,0.188679245283
4.604644364748,3.726122932141,0.207547169811
4.918024742151,4.600664132960,0.226415094340
4.395335587591,3.403265349055,0.245283018868
4.905477583714,3.837902786663,0.264150943396
4.583411477342,3.412859163490,0.283018867925
4.704787960501,3.240123643327,0.301886792453
4.344884584622,4.385659800069,0.320754716981
4.353739283150,3.546446208359,0.339622641509
4.263945874438,3.904643733572,0.358490566038
4.363012324569,4.271184279060,0.377358490566
4.336533793714,3.375837410356,0.396226415094
4.685655811180,3.683981447422,0.415094339623
4.731123536589,4.395555684481,0.433962264151
4.777750748722,4.590578711942,0.452830188679
4.386175382290,3.555989623385,0.471698113208
4.371670514689,3.575470508828,0.490566037736
4.240115729921,3.851759773646,0.509433962264
4.634505626138,3.431856262803,0.528301886792
4.701410156007,3.997078805742,0.547169811321
4.393592952769,3.342138813230,0.566037735849
4.259680497877,3.710375662105,0.584905660377
4.088313160306,3.916467632965,0.603773584906
4.285922354434,3.524554403780,0.622641509434
4.600675618655,4.293358635359,0.641509433962
4.520617050302,3.952702906007,0.660377358491
4.266501577624,4.230246798661,0.679245283019
4.444363836967,3.850201291384,0.698113207547
4.615402304402,4.148924298962,0.716981132075
4.600349261764,3.758605696715,0.735849056604
4.090490082642,3.264348884449,0.754716981132
4.429945648314,3.658755817657,0.773584905660
4.184365846447,4.740120914600,0.792452830189
4.145000903679,3.606194050952,0.811320754717
4.088347007340,4.039953307824,0.830188679245
4.648935879324,4.201270231290,0.849056603774
4.449253798877,3.341155998667,0.867924528302
4.173580972354,3.421130146889,0.886792452830
3.813519089409,4.048089808852,0.905660377358
4.463398712489,3.396101069868,0.924528301887
4.532948755301,3.192632744362,0.943396226415
4.351509401745,3.194131834128,0.962264150943
4.270734065363,4.067321676225,0.981132075472
4.241835051345,4.064668188296,1.000000000000

==> fig/arcbm-cub-ixz-izc.txt <==
x,y,t
4.970606908346,4.046407829808,0.000000000000
5.333194440728,5.030330260200,0.018867924528
5.037439842344,4.828566278110,0.037735849057
5.082560674043,4.922931844330,0.056603773585
5.054414361295,4.716134722613,0.075471698113
5.181199881166,3.811692145821,0.094339622642
4.799359447965,4.037494230512,0.113207547170
4.685702690786,3.666195727543,0.132075471698
4.793977757494,4.674084010030,0.150943396226
4.754811271838,3.758885839489,0.169811320755
4.912030592598,3.648483541634,0.188679245283
4.678760796857,4.581577356281,0.207547169811
4.413018263137,4.603649452268,0.226415094340
4.652059209508,4.520924446940,0.245283018868
4.982418352169,3.602935143403,0.264150943396
4.922775807399,3.658611103575,0.283018867925
4.564492769750,4.554882836588,0.301886792453
4.620618611083,3.537132200790,0.320754716981
4.079713615913,3.134613473986,0.339622641509
4.446620006457,3.317994377492,0.358490566038
4.382938052018,3.460850242331,0.377358490566
4.613878297434,3.484630929362,0.396226415094
4.177283882900,4.301064564875,0.415094339623
4.276326577463,3.346170384295,0.433962264151
4.560495497537,3.477381887789,0.452830188679
4.311675402435,3.243781609059,0.471698113208
4.402543323332,4.434234116396,0.490566037736
4.486368700899,4.283354204176,0.509433962264
4.081472636539,4.243988537574,0.528301886792
4.268091146947,3.227655243264,0.547169811321
4.570487557222,3.226052906069,0.566037735849
4.218292697201,4.233999174777,0.584905660377
4.464648304293,4.237761416111,0.603773584906
4.136032790025,3.202197630507,0.622641509434
4.239921706761,4.180144007231,0.641509433962
4.229611866228,3.428068531197,0.660377358491
4.621758845215,3.237396337601,0.679245283019
4.737495764173,3.349422061054,0.698113207547
4.077647664115,3.224673783560,0.716981132075
4.060708119668,4.240803874548,0.735849056604
4.540313290599,4.255375083836,0.754716981132
4.375088087534,3.210017163300,0.773584905660
4.451239521625,3.204602537733,0.792452830189
4.152364258364,4.018163177316,0.811320754717
4.421017910841,4.075826707770,0.830188679245
4.575491591534,3.251915570004,0.849056603774
4.186003317175,3.346135470367,0.867924528302
4.312328183671,3.106925353622,0.886792452830
3.775022244477,3.921231154538,0.905660377358
4.412696538846,3.999212882872,0.924528301887
4.351061173338,4.091018802171,0.943396226415
4.083359433782,3.214046179604,0.962264150943
4.367814640678,3.288313631892,0.981132075472
4.338768014838,3.235962138813,1.000000000000

==> fig/arcbm-ibb-awa2-ixc-icy.txt <==
x,y,t
5.692283942409,0.569710629485,0.000000000000
5.383045291019,2.025452493487,0.018518518519
5.524149807504,6.204161731298,0.037037037037
5.366170472460,5.224378088348,0.055555555556
5.010755849754,5.350328146229,0.074074074074
5.243275964819,4.450571816719,0.092592592593
5.409812879979,3.115043335645,0.111111111111
4.718978471750,4.632081693454,0.129629629630
4.677291164634,5.567092589078,0.148148148148
4.823680066507,3.633867217443,0.166666666667
4.923928754647,5.737321889331,0.185185185185
4.750198210001,5.724089475883,0.203703703704
5.079212857296,5.625137082816,0.222222222222
4.616637926207,4.424805507162,0.240740740741
5.097241449091,5.771641310059,0.259259259259
4.710707959326,4.419959953408,0.277777777778
4.847352723558,5.299966942988,0.296296296296
4.772306982097,6.402607587419,0.314814814815
4.660900021286,4.479662484792,0.333333333333
4.505786581294,4.884974928440,0.351851851852
4.546314062406,5.853900623704,0.370370370370
4.727857677323,5.394741489014,0.388888888889
4.918610018286,4.709659880027,0.407407407407
5.045576161610,6.398484144736,0.425925925926
5.025873238304,6.586212304620,0.444444444444
4.589849137260,3.571104739834,0.462962962963
4.644077400384,4.586406502716,0.481481481481
4.471329617115,5.881072698558,0.500000000000
4.923501213577,4.449956961693,0.518518518519
4.764333277323,3.923820403463,0.537037037037
4.578443409658,4.340085287657,0.555555555556
4.577396316155,4.622210608139,0.574074074074
4.245672205351,3.973414531399,0.592592592593
4.600069201732,5.557164078254,0.611111111111
4.751562095158,5.292719138153,0.629629629630
4.824600799275,5.955575218263,0.648148148148
4.470136114127,6.192632371449,0.666666666667
4.755271911932,5.843240379810,0.685185185185
4.847469984290,5.128940496415,0.703703703704
4.866395020398,4.803928772144,0.722222222222
4.236633099013,4.334146488285,0.740740740741
4.664977299650,4.676450156382,0.759259259259
4.335155052011,6.741090679547,0.777777777778
4.222093070001,5.556843447556,0.796296296296
4.347460307423,5.983899943208,0.814814814815
4.977298255969,5.202178773990,0.833333333333
4.554626009890,5.360471980326,0.851851851852
4.298789668362,5.444859054000,0.870370370370
4.076288223255,5.054165002550,0.888888888889
4.790906446818,4.407403848013,0.907407407407
4.773045150370,5.125248306558,0.925925925926
4.476590815140,5.116656576551,0.944444444444
4.590555228880,5.104286616513,0.962962962963
4.645002562484,5.108784447314,0.981481481481

==> fig/arcbm-ibb-awa2-ixz-izc.txt <==
x,y,t
4.859202481996,6.029941655949,0.000000000000
5.034123066576,4.039259384008,0.018518518519
4.822171489584,5.769709579299,0.037037037037
4.967650203426,4.962475222265,0.055555555556
4.583099610522,5.379250724146,0.074074074074
4.634389384634,5.803614982146,0.092592592593
4.903710139423,5.020838695141,0.111111111111
4.577618339479,4.646732415543,0.129629629630
4.701989115625,3.607597084768,0.148148148148
4.577947226208,5.680847645462,0.166666666667
4.695238503420,5.656725009935,0.185185185185
4.433063370790,4.628821764108,0.203703703704
4.416874781907,4.571007084276,0.222222222222
4.375303786983,4.535283094840,0.240740740741
4.425454065179,4.592254814797,0.259259259259
4.463941626841,4.579790023033,0.277777777778
4.321682221058,4.541069185834,0.296296296296
4.568014473714,3.502041035375,0.314814814815
4.051712509702,3.226346435565,0.333333333333
4.302096687676,4.323229757322,0.351851851852
4.466354872896,4.401353527820,0.370370370370
4.380343080891,5.532068645434,0.388888888889
4.332815495250,5.364709804571,0.407407407407
4.193254679456,4.364733118437,0.425925925926
4.475781607783,5.454052520972,0.444444444444
4.172476475922,4.164298205986,0.462962962963
4.523665073854,4.514192269876,0.481481481481
4.155812045733,5.339666225110,0.500000000000
4.031480097635,4.255248039934,0.518518518519
4.078968276501,3.183786244455,0.537037037037
4.045074670132,3.193769263767,0.555555555556
4.201263018781,5.259828836123,0.574074074074
4.206549743629,3.459170693730,0.592592592593
4.232775079218,5.155850321812,0.611111111111
4.045278097355,5.167472703196,0.629629629630
4.346698125005,5.354439135008,0.648148148148
4.136540871698,5.233626169044,0.666666666667
4.315804008987,5.291729973504,0.685185185185
3.986914714042,4.156410795363,0.703703703704
4.226102737031,4.210284841814,0.722222222222
4.130145496518,5.304928652377,0.740740740741
4.282246639719,4.186475782391,0.759259259259
4.049243552444,5.248801560755,0.777777777778
3.812854764404,4.026546665344,0.796296296296
4.131500051110,5.042990819579,0.814814814815
4.136444454126,4.260676998160,0.833333333333
4.354422567295,5.404725495996,0.851851851852
3.939102045181,4.086974466669,0.870370370370
3.835609265363,3.444960699923,0.888888888889
4.167618597978,4.211893014914,0.907407407407
3.873365924068,4.107496594245,0.925925925926
4.076534933195,4.281992075023,0.944444444444
4.165760014206,5.207454590277,0.962962962963
4.192105808910,5.271755790193,0.981481481481
4.212877151346,5.210203016577,1.000000000000

==> fig/arcbm-ibb-cub-ixc-icy.txt <==
x,y,t
5.690739208641,0.558875864071,0.000000000000
5.345010637647,0.973280976403,0.018867924528
5.458075511710,5.177094836079,0.037735849057
5.272715464096,4.288624393577,0.056603773585
4.999537507540,4.320148433111,0.075471698113
5.133510412805,4.474378268657,0.094339622642
5.331408168123,3.085533059366,0.113207547170
4.637068593531,4.649561279447,0.132075471698
4.572587081602,4.570001549735,0.150943396226
4.777914762094,3.662728337421,0.169811320755
4.872900986714,4.811839901162,0.188679245283
4.732060370120,4.675054243605,0.207547169811
5.048378349704,4.593732916586,0.226415094340
4.584884131819,4.417657685218,0.245283018868
5.093830395971,4.845736035251,0.264150943396
4.682113024723,4.443582380278,0.283018867925
4.807870137933,4.300688574387,0.301886792453
4.699685497653,5.423453811862,0.320754716981
4.585234078334,3.487602085258,0.339622641509
4.456018503809,4.886170160557,0.358490566038
4.570171723758,5.265379982961,0.377358490566
4.634111207291,4.380234803398,0.396226415094
4.810253328774,4.740512552521,0.415094339623
5.023504679096,5.367217876224,0.433962264151
4.991893245068,5.599925781389,0.452830188679
4.469782676743,3.562854748122,0.471698113208
4.562459273148,4.634610286336,0.490566037736
4.391195558808,4.843570921658,0.509433962264
4.831180922139,4.439161177602,0.528301886792
4.724535666973,3.898249599163,0.547169811321
4.478648197197,4.346990715086,0.566037735849
4.498226316610,3.664777055639,0.584905660377
4.159531158007,3.969341901867,0.603773584906
4.529776682858,4.531030348702,0.622641509434
4.610443494286,4.273310835291,0.641509433962
4.749161354646,4.915763283800,0.660377358491
4.409605918902,5.164381489793,0.679245283019
4.714923015551,4.764517168885,0.698113207547
4.790705714932,4.168142974269,0.716981132075
4.782776180695,3.755014162148,0.735849056604
4.161939528663,3.324755941769,0.754716981132
4.601152403542,3.678865210160,0.773584905660
4.310641344450,5.692926853670,0.792452830189
4.200396469520,4.642699685734,0.811320754717
4.307174828016,4.985520635205,0.830188679245
4.941223140245,5.236445467473,0.849056603774
4.470134590017,4.345278739192,0.867924528302
4.265756107388,4.427558814470,0.886792452830
4.014465031381,5.069559267000,0.905660377358
4.743767879326,4.345580542076,0.924528301887
4.683529265817,4.180056895176,0.943396226415
4.362339882760,4.195182864855,0.962264150943
4.564082591787,4.089915906362,0.981132075472
4.518406356226,4.048177966180,1.000000000000

==> fig/arcbm-ibb-cub-ixz-izc.txt <==
x,y,t
4.883438931020,5.038802093947,0.000000000000
4.956905042352,4.009328952154,0.018867924528
4.761625265957,4.768408838626,0.037735849057
4.906998698170,3.948776749546,0.056603773585
4.559350922546,4.331580108615,0.075471698113
4.612677497448,4.808914750616,0.094339622642
4.881904663723,3.999887964803,0.113207547170
4.530146212595,4.686635107050,0.132075471698
4.660075814846,3.618611778409,0.150943396226
4.523739547573,4.668864723059,0.169811320755
4.622832931587,4.712180513728,0.188679245283
4.396557871004,4.557257835727,0.207547169811
4.372099493319,3.559365309566,0.226415094340
4.355749503187,3.593705996887,0.245283018868
4.418533041233,3.670336904262,0.264150943396
4.364802493651,4.571810279617,0.283018867925
4.329697252117,3.525348699501,0.301886792453
4.538525507331,3.544247281912,0.320754716981
3.997369233816,3.161151456058,0.339622641509
4.275064982471,3.363352755997,0.358490566038
4.408841612551,4.393597711876,0.377358490566
4.289391664470,4.494181190193,0.396226415094
4.261858751608,4.368361168444,0.415094339623
4.223143355935,3.330056724038,0.433962264151
4.415509440469,4.502067463011,0.452830188679
4.030899200918,4.152056451700,0.471698113208
4.467398228144,3.521051529069,0.490566037736
4.045053263298,4.320825951022,0.509433962264
4.023804893137,4.281836102898,0.528301886792
3.953344594073,3.225993254864,0.547169811321
4.041362039520,3.277539980858,0.566037735849
4.147897790792,4.303886770081,0.584905660377
4.175088836780,3.282030328730,0.603773584906
4.102843795495,4.211121895101,0.622641509434
3.902168999999,4.171365164688,0.641509433962
4.313135316096,4.414129417045,0.660377358491
4.107410164648,4.182144536944,0.679245283019
4.241236670540,4.342268386282,0.698113207547
3.934449044775,4.155549220473,0.716981132075
4.232867668124,4.238916526446,0.735849056604
4.107033941876,4.307534748971,0.754716981132
4.181503047545,3.276310078420,0.773584905660
4.079463643541,4.285885616892,0.792452830189
3.795042925246,3.044154463804,0.811320754717
4.009119200046,4.068498985149,0.830188679245
4.066891301084,4.211970689644,0.849056603774
4.367207315447,4.391175198900,0.867924528302
3.857948096826,3.100101022011,0.886792452830
3.801187942554,2.870004359897,0.905660377358
4.192357134102,3.211246388200,0.924528301887
3.857404945296,4.065277199606,0.943396226415
4.037069831388,4.257592657453,0.962264150943
4.171402384097,4.211456025013,0.981132075472
4.089519049644,4.244541194702,1.000000000000

==> fig/arcbm-ibe-awa2-ixc-icy.txt <==
x,y,t
5.772032419034,0.553452663096,0.000000000000
5.476758840059,2.026043405681,0.018518518519
5.521116601339,7.184668880789,0.037037037037
5.400963620272,6.270476714244,0.055555555556
5.101609819263,5.297508330195,0.074074074074
5.236302227781,5.500551805525,0.092592592593
5.459664203528,4.077642166499,0.111111111111
4.745072768959,5.661724591604,0.129629629630
4.723796331686,5.540253371137,0.148148148148
4.872804744603,3.654616569187,0.166666666667
4.962634267090,6.620084638645,0.185185185185
4.866353038662,5.680196919203,0.203703703704
5.198463291132,6.551197771107,0.222222222222
4.689922738014,5.349682371623,0.240740740741
5.206222208423,4.822674093374,0.259259259259
4.789042565769,5.418011143591,0.277777777778
4.895764963035,6.237608034548,0.296296296296
4.826730279771,6.402830593572,0.314814814815
4.725252260225,4.739404416300,0.333333333333
4.507536501632,5.903502191091,0.351851851852
4.626011982508,6.220483658115,0.370370370370
4.738272336472,5.547214627985,0.388888888889
4.918607570178,5.683785256077,0.407407407407
5.063526903141,6.343607686939,0.425925925926
5.108795515617,5.660676390727,0.444444444444
4.628724177653,5.414020251330,0.462962962963
4.685609943702,5.588826584105,0.481481481481
4.448194937639,6.831085896564,0.500000000000
4.935731706727,6.354881993655,0.518518518519
4.811628176466,5.998097031586,0.537037037037
4.580648278490,6.352429056790,0.555555555556
4.641322785134,5.637044618958,0.574074074074
4.286819263550,5.986018501304,0.592592592593
4.614705658584,6.551202150064,0.611111111111
4.759712255970,5.263071257135,0.629629629630
4.843591380245,5.988894459958,0.648148148148
4.477563903455,7.060466981539,0.666666666667
4.749572624839,6.785040947631,0.685185185185
4.930015992715,4.210226134604,0.703703703704
4.859527048721,5.735375489058,0.722222222222
4.266924324035,5.288063892013,0.740740740741
4.684724964242,4.630661131785,0.759259259259
4.354775203015,6.783563226915,0.777777777778
4.302722927838,6.638555402033,0.796296296296
4.421939829280,6.967043394810,0.814814814815
4.977232832808,6.196543321913,0.833333333333
4.616628009426,4.404840541166,0.851851851852
4.393557861901,5.452328588354,0.870370370370
4.159818342432,7.045013385328,0.888888888889
4.861429091143,5.411695558135,0.907407407407
4.775106287614,6.212488759352,0.925925925926
4.543520577329,5.199071462156,0.944444444444
4.619895389881,5.884719362500,0.962962962963
4.629441223425,5.106546534333,0.981481481481
4.639415023054,5.101276045140,1.000000000000

==> fig/arcbm-ibe-awa2-ixz-izc.txt <==
x,y,t
4.904518527097,5.071540547243,0.000000000000
4.994197476312,4.986447625174,0.018518518519
4.769910545876,5.831919850133,0.037037037037
5.046979072110,4.945935135295,0.055555555556
4.619924749183,5.343710521340,0.074074074074
4.671203945175,4.780139442759,0.092592592593
4.894528474183,4.063368173282,0.111111111111
4.505893730864,4.677261599485,0.129629629630
4.640272692438,3.605675851892,0.148148148148
4.575593291719,4.665661823578,0.166666666667
4.753313563003,4.637830520501,0.185185185185
4.447478491363,4.583968931569,0.203703703704
4.474306882507,3.578436965071,0.222222222222
4.399555639172,3.574962136437,0.240740740741
4.431144581816,3.630874773007,0.259259259259
4.418764213261,5.554140484349,0.277777777778
4.381059738238,3.482980549247,0.296296296296
4.539956087624,4.493181889833,0.314814814815
4.050688966508,4.141629610982,0.333333333333
4.291478273428,3.292145004843,0.351851851852
4.480760734281,5.343791107069,0.370370370370
4.312930156895,5.480234539494,0.388888888889
4.306868908479,5.310381623554,0.407407407407
4.242938138614,4.388955662635,0.425925925926
4.447230451820,4.526954093732,0.444444444444
4.110026375731,5.212225500129,0.462962962963
4.528972906840,4.521358549292,0.481481481481
4.114127901842,5.326589134660,0.500000000000
4.082731751045,5.281946655342,0.518518518519
4.058728964585,4.006963030328,0.537037037037
4.098915295205,3.220338299506,0.555555555556
4.209844484925,4.318173859183,0.574074074074
4.242042754693,4.300608223839,0.592592592593
4.245255692476,5.212306674745,0.611111111111
3.995770057157,5.157775088059,0.629629629630
4.372645882008,4.410999903408,0.648148148148
4.175073518857,5.265101036466,0.666666666667
4.302163797515,5.332955105378,0.685185185185
4.009499537731,5.152530122656,0.703703703704
4.232459688106,5.229560037574,0.722222222222
4.128498812856,4.297235823909,0.740740740741
4.302541626462,4.225067412440,0.759259259259
4.082994354745,5.237370873432,0.777777777778
3.871507309721,4.015779057737,0.796296296296
4.121033193855,4.031626872976,0.814814814815
4.111310131225,4.248438984730,0.833333333333
4.362244769257,5.406804282252,0.851851851852
3.887068843273,3.254597586419,0.870370370370
3.776071830268,2.882769590089,0.888888888889
4.235800644744,3.194381474307,0.907407407407
3.859828226156,4.027664491992,0.925925925926
4.024710431104,5.278263040769,0.944444444444
4.136845753606,5.233451908423,0.962962962963
4.187015988649,5.256343676465,0.981481481481
4.163640456588,5.234653787789,1.000000000000

==> fig/arcbm-ibe-cub-ixc-icy.txt <==
x,y,t
5.774858900219,0.502716925388,0.000000000000
5.421890405531,0.993846813698,0.018518518519
5.482809593967,6.209179653987,0.037037037037
5.311788899165,5.248977364948,0.055555555556
5.010164659187,5.338102675017,0.074074074074
5.184713802360,5.500312906918,0.092592592593
5.454238078923,4.162541289491,0.111111111111
4.668692196716,5.642058170882,0.129629629630
4.658905182017,5.584640528662,0.148148148148
4.859772151042,3.643469804843,0.166666666667
4.976400786092,5.799791796754,0.185185185185
4.762559859654,5.665633971442,0.203703703704
5.129647820530,5.606765836932,0.222222222222
4.603526162070,5.426850621319,0.240740740741
5.093542777338,4.829166152411,0.259259259259
4.721434432586,5.452440243576,0.277777777778
4.904990595313,5.255823686963,0.296296296296
4.699807217197,5.362021846174,0.314814814815
4.625625778091,4.471684222021,0.333333333333
4.524301906931,4.849359681351,0.351851851852
4.580613736829,5.220195680789,0.370370370370
4.694216077050,4.573692650073,0.388888888889
4.891288138304,4.725925812377,0.407407407407
5.080307173186,5.390500059295,0.425925925926
5.059265850322,5.581640153253,0.444444444444
4.606775819067,4.568127857544,0.462962962963
4.628177956685,5.631391302110,0.481481481481
4.435094281677,5.876657007362,0.500000000000
4.952364969493,5.370673220019,0.518518518519
4.759736266687,4.988922635561,0.537037037037
4.585516942367,5.377577728587,0.555555555556
4.587062151386,4.645887165554,0.574074074074
4.306825592289,4.989859765968,0.592592592593
4.520874296004,5.531430254632,0.611111111111
4.711560637990,5.304437154250,0.629629629630
4.829796539027,4.925771583291,0.648148148148
4.472147010715,6.116360699606,0.666666666667
4.777430440162,5.822587134872,0.685185185185
4.912893398066,4.203581926722,0.703703703704
4.797840513697,4.765686584299,0.722222222222
4.238366931858,4.279651046830,0.740740740741
4.661658096192,4.648904842726,0.759259259259
4.326230312228,5.772943495100,0.777777777778
4.207116175855,5.612819241456,0.796296296296
4.342785050578,6.010322468868,0.814814814815
4.933970873011,5.226913750837,0.833333333333
4.529254990823,4.355779605485,0.851851851852
4.300291693302,4.419820458845,0.870370370370
4.045818430731,6.081413505285,0.888888888889
4.789883677936,5.359125999343,0.907407407407
4.703989652936,5.163113616625,0.925925925926
4.402920595732,4.164481363486,0.944444444444
4.578441744893,4.848999787733,0.962962962963
4.579259031387,4.081115182001,0.981481481481
4.629055720629,4.060270402680,1.000000000000

==> fig/arcbm-ibe-cub-ixz-izc.txt <==
x,y,t
4.895006596758,5.017169376965,0.000000000000
4.962899375656,3.951688677221,0.018518518519
4.814442922590,5.775280035079,0.037037037037
5.023819046701,4.975053041134,0.055555555556
4.541496331210,5.346763758671,0.074074074074
4.633296643123,4.758599266355,0.092592592593
4.837570231096,4.969012912915,0.111111111111
4.598469061984,5.664413047551,0.129629629630
4.646722682138,4.629375800214,0.148148148148
4.630320290964,4.639997501027,0.166666666667
4.744828523933,4.693013611516,0.185185185185
4.473042478477,5.555090299865,0.203703703704
4.451919595450,3.559356655175,0.222222222222
4.335369239370,4.522004711226,0.240740740741
4.490101230918,4.670532265713,0.259259259259
4.452646776574,4.617710321533,0.277777777778
4.364798259090,4.536578803838,0.296296296296
4.585634465928,4.575010448244,0.314814814815
3.993769885172,4.195765966299,0.333333333333
4.323074186287,4.310256824263,0.351851851852
4.389556058673,5.353894304149,0.370370370370
4.288575978513,4.473276976203,0.388888888889
4.338162847380,5.347985896271,0.407407407407
4.234157252817,4.375292517027,0.425925925926
4.449807477954,5.486733561536,0.444444444444
4.120828792841,5.171374926573,0.462962962963
4.559020178890,4.478766057742,0.481481481481
4.096596106700,5.315924632796,0.500000000000
4.106851066110,5.205178929896,0.518518518519
4.087311255395,3.192219182877,0.537037037037
4.045350305906,4.216902334887,0.555555555556
4.224872694032,5.287631804826,0.574074074074
4.154109366592,4.230221812930,0.592592592593
4.255724443424,5.136955087188,0.611111111111
4.020885673382,4.160343308093,0.629629629630
4.311335843376,4.413843920686,0.648148148148
4.130118448725,5.180908079696,0.666666666667
4.360375605277,5.365193707519,0.685185185185
4.006263153275,4.224760055381,0.703703703704
4.213687790994,5.193127984307,0.722222222222
4.130435376600,5.274262045992,0.740740740741
4.305472635804,4.229000098723,0.759259259259
4.125369570647,4.536818980504,0.777777777778
3.838914580097,3.006434302436,0.796296296296
4.095014425927,4.057451963089,0.814814814815
4.165257201481,5.212316835573,0.833333333333
4.433808671947,5.412492811775,0.851851851852
3.934355184939,3.536100716763,0.870370370370
3.871702983136,3.910225959828,0.888888888889
4.176117998317,4.201420257531,0.907407407407
3.897240826637,4.050656829054,0.925925925926
4.086688281672,4.600119728402,0.944444444444
4.187778668902,5.228411885481,0.962962962963
4.153563978685,5.211107393204,0.981481481481
4.170938548281,5.200604170150,1.000000000000

==> fig/cbm-awa2.txt <==
x,y,t
3.914251034650,0.000000000000,0.000000000000
3.870902781923,0.000000000000,0.003571428571
3.851292951963,0.000000000000,0.007142857143
4.016954953005,0.017463850287,0.010714285714
4.048172243569,0.000000000000,0.014285714286
4.136013995811,0.002581515466,0.017857142857
4.263697690650,0.000000000000,0.021428571429
4.274085508299,0.025674474642,0.025000000000
4.341397749583,0.000000000000,0.028571428571
4.346142453393,0.013000342190,0.032142857143
4.375245658265,0.042190251096,0.035714285714
4.451821888366,0.000000000000,0.039285714286
4.461578894580,0.012168714645,0.042857142857
4.527710294116,0.047451567285,0.046428571429
4.489921757085,0.034696137125,0.050000000000
4.608642049365,0.008793142373,0.053571428571
4.559589143385,0.000000000000,0.057142857143
4.629982040718,0.011995670772,0.060714285714
4.625214017901,0.049366625982,0.064285714286
4.668683544950,0.000000000000,0.067857142857
4.717581447852,0.000000000000,0.071428571429
4.709374943497,0.012222666860,0.075000000000
4.789319198432,0.012525244938,0.078571428571
4.846690847405,0.029452698567,0.082142857143
4.877353482233,0.032567205344,0.085714285714
4.855594244557,0.007917028734,0.089285714286
4.868896462350,0.037171068523,0.092857142857
4.955250617818,0.002757157854,0.096428571429
4.907956397799,0.019314920521,0.100000000000
4.981509075294,0.004823973421,0.103571428571
4.923822018382,0.012029740970,0.107142857143
4.931716247704,0.000000000000,0.110714285714
4.971532894508,0.016987280584,0.114285714286
5.028124687042,0.047439086225,0.117857142857
4.996849460398,0.031594406765,0.121428571429
4.994533456218,0.000000000000,0.125000000000
5.048902549539,0.017559025354,0.128571428571
5.050353496710,0.000000000000,0.132142857143
5.026283476534,0.035550447650,0.135714285714
5.015534448664,0.000000000000,0.139285714286
5.006439015165,0.024666430320,0.142857142857
5.072017612058,0.018334124476,0.146428571429
4.995764197835,0.067600382167,0.150000000000
5.028147976906,0.039834621410,0.153571428571
5.034965796952,0.101035201607,0.157142857143
5.090528595039,0.000000000000,0.160714285714
5.051272327884,0.000000000000,0.164285714286
5.068784114125,0.000000000000,0.167857142857
5.139227904888,0.007236473689,0.171428571429
5.093817431382,0.017358646347,0.175000000000
5.147896372971,0.087284479585,0.178571428571
5.107622189683,0.059062967003,0.182142857143
5.121187035069,0.108577508121,0.185714285714
5.159425751948,0.250599991979,0.189285714286
5.070261381727,0.098542943667,0.192857142857
5.085919370161,0.024593978070,0.196428571429
5.095854696122,0.131639334062,0.200000000000
5.125174058318,0.337864493404,0.203571428571
5.099220491404,0.241385726499,0.207142857143
5.118044960648,0.251251284682,0.210714285714
5.142352336814,0.277465776711,0.214285714286
5.143225323412,0.231947278034,0.217857142857
5.083240044775,0.314107206495,0.221428571429
5.134253104219,0.200657152891,0.225000000000
5.130235180827,0.248952777613,0.228571428571
5.153019482878,0.358463045132,0.232142857143
5.135836197754,0.301380930944,0.235714285714
5.133104050825,0.403618690388,0.239285714286
5.122221447115,0.297036992035,0.242857142857
5.162216319464,0.502197433838,0.246428571429
5.074950313020,0.474661475129,0.250000000000
5.106686318350,0.435449417226,0.253571428571
5.142492289506,0.335161515365,0.257142857143
5.177901686880,0.493181714799,0.260714285714
5.112015496820,0.537338821427,0.264285714286
5.121203675933,0.638976652245,0.267857142857
5.184419345399,0.585173104996,0.271428571429
5.132536461855,0.639348550766,0.275000000000
5.164133471264,0.575393368025,0.278571428571
5.150289783760,0.619226300743,0.282142857143
5.150800303459,0.793429360404,0.285714285714
5.140930315988,0.759982646127,0.289285714286
5.166558167445,0.656933954086,0.292857142857
5.149753844755,0.545284144963,0.296428571429
5.130112652067,0.845798819216,0.300000000000
5.142977429214,0.798404402628,0.303571428571
5.168111260562,0.709391524136,0.307142857143
5.150005265739,0.745870460603,0.310714285714
5.187194938066,0.877857845417,0.314285714286
5.176487299701,0.948036168417,0.317857142857
5.101386485912,0.957024247390,0.321428571429
5.093636428360,0.907829041011,0.325000000000
5.168692786531,0.945333328671,0.328571428571
5.186585333780,0.970505128959,0.332142857143
5.141953503777,0.903748097055,0.335714285714
5.185535403025,0.973109436239,0.339285714286
5.116390644537,1.072955165073,0.342857142857
5.198277987519,1.035847788104,0.346428571429
5.134214352887,0.933461587758,0.350000000000
5.150172627015,1.171184413659,0.353571428571
5.153869331981,1.120435614139,0.357142857143
5.112616725575,1.138533644502,0.360714285714
5.115514394434,1.064650599981,0.364285714286
5.177032763102,1.181493728128,0.367857142857
5.113413600678,1.145122851061,0.371428571429
5.179746751872,1.072398783550,0.375000000000
5.149726060736,1.248690101687,0.378571428571
5.136923165832,1.081489153042,0.382142857143
5.079484841670,1.191517703651,0.385714285714
5.140058420644,1.229491097901,0.389285714286
5.092379525777,1.329343376486,0.392857142857
5.128140762771,1.174572844734,0.396428571429
5.096225381006,1.247022984148,0.400000000000
5.081678306764,1.173262000852,0.403571428571
5.128054182363,1.206075721555,0.407142857143
5.056653962864,1.371146063584,0.410714285714
5.086406708160,1.210096865427,0.414285714286
5.127021060117,1.466481181790,0.417857142857
5.046312368729,1.422576353027,0.421428571429
5.062763279084,1.423868448879,0.425000000000
5.054180462001,1.542001492024,0.428571428571
5.134879541071,1.243889907168,0.432142857143
5.135788100533,1.404226669564,0.435714285714
5.058626379355,1.472221244277,0.439285714286
5.126860056777,1.450094500107,0.442857142857
5.130680089126,1.630224197010,0.446428571429
5.104758436590,1.752388778601,0.450000000000
5.119902774291,1.511126764621,0.453571428571
5.137024389434,1.658179035593,0.457142857143
5.093706189141,1.502443189604,0.460714285714
5.121669003232,1.410591368004,0.464285714286
5.053562757833,1.577868715210,0.467857142857
5.038909816025,1.722341820624,0.471428571429
5.041002680179,1.652866503340,0.475000000000
5.042182098840,1.598168939155,0.478571428571
5.087262910314,1.723747787170,0.482142857143
5.132432383004,1.627373166751,0.485714285714
5.044368069909,1.540928677371,0.489285714286
5.075658988332,1.685795780875,0.492857142857
5.066106823952,1.635600248414,0.496428571429
5.055411703127,1.794403784333,0.500000000000
5.135046542146,1.705383459291,0.503571428571
5.093738429959,1.829072082788,0.507142857143
5.082365597487,1.837470891466,0.510714285714
5.077088678398,1.801983894273,0.514285714286
5.091674276149,1.675117423303,0.517857142857
5.134244530566,1.825472923295,0.521428571429
5.119342383406,1.796925333611,0.525000000000
5.093242386276,1.781752374444,0.528571428571
5.138487350478,1.786020541680,0.532142857143
5.087191578937,1.674323514570,0.535714285714
5.108550294073,1.750501140313,0.539285714286
5.132635468677,1.693530123964,0.542857142857
5.051206713293,1.854821460020,0.546428571429
5.095057169874,1.880523826946,0.550000000000
5.047442383916,1.880498126885,0.553571428571
5.076442535499,1.814091022192,0.557142857143
5.051564635385,1.869984042708,0.560714285714
5.052987790675,1.775664745814,0.564285714286
5.098974599204,1.859612225271,0.567857142857
5.053373847237,1.817673224411,0.571428571429
5.117031640817,1.710796272954,0.575000000000
5.107292797213,1.828145089113,0.578571428571
5.086257216395,1.811310339657,0.582142857143
5.063209548594,1.932494222449,0.585714285714
5.086674317863,1.890548093224,0.589285714286
5.029418607355,2.004080100211,0.592857142857
5.037819402039,1.923686375731,0.596428571429
5.034589587724,1.921499172355,0.600000000000
5.063128413303,1.917682925638,0.603571428571
5.030396135288,1.942128143631,0.607142857143
5.066071140197,1.925288124198,0.610714285714
5.035139117727,1.996330716176,0.614285714286
5.055519964209,1.803439557913,0.617857142857
5.121276342233,2.060484686869,0.621428571429
5.047442793312,1.844846865089,0.625000000000
5.082211725577,1.960214440371,0.628571428571
5.117304892137,2.025197203262,0.632142857143
5.044982229293,1.959184377876,0.635714285714
5.116578398990,2.033937908816,0.639285714286
5.044248103322,1.909683965654,0.642857142857
5.123745457278,1.952677950026,0.646428571429
5.123057283498,2.024517770040,0.650000000000
5.117578518692,1.907700373580,0.653571428571
5.117555805733,1.978482786464,0.657142857143
5.109369159626,1.971156703050,0.660714285714
5.101230885514,1.987807627798,0.664285714286
5.094231785847,1.845464940256,0.667857142857
5.042759583473,2.110428953617,0.671428571429
5.084122000264,1.956895629133,0.675000000000
5.094824525005,2.072949084918,0.678571428571
5.103133241298,2.110804734380,0.682142857143
5.055091568451,2.107296184768,0.685714285714
5.056886416671,2.163456955471,0.689285714286
5.075095781372,2.028911558996,0.692857142857
5.118794381494,1.993438760893,0.696428571429
5.107187476724,2.001574193674,0.700000000000
5.075605718198,2.051694614841,0.703571428571
5.062808169913,1.950522284266,0.707142857143
5.103198405958,2.042945116419,0.710714285714
5.053489981840,2.087252106957,0.714285714286
5.100088003442,2.015658224913,0.717857142857
5.121987401430,2.169420668914,0.721428571429
5.050455526046,2.069568136854,0.725000000000
5.091495140639,2.133488952560,0.728571428571
5.025080848616,2.303029953818,0.732142857143
5.119870327370,2.044748530903,0.735714285714
5.112618294873,2.238371439028,0.739285714286
5.098728734487,2.073657189898,0.742857142857
5.046486011365,2.143479054107,0.746428571429
5.102723267589,2.082460637882,0.750000000000
5.034356098516,2.140781387073,0.753571428571
5.107158983353,2.120026453332,0.757142857143
5.077208735022,2.138248080530,0.760714285714
5.085633129176,2.209410240458,0.764285714286
5.072715328801,2.228933356436,0.767857142857
5.071262329007,2.297722319353,0.771428571429
5.088555197354,2.181974635947,0.775000000000
5.019256819761,2.109342499233,0.778571428571
5.102931349261,2.157227276628,0.782142857143
5.039652731629,2.182689341553,0.785714285714
5.070370507756,2.226312153886,0.789285714286
5.006340920520,2.251144996472,0.792857142857
5.041256652344,2.296787171271,0.796428571429
5.089231687629,2.072809432861,0.800000000000
5.025351972059,2.230773437716,0.803571428571
5.076950080250,2.295752079648,0.807142857143
5.082049049606,2.277252238490,0.810714285714
5.054977164999,2.161533460587,0.814285714286
5.044689189876,2.209658283819,0.817857142857
5.083241842680,2.221950847106,0.821428571429
5.099401617934,2.339810418659,0.825000000000
5.036075585003,2.223814654584,0.828571428571
5.053662424408,2.337377001335,0.832142857143
5.070242780698,2.203820365682,0.835714285714
5.051203327008,2.160035275284,0.839285714286
5.044965732327,2.326710019949,0.842857142857
5.099944528236,2.241095495375,0.846428571429
5.074863104286,2.297323553194,0.850000000000
5.030874665403,2.283688972160,0.853571428571
5.001759325503,2.217656828964,0.857142857143
5.033556104764,2.224563434989,0.860714285714
5.006581522468,2.215436446966,0.864285714286
5.031892904415,2.178220102811,0.867857142857
4.998382349083,2.463943627363,0.871428571429
5.029521906593,2.297535402117,0.875000000000
4.995236432201,2.257483402805,0.878571428571
5.015024714730,2.235759065972,0.882142857143
5.077225582830,2.342621046893,0.885714285714
5.030888283459,2.207141913027,0.889285714286
5.082257775564,2.383992509563,0.892857142857
5.018511612258,2.438427953223,0.896428571429
5.058161166118,2.374269993090,0.900000000000
5.017361221739,2.266412420504,0.903571428571
5.019660283728,2.205059351130,0.907142857143
5.084685946811,2.339241949692,0.910714285714
5.043004231643,2.479942203475,0.914285714286
5.005190613350,2.326565407772,0.917857142857
5.061502626996,2.301413859532,0.921428571429
5.059054094540,2.406625963839,0.925000000000
5.071522498853,2.584906809349,0.928571428571
5.044164590780,2.298198486554,0.932142857143
4.996617431763,2.412694807809,0.935714285714
5.071426254884,2.294718570889,0.939285714286
5.023514875247,2.424711109837,0.942857142857
5.056355423143,2.513759987761,0.946428571429
5.078429661034,2.398585132515,0.950000000000
5.074716889271,2.411985757372,0.953571428571
5.014935070882,2.499072327992,0.957142857143
5.076800102384,2.355548918094,0.960714285714
5.066279297644,2.353838011534,0.964285714286
5.015794145068,2.414109349472,0.967857142857
5.015783878911,2.349285344978,0.971428571429
5.087622267770,2.490031983155,0.975000000000
5.007830612811,2.264173419551,0.978571428571
5.051660820964,2.376540028558,0.982142857143
4.998738368063,2.366240358906,0.985714285714
5.012251029742,2.267390911207,0.989285714286
4.965200977877,2.240821322829,0.992857142857
5.058925044847,2.636954318412,0.996428571429
4.999486649721,2.936426870532,1.000000000000

==> fig/cbm-cub-ixz-izc.txt <==
x,y,t
4.107114817535,3.504702831385,0.000000000000
4.172680018952,3.547002809339,0.001052631579
4.268372342033,3.649420996601,0.002105263158
4.320374078699,3.711972299101,0.003157894737
4.380768714717,3.722920315053,0.004210526316
4.437625571183,3.785455970540,0.005263157895
4.505974107464,3.814979013631,0.006315789474
4.533195314000,3.933598591275,0.007368421053
4.495858123216,3.957760570681,0.008421052632
4.557948303707,3.969136737112,0.009473684211
4.538132220478,3.947259274419,0.010526315789
4.562181568486,3.945987965471,0.011578947368
4.599809213425,3.991949722900,0.012631578947
4.572591727907,3.951071688779,0.013684210526
4.661343604871,4.021971870695,0.014736842105
4.662969559685,3.936978965762,0.015789473684
4.634154333582,4.014616180863,0.016842105263
4.648081195078,3.997235028190,0.017894736842
4.610637536504,3.970364615437,0.018947368421
4.619255582913,4.015214275299,0.020000000000
4.573545199606,3.971429027834,0.021052631579
4.521644270976,3.934083912472,0.022105263158
4.560157840319,3.963342773121,0.023157894737
4.521946299735,3.888674459777,0.024210526316
4.518399547147,3.889943537604,0.025263157895
4.479558417928,3.933589938307,0.026315789474
4.497845271831,3.919871119093,0.027368421053
4.575363842852,3.884994178860,0.028421052632
4.545933888223,3.869381965334,0.029473684211
4.568386457278,3.916435603540,0.030526315789
4.575446747887,3.964691047244,0.031578947368
4.540134066257,3.975208457638,0.032631578947
4.571630075809,3.987258838511,0.033684210526
4.605216626003,3.965717404138,0.034736842105
4.565456878899,4.012212825926,0.035789473684
4.610826074648,3.962753569041,0.036842105263
4.564166091545,4.012255645334,0.037894736842
4.568470329821,3.971789096935,0.038947368421
4.644542970134,3.980669524467,0.040000000000
4.645620944274,4.023133134378,0.041052631579
4.609111335928,4.034972394046,0.042105263158
4.680050104704,4.003924402628,0.043157894737
4.627043217645,4.009926481972,0.044210526316
4.623899904688,4.051108273243,0.045263157895
4.675869280413,4.055143053221,0.046315789474
4.711113344276,4.057408763425,0.047368421053
4.686851154775,4.064958605202,0.048421052632
4.633517197101,4.033655701702,0.049473684211
4.704270593879,3.981514233776,0.050526315789
4.667178520189,4.045352672668,0.051578947368
4.656032500056,4.072537959501,0.052631578947
4.708588475441,4.031256202449,0.053684210526
4.715106295340,4.005104856137,0.054736842105
4.688623175460,4.055368106215,0.055789473684
4.642191105272,4.065804552853,0.056842105263
4.655618641294,4.015252970409,0.057894736842
4.706414194784,4.009192524234,0.058947368421
4.672605138881,4.023034564046,0.060000000000
4.691915288079,4.041768732750,0.061052631579
4.654738337410,4.043143799445,0.062105263158
4.642606894890,4.034588652143,0.063157894737
4.695820240331,3.959031953600,0.064210526316
4.698001846117,4.000465305225,0.065263157895
4.624875855565,4.010031418106,0.066315789474
4.681550659391,3.972428326736,0.067368421053
4.659815791318,4.027789173562,0.068421052632
4.653369043651,4.020173450820,0.069473684211
4.614059902731,4.000200676741,0.070526315789
4.643278755250,3.992740662485,0.071578947368
4.616569599927,3.955161103999,0.072631578947
4.600551220420,4.030872892427,0.073684210526
4.594218685101,3.997083801229,0.074736842105
4.637803248072,3.952043415690,0.075789473684
4.609913247641,4.030812447585,0.076842105263
4.675387242744,3.982440157078,0.077894736842
4.636677426041,4.008398356726,0.078947368421
4.600548856124,3.991681983446,0.080000000000
4.645530931938,4.014832581179,0.081052631579
4.699593461267,4.011107022171,0.082105263158
4.690059541166,4.032179961179,0.083157894737
4.634156723647,3.958672230192,0.084210526316
4.703689974216,3.976046034931,0.085263157895
4.687619546298,3.961621217040,0.086315789474
4.595412181688,4.026775644649,0.087368421053
4.676273839558,3.980971215926,0.088421052632
4.663262636642,3.969345879397,0.089473684211
4.647039915243,3.981932485617,0.090526315789
4.631874492052,3.921802841127,0.091578947368
4.603875052380,4.017439190972,0.092631578947
4.617620479439,3.952175398023,0.093684210526
4.694815351665,3.943661797874,0.094736842105
4.662734298921,4.021184609698,0.095789473684
4.692010346923,4.027763819157,0.096842105263
4.642187462205,3.963545320795,0.097894736842
4.701435507615,3.980709669469,0.098947368421
4.635285843212,3.972544052513,0.100000000000
4.705449038025,3.986682886406,0.101052631579
4.671266735704,4.018147316048,0.102105263158
4.677832811779,3.975363681054,0.103157894737
4.663331885062,4.004327321240,0.104210526316
4.661744758917,3.971613340681,0.105263157895
4.611566157651,4.017590484670,0.106315789474
4.636848124931,3.967239051747,0.107368421053
4.633127554415,4.015251673218,0.108421052632
4.626041825411,3.945329169162,0.109473684211
4.617152363788,4.016196439580,0.110526315789
4.607798400805,3.922158669645,0.111578947368
4.661935828490,3.987657139321,0.112631578947
4.636440462730,4.004641533860,0.113684210526
4.616526218739,3.978273332625,0.114736842105
4.592598048684,4.019330262409,0.115789473684
4.619973607902,3.967398287701,0.116842105263
4.683917240814,3.984453298210,0.117894736842
4.607115581159,4.006328718387,0.118947368421
4.670306764829,3.945123374581,0.120000000000
4.635359593962,4.011688082388,0.121052631579
4.646585366058,3.956180630028,0.122105263158
4.605484019283,3.956642893563,0.123157894737
4.559156198022,3.914762146797,0.124210526316
4.577134904738,3.930713266261,0.125263157895
4.566512478938,3.974931514364,0.126315789474
4.550829751612,3.900337571230,0.127368421053
4.565487522749,3.968996996647,0.128421052632
4.546958853054,3.940945595763,0.129473684211
4.573290002914,3.933481491042,0.130526315789
4.552622543605,3.948960425225,0.131578947368
4.571631392299,3.936855873799,0.132631578947
4.579413204864,3.923868623812,0.133684210526
4.591900687575,3.975684402933,0.134736842105
4.584385733610,3.932385992921,0.135789473684
4.577749149889,3.953980243945,0.136842105263
4.589918898395,3.876665736619,0.137894736842
4.541841216944,3.924014966001,0.138947368421
4.535504547702,3.938572161336,0.140000000000
4.584794503171,3.964768182701,0.141052631579
4.575980554375,3.889467291126,0.142105263158
4.576001630452,3.930870827153,0.143157894737
4.528107866979,3.898167357811,0.144210526316
4.549141510693,3.885670594329,0.145263157895
4.526555669549,3.930484216510,0.146315789474
4.519746833356,3.941116701288,0.147368421053
4.518953506756,3.864779932522,0.148421052632
4.599521437141,3.897389759025,0.149473684211
4.518590976251,3.952261940611,0.150526315789
4.534116976063,3.947878031266,0.151578947368
4.568221907961,3.921483181025,0.152631578947
4.520713450185,3.936384738317,0.153684210526
4.548488282341,3.916740552377,0.154736842105
4.512086218519,3.867199560717,0.155789473684
4.492378099972,3.914648115825,0.156842105263
4.563015279391,3.927625621741,0.157894736842
4.505903604131,3.880920070947,0.158947368421
4.564385935358,3.837099365704,0.160000000000
4.535923503379,3.858724689389,0.161052631579
4.533548098094,3.906789983357,0.162105263158
4.512024521711,3.913077270682,0.163157894737
4.485231504508,3.909859491201,0.164210526316
4.490566217860,3.837249262656,0.165263157895
4.517122755663,3.916902763163,0.166315789474
4.591244161723,3.912815967371,0.167368421053
4.501638254118,3.945600950925,0.168421052632
4.560616169984,3.920433175194,0.169473684211
4.592464481283,3.868223473968,0.170526315789
4.552435298498,3.863260564827,0.171578947368
4.582072868370,3.906297089283,0.172631578947
4.517744856250,3.843206657138,0.173684210526
4.522425609050,3.899398597715,0.174736842105
4.568384522574,3.926644494562,0.175789473684
4.575687192491,3.849187697232,0.176842105263
4.540714103065,3.910447581997,0.177894736842
4.523223493080,3.878504259731,0.178947368421
4.531186978572,3.901547842689,0.180000000000
4.580036041872,3.936502841723,0.181052631579
4.538445455871,3.845399953631,0.182105263158
4.519429214321,3.932909112057,0.183157894737
4.535558047971,3.842693873375,0.184210526316
4.545719631005,3.921602692548,0.185263157895
4.482376379699,3.853425862741,0.186315789474
4.533336875329,3.833573410835,0.187368421053
4.574636942948,3.882818372006,0.188421052632
4.513104916174,3.894756028020,0.189473684211
4.526926257765,3.912683559591,0.190526315789
4.510746062826,3.840117184597,0.191578947368
4.507094294163,3.838680784681,0.192631578947
4.551440310116,3.886974667838,0.193684210526
4.550123571604,3.892516907022,0.194736842105
4.531318646917,3.909046964238,0.195789473684
4.551203883950,3.837920418545,0.196842105263
4.494578011850,3.898752404608,0.197894736842
4.536379625667,3.868176983627,0.198947368421
4.529696876855,3.857092142461,0.200000000000
4.537533914443,3.881805902099,0.201052631579
4.493452025258,3.849751864943,0.202105263158
4.545555755055,3.818013114319,0.203157894737
4.503518385812,3.895808520928,0.204210526316
4.519512704371,3.908313579003,0.205263157895
4.500463166933,3.895164609819,0.206315789474
4.496004190942,3.898488668725,0.207368421053
4.498359453185,3.841496843061,0.208421052632
4.457792916115,3.802864182418,0.209473684211
4.467723658286,3.837346903841,0.210526315789
4.454860877585,3.825507001386,0.211578947368
4.517469225784,3.871819433302,0.212631578947
4.465839463641,3.834067518693,0.213684210526
4.497826360837,3.868452398674,0.214736842105
4.469579009846,3.895854734861,0.215789473684
4.528927290559,3.861076055584,0.216842105263
4.477033293726,3.900179643312,0.217894736842
4.515128445929,3.856061293294,0.218947368421
4.504208517218,3.822370486339,0.220000000000
4.458619519550,3.806206833052,0.221052631579
4.524435435095,3.809975578692,0.222105263158
4.450114657988,3.827900364679,0.223157894737
4.444232427418,3.848438144605,0.224210526316
4.451069627734,3.823082097251,0.225263157895
4.503560190993,3.789230846790,0.226315789474
4.456830413504,3.797853329105,0.227368421053
4.455546470883,3.803429607202,0.228421052632
4.452020986764,3.854478893873,0.229473684211
4.527353371533,3.872068009159,0.230526315789
4.497687881497,3.800906301033,0.231578947368
4.475354613030,3.882968297592,0.232631578947
4.522403779713,3.828587496202,0.233684210526
4.527028126078,3.840851941653,0.234736842105
4.531577048952,3.820816685834,0.235789473684
4.490045786032,3.863450519014,0.236842105263
4.448115848086,3.855059594168,0.237894736842
4.449816401165,3.842637147868,0.238947368421
4.473837648589,3.807616489242,0.240000000000
4.478817643550,3.828079262151,0.241052631579
4.474246514063,3.815267419862,0.242105263158
4.485282549642,3.782011879281,0.243157894737
4.475616627548,3.866527696723,0.244210526316
4.511480446118,3.790950790420,0.245263157895
4.464029256518,3.780304767401,0.246315789474
4.443800770943,3.839656458388,0.247368421053
4.497117228879,3.784189463778,0.248421052632
4.526184791504,3.778999246950,0.249473684211
4.490602511104,3.824309690660,0.250526315789
4.451849879047,3.889614630063,0.251578947368
4.445218620859,3.802013070255,0.252631578947
4.482595501052,3.817956364174,0.253684210526
4.491781870266,3.787073878075,0.254736842105
4.478769518531,3.799309410138,0.255789473684
4.457667513420,3.833801743465,0.256842105263
4.450262300005,3.785184340685,0.257894736842
4.494603308398,3.838763858744,0.258947368421
4.481480852591,3.827637400389,0.260000000000
4.504174455612,3.837786246403,0.261052631579
4.452380099590,3.853075165413,0.262105263158
4.439966298516,3.782871519516,0.263157894737
4.452499394060,3.817852210169,0.264210526316
4.521186148623,3.850667319033,0.265263157895
4.471082977175,3.854783285514,0.266315789474
4.472456805940,3.830571380124,0.267368421053
4.425627596589,3.768611407532,0.268421052632
4.430327841839,3.790559607369,0.269473684211
4.500953771883,3.810303572445,0.270526315789
4.514652416167,3.855517393138,0.271578947368
4.516084881231,3.826818587251,0.272631578947
4.442406996983,3.844925680076,0.273684210526
4.418419801403,3.789522580506,0.274736842105
4.449264890560,3.775088680255,0.275789473684
4.416170869081,3.786687951261,0.276842105263
4.468832562329,3.858323374744,0.277894736842
4.459869598539,3.785156497777,0.278947368421
4.451160030096,3.852391442409,0.280000000000
4.516606572431,3.784632252800,0.281052631579
4.508007247467,3.800933136390,0.282105263158
4.484788208875,3.815361938846,0.283157894737
4.483641796130,3.785017563239,0.284210526316
4.447766043959,3.850076176224,0.285263157895
4.488624193351,3.839691810865,0.286315789474
4.444381720557,3.783360217709,0.287368421053
4.409709748025,3.834594734719,0.288421052632
4.404630285304,3.783216195161,0.289473684211
4.451445999328,3.817250883139,0.290526315789
4.458453253530,3.853428166875,0.291578947368
4.485744347630,3.787020449101,0.292631578947
4.476204481372,3.852574481811,0.293684210526
4.441291331689,3.772014240091,0.294736842105
4.428678873832,3.830897295929,0.295789473684
4.458585459023,3.813664094326,0.296842105263
4.433453190790,3.820149154309,0.297894736842
4.479253875569,3.772219992992,0.298947368421
4.476304003105,3.779135611132,0.300000000000
4.414549171903,3.777496801825,0.301052631579
4.491028412426,3.834896159006,0.302105263158
4.444617847704,3.803360558795,0.303157894737
4.450734613500,3.786798345516,0.304210526316
4.427152158167,3.836467307492,0.305263157895
4.506023049156,3.828707597776,0.306315789474
4.446476903574,3.825321526188,0.307368421053
4.477199975893,3.766351061799,0.308421052632
4.503368813222,3.763031698389,0.309473684211
4.427988756135,3.801083089194,0.310526315789
4.486521181852,3.848359378669,0.311578947368
4.499383515918,3.828227272434,0.312631578947
4.438541974759,3.761917048167,0.313684210526
4.478653031347,3.761694207962,0.314736842105
4.425662242554,3.815847294366,0.315789473684
4.408290097358,3.787425780811,0.316842105263
4.416191390292,3.794618907377,0.317894736842
4.480529867548,3.835027338621,0.318947368421
4.409236908423,3.754976424083,0.320000000000
4.431925402589,3.846515579870,0.321052631579
4.453395415406,3.827379772439,0.322105263158
4.487275557657,3.800492058422,0.323157894737
4.468916396609,3.819539835246,0.324210526316
4.483300769004,3.797492932646,0.325263157895
4.467151091494,3.838000638171,0.326315789474
4.418244598221,3.793252721703,0.327368421053
4.416961819505,3.754271308979,0.328421052632
4.459992907888,3.782405553486,0.329473684211
4.419954671469,3.757301345074,0.330526315789
4.459713346996,3.748942740770,0.331578947368
4.418406723885,3.817887929787,0.332631578947
4.481987910345,3.797647781739,0.333684210526
4.443331219034,3.801406597807,0.334736842105
4.461453223194,3.822076993831,0.335789473684
4.396874938612,3.809673207847,0.336842105263
4.479152893930,3.797197375789,0.337894736842
4.456742590349,3.777280895101,0.338947368421
4.451263722654,3.798097186160,0.340000000000
4.451886842364,3.844732569362,0.341052631579
4.443840732201,3.760194629956,0.342105263158
4.491018376394,3.824315392196,0.343157894737
4.465835276938,3.768653799594,0.344210526316
4.470394195351,3.769548962032,0.345263157895
4.437915579828,3.814875695797,0.346315789474
4.402164867938,3.825288852317,0.347368421053
4.440560269700,3.773181058880,0.348421052632
4.475685540517,3.750010495993,0.349473684211
4.461809901387,3.799092543331,0.350526315789
4.473572383020,3.745808308351,0.351578947368
4.450706549859,3.766083777718,0.352631578947
4.447840589707,3.773786598687,0.353684210526
4.386421699846,3.795175697603,0.354736842105
4.393458770217,3.828286322311,0.355789473684
4.467961994841,3.786788996616,0.356842105263
4.471541893438,3.800421597517,0.357894736842
4.454173733715,3.751462349748,0.358947368421
4.466181873362,3.768118128488,0.360000000000
4.467184262904,3.748755405906,0.361052631579
4.399181419497,3.833309184012,0.362105263158
4.483029224390,3.825217111145,0.363157894737
4.401221641686,3.803288757096,0.364210526316
4.417112786087,3.782583656973,0.365263157895
4.399561002077,3.760282629701,0.366315789474
4.433415201852,3.818097273643,0.367368421053
4.404734627236,3.785217775694,0.368421052632
4.493597485986,3.810242457451,0.369473684211
4.397117331957,3.750180778051,0.370526315789
4.429176660509,3.837738600384,0.371578947368
4.422653596786,3.828095853551,0.372631578947
4.397067349885,3.808823017385,0.373684210526
4.412206884426,3.821974543705,0.374736842105
4.423337283556,3.795610278518,0.375789473684
4.440876661170,3.823219927065,0.376842105263
4.433377374339,3.774731905397,0.377894736842
4.438931071355,3.772377146423,0.378947368421
4.434083916709,3.807302716513,0.380000000000
4.402145994533,3.818657507714,0.381052631579
4.439049496604,3.741828042938,0.382105263158
4.398858139563,3.813356070586,0.383157894737
4.402506343870,3.810223850450,0.384210526316
4.414802429717,3.771380056668,0.385263157895
4.446667679692,3.758883390670,0.386315789474
4.396567269270,3.818007669530,0.387368421053
4.434407865250,3.801144492593,0.388421052632
4.435303448975,3.786033107023,0.389473684211
4.427558855978,3.765060491404,0.390526315789
4.398317218361,3.751037108673,0.391578947368
4.447229980792,3.752825785731,0.392631578947
4.479278385718,3.763665550627,0.393684210526
4.484387607105,3.743354193680,0.394736842105
4.402768408799,3.766401891723,0.395789473684
4.472466522574,3.820786541203,0.396842105263
4.499888578125,3.820340552506,0.397894736842
4.408917388883,3.783239726404,0.398947368421
4.416358833086,3.850120990097,0.400000000000
4.427748870953,3.788541801626,0.401052631579
4.395431758837,3.785228029427,0.402105263158
4.451082630540,3.785525964612,0.403157894737
4.398705877853,3.774851687322,0.404210526316
4.452800999405,3.754655760952,0.405263157895
4.425579743399,3.776520351192,0.406315789474
4.402404806864,3.774349129637,0.407368421053
4.435693650317,3.812220154814,0.408421052632
4.416562929143,3.836506561011,0.409473684211
4.483095078425,3.776532514212,0.410526315789
4.458723840527,3.752348240004,0.411578947368
4.457273115375,3.837565056512,0.412631578947
4.436520226216,3.760526071961,0.413684210526
4.395142840780,3.831585833680,0.414736842105
4.428499743025,3.845389957639,0.415789473684
4.435357511938,3.793106750954,0.416842105263
4.461383540253,3.813642260460,0.417894736842
4.403907294022,3.849921801582,0.418947368421
4.463744909493,3.789512972125,0.420000000000
4.496352100399,3.785718182099,0.421052631579
4.465074613205,3.807645887086,0.422105263158
4.494702514457,3.827019200881,0.423157894737
4.480124616646,3.840073959385,0.424210526316
4.486976519815,3.841227920688,0.425263157895
4.451075360418,3.745834664672,0.426315789474
4.448965849875,3.811216033360,0.427368421053
4.442803304187,3.759778194238,0.428421052632
4.398024980759,3.824732955732,0.429473684211
4.454499836016,3.745282041985,0.430526315789
4.450618667458,3.756321477643,0.431578947368
4.470733500196,3.733942534972,0.432631578947
4.395254885098,3.796194653456,0.433684210526
4.416136905629,3.739756747449,0.434736842105
4.455016947285,3.764446666710,0.435789473684
4.444810787661,3.748265808515,0.436842105263
4.385326199452,3.785164105210,0.437894736842
4.457296574573,3.751573780430,0.438947368421
4.450054803053,3.830353511567,0.440000000000
4.411629575037,3.795634028846,0.441052631579
4.407598270098,3.747462426753,0.442105263158
4.425363497276,3.836615565331,0.443157894737
4.460143671386,3.806338744886,0.444210526316
4.428744847549,3.753484195536,0.445263157895
4.422733567811,3.751961541382,0.446315789474
4.444711306494,3.802937460143,0.447368421053
4.427647562534,3.784953547322,0.448421052632
4.480846024370,3.765955217644,0.449473684211
4.464711789704,3.836306451717,0.450526315789
4.467255746369,3.765034475744,0.451578947368
4.446630560289,3.815333077044,0.452631578947
4.388683935730,3.811555324674,0.453684210526
4.478159535204,3.758633209677,0.454736842105
4.412258064195,3.809312680082,0.455789473684
4.431593376335,3.811094864519,0.456842105263
4.439943950143,3.796991263138,0.457894736842
4.444838625240,3.820035774299,0.458947368421
4.459200211177,3.827773511126,0.460000000000
4.469294918096,3.770523695231,0.461052631579
4.449452962342,3.802229295302,0.462105263158
4.472167567765,3.827418277981,0.463157894737
4.447280803389,3.777865253964,0.464210526316
4.394410507227,3.755099885404,0.465263157895
4.396110226675,3.811420564223,0.466315789474
4.460634430228,3.772316647721,0.467368421053
4.400006080962,3.802981816084,0.468421052632
4.395515325331,3.757364365661,0.469473684211
4.464502228318,3.739016650635,0.470526315789
4.455982424586,3.801842365108,0.471578947368
4.410885505293,3.818269137437,0.472631578947
4.420555384825,3.737603930094,0.473684210526
4.401883165759,3.767359872374,0.474736842105
4.435912259852,3.794567908802,0.475789473684
4.399675834023,3.820134874734,0.476842105263
4.454555404536,3.731995473405,0.477894736842
4.461611829769,3.800432066513,0.478947368421
4.405281592853,3.798272129691,0.480000000000
4.466366322260,3.780927340110,0.481052631579
4.422590372898,3.742758829847,0.482105263158
4.387692906278,3.826600425485,0.483157894737
4.451219840824,3.822932003283,0.484210526316
4.422071437057,3.757839867022,0.485263157895
4.452263758621,3.777761450153,0.486315789474
4.428171398342,3.783152842735,0.487368421053
4.469015530288,3.782814688926,0.488421052632
4.457434455409,3.770232544140,0.489473684211
4.442140435904,3.807533177056,0.490526315789
4.385299733905,3.806333477881,0.491578947368
4.465737339261,3.738610374414,0.492631578947
4.454628138121,3.814119765565,0.493684210526
4.401848410346,3.740308852710,0.494736842105
4.470109201792,3.816637411157,0.495789473684
4.377911556434,3.803622964050,0.496842105263
4.410618987505,3.761888699201,0.497894736842
4.421531149466,3.804103695846,0.498947368421
4.420967542513,3.780684249140,0.500000000000
4.385434297744,3.770659035082,0.501052631579
4.419402668993,3.826847466109,0.502105263158
4.444463734859,3.757229845016,0.503157894737
4.434452508345,3.772987513546,0.504210526316
4.437163341993,3.736813153640,0.505263157895
4.459330924337,3.747672675194,0.506315789474
4.412007002767,3.767625177696,0.507368421053
4.395425126300,3.817457692983,0.508421052632
4.380251468225,3.794542132020,0.509473684211
4.428135875370,3.783207347388,0.510526315789
4.425637120742,3.830322993598,0.511578947368
4.419049331627,3.819907440853,0.512631578947
4.454908445245,3.833471321466,0.513684210526
4.422210789766,3.754841301109,0.514736842105
4.392714821846,3.764692882425,0.515789473684
4.475353006069,3.768986098725,0.516842105263
4.428189761929,3.753004194477,0.517894736842
4.468429624472,3.815076487250,0.518947368421
4.446367945601,3.739423892407,0.520000000000
4.445700169494,3.754619881047,0.521052631579
4.444047025622,3.769510326443,0.522105263158
4.403712818649,3.766051359163,0.523157894737
4.416134192480,3.806938019510,0.524210526316
4.392375515995,3.785062217662,0.525263157895
4.374453901870,3.758442352956,0.526315789474
4.385791781742,3.753485347863,0.527368421053
4.453751214975,3.783158726510,0.528421052632
4.380070523445,3.806162989046,0.529473684211
4.433149984624,3.762654196779,0.530526315789
4.386417050857,3.775081517704,0.531578947368
4.414471773432,3.752697502845,0.532631578947
4.387983698024,3.819615887326,0.533684210526
4.378661024658,3.790956502022,0.534736842105
4.395454608283,3.746745523933,0.535789473684
4.437418119393,3.734673043259,0.536842105263
4.392727731308,3.819682372884,0.537894736842
4.454431997997,3.738649202281,0.538947368421
4.454807209116,3.816491063892,0.540000000000
4.380628342403,3.777984783377,0.541052631579
4.436127712862,3.780524938751,0.542105263158
4.426494289312,3.828799878335,0.543157894737
4.487919740245,3.755596617333,0.544210526316
4.413185351166,3.783344431062,0.545263157895
4.442660846123,3.804133355732,0.546315789474
4.487122640217,3.776694300024,0.547368421053
4.388027081992,3.794162595121,0.548421052632
4.401904511511,3.787012974509,0.549473684211
4.432533919425,3.771148687847,0.550526315789
4.402948833121,3.802072290448,0.551578947368
4.456678282902,3.806051665187,0.552631578947
4.449117094304,3.737892049602,0.553684210526
4.406171941011,3.798998824339,0.554736842105
4.382617888848,3.760637993749,0.555789473684
4.416045074967,3.726791269689,0.556842105263
4.391596779496,3.760639109937,0.557894736842
4.450436135213,3.787180487002,0.558947368421
4.471726282617,3.792373461276,0.560000000000
4.472706075791,3.731437148464,0.561052631579
4.471267493868,3.749800329475,0.562105263158
4.453950170614,3.800529657317,0.563157894737
4.475099446950,3.830361135487,0.564210526316
4.444666259700,3.738842034813,0.565263157895
4.462094117060,3.822387424467,0.566315789474
4.379364452242,3.807622998385,0.567368421053
4.464158077687,3.820214940943,0.568421052632
4.391493508062,3.773300430892,0.569473684211
4.481630191871,3.805293917450,0.570526315789
4.439535171240,3.776688136733,0.571578947368
4.389776283480,3.820151352638,0.572631578947
4.436859882860,3.786906149848,0.573684210526
4.403437925568,3.770804667743,0.574736842105
4.406968104146,3.813219895552,0.575789473684
4.448211944841,3.784877085112,0.576842105263
4.461755687234,3.737417212339,0.577894736842
4.410872245029,3.766007436166,0.578947368421
4.412010410309,3.768535035176,0.580000000000
4.415903332573,3.740229231047,0.581052631579
4.407854220243,3.746579014400,0.582105263158
4.416286524000,3.824971366034,0.583157894737
4.404544069401,3.797116222874,0.584210526316
4.409877014751,3.735482892551,0.585263157895
4.479285194143,3.825508103709,0.586315789474
4.428380739442,3.789169409643,0.587368421053
4.442949119470,3.806491106610,0.588421052632
4.416360536107,3.753129730319,0.589473684211
4.427216458721,3.781526046924,0.590526315789
4.398646894686,3.792380397109,0.591578947368
4.468231777368,3.788736031437,0.592631578947
4.382998886195,3.791805315125,0.593684210526
4.464964656099,3.783052915828,0.594736842105
4.434461502684,3.809253420358,0.595789473684
4.409037710157,3.785184852610,0.596842105263
4.409383340471,3.768772786230,0.597894736842
4.477984873535,3.830882264136,0.598947368421
4.402548453996,3.803240016198,0.600000000000
4.494600662355,3.791522924625,0.601052631579
4.417434700781,3.768644926049,0.602105263158
4.485022875644,3.805834381318,0.603157894737
4.429555992220,3.779832808047,0.604210526316
4.479814758259,3.845215142577,0.605263157895
4.422055592483,3.808563956123,0.606315789474
4.420952401536,3.747071947558,0.607368421053
4.490288396053,3.841512366615,0.608421052632
4.464462458220,3.780160028326,0.609473684211
4.408194744422,3.771986107087,0.610526315789
4.452905818214,3.762434933205,0.611578947368
4.461277482554,3.770056338819,0.612631578947
4.386714940095,3.819805847484,0.613684210526
4.393546954689,3.737373658725,0.614736842105
4.383527242904,3.784169173878,0.615789473684
4.405394685983,3.828682892991,0.616842105263
4.421596276281,3.829567534669,0.617894736842
4.399127112294,3.779233815794,0.618947368421
4.411370479935,3.808892927133,0.620000000000
4.456030495386,3.814412510379,0.621052631579
4.439159461796,3.833763848098,0.622105263158
4.483683162105,3.796877269724,0.623157894737
4.386627853660,3.744687229725,0.624210526316
4.441892303155,3.761951555344,0.625263157895
4.464444172116,3.767177553353,0.626315789474
4.423266406028,3.813889055359,0.627368421053
4.477888514833,3.777515069773,0.628421052632
4.475215099740,3.794835450468,0.629473684211
4.462822316613,3.820255143893,0.630526315789
4.433704155502,3.746713559857,0.631578947368
4.420455920712,3.775343507010,0.632631578947
4.463739212378,3.749747017718,0.633684210526
4.462249403343,3.814476749183,0.634736842105
4.463835240872,3.779524534977,0.635789473684
4.466948551018,3.806990187507,0.636842105263
4.457435610754,3.816861762748,0.637894736842
4.456932762566,3.760417021989,0.638947368421
4.473889752052,3.790124238706,0.640000000000
4.475218795700,3.747623276320,0.641052631579
4.443612251616,3.805332194143,0.642105263158
4.443360979287,3.776482689821,0.643157894737
4.410986658841,3.819872554110,0.644210526316
4.402729860061,3.790611923984,0.645263157895
4.423033950442,3.834107758297,0.646315789474
4.470070436190,3.777687008765,0.647368421053
4.427469630591,3.766879771162,0.648421052632
4.470921086866,3.822497242698,0.649473684211
4.432657169936,3.833303635286,0.650526315789
4.423683811327,3.751428661414,0.651578947368
4.493960697703,3.748766975787,0.652631578947
4.475469213741,3.774153748326,0.653684210526
4.464307924443,3.802724740699,0.654736842105
4.440998466220,3.834863540040,0.655789473684
4.464708892658,3.784634065567,0.656842105263
4.456146951641,3.805749630107,0.657894736842
4.418161572316,3.768465447194,0.658947368421
4.476231874017,3.797872031271,0.660000000000
4.408956497529,3.759571328075,0.661052631579
4.459066618258,3.759759980214,0.662105263158
4.435893702417,3.780528956072,0.663157894737
4.412068433692,3.767657079278,0.664210526316
4.486097412931,3.818255450967,0.665263157895
4.426880021523,3.820531732585,0.666315789474
4.407745266529,3.782164652808,0.667368421053
4.450881909939,3.774631498809,0.668421052632
4.474132663751,3.784497567622,0.669473684211
4.406090197217,3.746613628642,0.670526315789
4.458401853992,3.788826159756,0.671578947368
4.444567736588,3.772165292459,0.672631578947
4.437384765755,3.763415228974,0.673684210526
4.407302935888,3.774923937983,0.674736842105
4.467681782338,3.752900457621,0.675789473684
4.401453639716,3.751769943529,0.676842105263
4.403579861027,3.784114021386,0.677894736842
4.425818253304,3.747048800724,0.678947368421
4.400030971020,3.829265389991,0.680000000000
4.421946362957,3.794756167851,0.681052631579
4.446025888180,3.750479539444,0.682105263158
4.439759828698,3.832746213373,0.683157894737
4.400844251826,3.741459324899,0.684210526316
4.437278719865,3.759740428635,0.685263157895
4.412592794927,3.823436145394,0.686315789474
4.487212134394,3.785603935152,0.687368421053
4.462299544668,3.821505817704,0.688421052632
4.457171104933,3.779483123742,0.689473684211
4.486241835604,3.805985201504,0.690526315789
4.454691109098,3.821725211629,0.691578947368
4.430524716526,3.765691992678,0.692631578947
4.452437417463,3.825818762432,0.693684210526
4.400866168049,3.824640663297,0.694736842105
4.436815498628,3.827673656639,0.695789473684
4.408817535224,3.787805570748,0.696842105263
4.438076760102,3.820381211243,0.697894736842
4.444500560419,3.818443501167,0.698947368421
4.465817028947,3.827391300574,0.700000000000
4.407229757433,3.777947834828,0.701052631579
4.500553406741,3.828217528272,0.702105263158
4.429576345728,3.758737016134,0.703157894737
4.430983687379,3.810514243668,0.704210526316
4.457710205200,3.795833435209,0.705263157895
4.483278690057,3.826985008252,0.706315789474
4.415506302196,3.821120663223,0.707368421053
4.446143959964,3.786243793231,0.708421052632
4.483601281488,3.819054706093,0.709473684211
4.405128421833,3.827338791306,0.710526315789
4.413561113786,3.796688818776,0.711578947368
4.407843571147,3.771825239360,0.712631578947
4.397950533729,3.763869330875,0.713684210526
4.443538018765,3.743232152701,0.714736842105
4.442990128462,3.761791066693,0.715789473684
4.460617034626,3.772795876637,0.716842105263
4.447513553559,3.795005755642,0.717894736842
4.454912296381,3.788058909029,0.718947368421
4.468333207646,3.755079241260,0.720000000000
4.406470465745,3.764218301016,0.721052631579
4.417308226716,3.748262604926,0.722105263158
4.479406097226,3.780400679137,0.723157894737
4.482078076745,3.793427497787,0.724210526316
4.451021716200,3.835744772361,0.725263157895
4.429223629497,3.763877304928,0.726315789474
4.459621889535,3.843910447080,0.727368421053
4.411024441555,3.781869470104,0.728421052632
4.418899198312,3.819862491088,0.729473684211
4.486225504941,3.774521248099,0.730526315789
4.453427218937,3.771579353737,0.731578947368
4.470350982089,3.801345412059,0.732631578947
4.483711941577,3.776275768734,0.733684210526
4.406570314792,3.788858464707,0.734736842105
4.483315621314,3.834085214766,0.735789473684
4.460395658795,3.776582616550,0.736842105263
4.415769123070,3.806035990853,0.737894736842
4.424129087854,3.799981919495,0.738947368421
4.434064346414,3.840598791259,0.740000000000
4.469031381893,3.848735461021,0.741052631579
4.453228663771,3.844393549007,0.742105263158
4.462169952958,3.836168510348,0.743157894737
4.453599875772,3.766257168841,0.744210526316
4.486548233689,3.818441246518,0.745263157895
4.420053191159,3.756526786920,0.746315789474
4.489743475422,3.788232112605,0.747368421053
4.422239619713,3.758422327164,0.748421052632
4.428769932790,3.750575448312,0.749473684211
4.463865999176,3.770349536893,0.750526315789
4.459421255621,3.823633518407,0.751578947368
4.443396529249,3.776605852529,0.752631578947
4.472057365824,3.794214597005,0.753684210526
4.423916680121,3.753648938082,0.754736842105
4.420948781919,3.777127767137,0.755789473684
4.492950985228,3.762179845416,0.756842105263
4.452136601081,3.832508373056,0.757894736842
4.398143131865,3.820557399748,0.758947368421
4.395299207036,3.766294584791,0.760000000000
4.489262082442,3.805039937187,0.761052631579
4.461191166635,3.803735852473,0.762105263158
4.407017390150,3.780568755746,0.763157894737
4.444116639640,3.765327934851,0.764210526316
4.413653646074,3.806675307086,0.765263157895
4.481742336647,3.756208223908,0.766315789474
4.467825212060,3.749309359682,0.767368421053
4.393885817035,3.826363099293,0.768421052632
4.477787492568,3.763990127931,0.769473684211
4.478540096859,3.827922471004,0.770526315789
4.423318474721,3.752386466136,0.771578947368
4.466325449563,3.795873336077,0.772631578947
4.394356796978,3.787106587920,0.773684210526
4.482850628651,3.748833810793,0.774736842105
4.490613002574,3.826905144853,0.775789473684
4.477125699076,3.813156361317,0.776842105263
4.479603776861,3.835778729365,0.777894736842
4.391821204813,3.835923509114,0.778947368421
4.463441944639,3.815772098192,0.780000000000
4.484991134436,3.755838793624,0.781052631579
4.448635453822,3.765978220682,0.782105263158
4.488681400653,3.837300957075,0.783157894737
4.433114233273,3.800494581597,0.784210526316
4.421496007173,3.780422460987,0.785263157895
4.478965331845,3.826272029821,0.786315789474
4.431801003798,3.823222707133,0.787368421053
4.412208488575,3.792693208855,0.788421052632
4.461111125001,3.803836988220,0.789473684211
4.452082522236,3.806996588214,0.790526315789
4.468794688811,3.757900094725,0.791578947368
4.439952502238,3.810091738781,0.792631578947
4.427516506374,3.839656491542,0.793684210526
4.485220698833,3.751849566905,0.794736842105
4.443080767220,3.769237052656,0.795789473684
4.484971498135,3.798294484980,0.796842105263
4.429052576497,3.762484676333,0.797894736842
4.437362382755,3.838210757015,0.798947368421
4.427818590638,3.786359376715,0.800000000000
4.459042038818,3.842828982118,0.801052631579
4.483531552430,3.772502443067,0.802105263158
4.457147478915,3.811591428850,0.803157894737
4.398583525959,3.790108177895,0.804210526316
4.447636501572,3.779863692486,0.805263157895
4.438191835435,3.825377042015,0.806315789474
4.454171418862,3.752048301510,0.807368421053
4.465506074155,3.812118885971,0.808421052632
4.418342573999,3.833398228685,0.809473684211
4.469778557354,3.837409304579,0.810526315789
4.408385792320,3.832836248049,0.811578947368
4.419998287837,3.759254431726,0.812631578947
4.433331879316,3.796913180952,0.813684210526
4.397571231078,3.742402101294,0.814736842105
4.436982036332,3.813087568719,0.815789473684
4.447734159573,3.817424038795,0.816842105263
4.424682525874,3.801280731070,0.817894736842
4.427991898550,3.744354934088,0.818947368421
4.460295571906,3.836054870858,0.820000000000
4.477647128088,3.838298989173,0.821052631579
4.475977253534,3.763419051157,0.822105263158
4.429929814496,3.773811539414,0.823157894737
4.458323693015,3.742501578815,0.824210526316
4.470677383117,3.794204501574,0.825263157895
4.410749568068,3.757982798703,0.826315789474
4.475244278855,3.834224071655,0.827368421053
4.453869872202,3.821011484002,0.828421052632
4.453288104316,3.758655019975,0.829473684211
4.455609387224,3.816738177624,0.830526315789
4.421735782765,3.759763073130,0.831578947368
4.444899978835,3.842121860366,0.832631578947
4.428087734748,3.803338284336,0.833684210526
4.449193479409,3.818006593010,0.834736842105
4.399618841837,3.789665121616,0.835789473684
4.420356166543,3.783427460160,0.836842105263
4.442431878391,3.785726849581,0.837894736842
4.437108352839,3.831306478766,0.838947368421
4.430576039704,3.793620459161,0.840000000000
4.440131524315,3.823404398509,0.841052631579
4.448322036519,3.749875181561,0.842105263158
4.491694328743,3.773779430815,0.843157894737
4.493277002863,3.755145725495,0.844210526316
4.468679302559,3.748500695379,0.845263157895
4.490865931743,3.824667624798,0.846315789474
4.477616550155,3.843664787569,0.847368421053
4.460149668619,3.766547202819,0.848421052632
4.483130623128,3.775918409619,0.849473684211
4.395658315415,3.762792765686,0.850526315789
4.429303774398,3.754896650206,0.851578947368
4.416562120146,3.804106019786,0.852631578947
4.435521941319,3.773825907701,0.853684210526
4.412258462235,3.771025620983,0.854736842105
4.460272063764,3.761940460568,0.855789473684
4.449647725209,3.798282521344,0.856842105263
4.399691299212,3.830144952473,0.857894736842
4.462227990530,3.755895804694,0.858947368421
4.469856306443,3.758809038049,0.860000000000
4.452126286360,3.754974293562,0.861052631579
4.400984964411,3.771950256556,0.862105263158
4.463966786857,3.837338274937,0.863157894737
4.488563891208,3.775756509017,0.864210526316
4.458056505778,3.777783623285,0.865263157895
4.391632749631,3.770177705906,0.866315789474
4.489878539101,3.770184195409,0.867368421053
4.417374570041,3.837812741757,0.868421052632
4.466252370894,3.808994277812,0.869473684211
4.400697192402,3.821790149358,0.870526315789
4.412792723606,3.825414337368,0.871578947368
4.459826365461,3.832336378423,0.872631578947
4.440068279013,3.812077482508,0.873684210526
4.417985154957,3.833411942967,0.874736842105
4.467033963396,3.743515127601,0.875789473684
4.458264105276,3.793411836275,0.876842105263
4.438491959600,3.831599718020,0.877894736842
4.480724571340,3.838588919008,0.878947368421
4.488913513912,3.779442313173,0.880000000000
4.487737122412,3.765844920567,0.881052631579
4.396436766028,3.783705856347,0.882105263158
4.397342084217,3.833594408820,0.883157894737
4.491705087867,3.743311557621,0.884210526316
4.436152370401,3.805656930260,0.885263157895
4.414093688943,3.788861493814,0.886315789474
4.485469540306,3.742538887236,0.887368421053
4.393271748180,3.829139817364,0.888421052632
4.466318753251,3.796831683075,0.889473684211
4.470763836811,3.811478623588,0.890526315789
4.447647474911,3.818031723449,0.891578947368
4.459114315779,3.795108890481,0.892631578947
4.449033866281,3.752286538187,0.893684210526
4.439701764317,3.808930085695,0.894736842105
4.478710536968,3.801167600657,0.895789473684
4.480637851761,3.832062730707,0.896842105263
4.408056130685,3.782512443450,0.897894736842
4.458685698220,3.781388008457,0.898947368421
4.467848713728,3.817077394896,0.900000000000
4.409569832867,3.748727904978,0.901052631579
4.445797424676,3.797797031817,0.902105263158
4.438329245755,3.743718980998,0.903157894737
4.489439367195,3.815556168061,0.904210526316
4.461008113610,3.753477369448,0.905263157895
4.416059522109,3.839714705074,0.906315789474
4.450649503780,3.766014311220,0.907368421053
4.453994252741,3.817593607713,0.908421052632
4.491495017431,3.834109678670,0.909473684211
4.462394620103,3.783966806082,0.910526315789
4.437302887043,3.778436881129,0.911578947368
4.456595268835,3.767877562424,0.912631578947
4.395576533465,3.825146774803,0.913684210526
4.429440711457,3.781909989201,0.914736842105
4.434552468049,3.835566597106,0.915789473684
4.431539757785,3.840323712718,0.916842105263
4.480513565300,3.758744186622,0.917894736842
4.481300883491,3.749995038208,0.918947368421
4.431238693663,3.806684915408,0.920000000000
4.420694119900,3.795966838076,0.921052631579
4.408860262440,3.743288245480,0.922105263158
4.492208478055,3.802703300773,0.923157894737
4.393518191259,3.777707426671,0.924210526316
4.437030721770,3.781513812802,0.925263157895
4.478070732379,3.773401267091,0.926315789474
4.466329957982,3.807634240128,0.927368421053
4.406801719683,3.807531897424,0.928421052632
4.458568167165,3.776144844819,0.929473684211
4.438354474998,3.768997172739,0.930526315789
4.482428098254,3.805499131670,0.931578947368
4.437580656706,3.802650534902,0.932631578947
4.482516217986,3.801847714420,0.933684210526
4.401254991484,3.834979797537,0.934736842105
4.460958755605,3.828652104361,0.935789473684
4.395873033898,3.811465131183,0.936842105263
4.418440535316,3.774432915124,0.937894736842
4.479118375855,3.805866893457,0.938947368421
4.485882997141,3.788559579515,0.940000000000
4.489308668950,3.819042046173,0.941052631579
4.481424749185,3.799783304537,0.942105263158
4.488695445971,3.786211171397,0.943157894737
4.405254317973,3.823760471072,0.944210526316
4.449694857582,3.753066206777,0.945263157895
4.427140482478,3.795115167738,0.946315789474
4.465377378672,3.780713012113,0.947368421053
4.486613769399,3.816691216592,0.948421052632
4.459874064182,3.781727641771,0.949473684211
4.396144772730,3.834509604152,0.950526315789
4.421440079272,3.806525913438,0.951578947368
4.487522286728,3.805481368517,0.952631578947
4.461434042737,3.810201647170,0.953684210526
4.474803697846,3.753579595812,0.954736842105
4.462471706217,3.766429906567,0.955789473684
4.400682202849,3.775377434738,0.956842105263
4.396491220331,3.784447201536,0.957894736842
4.453342669602,3.752875238536,0.958947368421
4.458947404715,3.832682830207,0.960000000000
4.463553966831,3.788720606989,0.961052631579
4.477856413644,3.799832271142,0.962105263158
4.482042291295,3.762202014021,0.963157894737
4.431499839082,3.796535770280,0.964210526316
4.430586227761,3.841265917878,0.965263157895
4.410104490079,3.761610426613,0.966315789474
4.453024535652,3.793274307002,0.967368421053
4.463828647783,3.753094823171,0.968421052632
4.473770764892,3.761368421213,0.969473684211
4.488414792557,3.800283542893,0.970526315789
4.391988463806,3.743103712417,0.971578947368
4.436432395254,3.788283109881,0.972631578947
4.419114717210,3.767141078131,0.973684210526
4.396338768620,3.822531117600,0.974736842105
4.462355847178,3.825024250891,0.975789473684
4.426645185689,3.829665817515,0.976842105263
4.417318557745,3.819483721821,0.977894736842
4.489217470735,3.804257084827,0.978947368421
4.486528374925,3.790799189911,0.980000000000
4.418787365388,3.756341618259,0.981052631579
4.394754353945,3.779830397480,0.982105263158
4.481812138097,3.837173107275,0.983157894737
4.411993785085,3.764772832008,0.984210526316
4.489068963969,3.788901216652,0.985263157895
4.443691770192,3.798064617497,0.986315789474
4.485500965042,3.811126608823,0.987368421053
4.480919245933,3.750438925006,0.988421052632
4.483285225143,3.789824535531,0.989473684211
4.395659007979,3.830410950636,0.990526315789
4.394185720320,3.841029316771,0.991578947368
4.401011697315,3.816265934615,0.992631578947
4.430557252098,3.768346394001,0.993684210526
4.472778804026,3.823792086941,0.994736842105
4.397744798821,3.832934898892,0.995789473684
4.430992828988,3.742307482479,0.996842105263
4.427906221392,3.770457728875,0.997894736842
4.392388108636,3.803017511542,0.998947368421

==> fig/cbm-cub.txt <==
x,y,t
4.151632982030,0.000000000000,0.000000000000
4.180212473621,0.008604505538,0.000526315789
4.206461934247,0.057659146593,0.001052631579
4.232702776968,0.000000000000,0.001578947368
4.336909117293,0.015104552262,0.002105263158
4.386054236496,0.045901290350,0.002631578947
4.464471976742,0.040559290942,0.003157894737
4.547187069379,0.000000000000,0.003684210526
4.572660410228,0.006132953317,0.004210526316
4.572913950730,0.044832338826,0.004736842105
4.670018804397,0.000000000000,0.005263157895
4.663178648554,0.000000000000,0.005789473684
4.699773314572,0.024844476480,0.006315789474
4.672662193752,0.000000000000,0.006842105263
4.707238681643,0.006579486789,0.007368421053
4.689735078218,0.027843992042,0.007894736842
4.613284716158,0.000000000000,0.008421052632
4.655239363187,0.034337938037,0.008947368421
4.686593258660,0.006885536037,0.009473684211
4.671934845674,0.000000000000,0.010000000000
4.557627839999,0.000000000000,0.010526315789
4.637930880517,0.041623299593,0.011052631579
4.606658851085,0.022547296810,0.011578947368
4.578963145212,0.018653595351,0.012105263158
4.597923644660,0.003360371410,0.012631578947
4.553611483294,0.041216741928,0.013157894737
4.514662769822,0.000000000000,0.013684210526
4.515535208902,0.002582248064,0.014210526316
4.537600008008,0.000000000000,0.014736842105
4.559674506746,0.027843239833,0.015263157895
4.545720908357,0.000000000000,0.015789473684
4.519216108516,0.000000000000,0.016315789474
4.623497401111,0.000000000000,0.016842105263
4.562481350821,0.044555234824,0.017368421053
4.603542163518,0.014900825944,0.017894736842
4.557824378527,0.000000000000,0.018421052632
4.638260353960,0.000000000000,0.018947368421
4.594688519643,0.046049157251,0.019473684211
4.645026877733,0.033340846734,0.020000000000
4.597535107171,0.047315120068,0.020526315789
4.649787404281,0.023661689560,0.021052631579
4.615446167457,0.051413591816,0.021578947368
4.628122839537,0.056737226616,0.022105263158
4.629629554634,0.014850277007,0.022631578947
4.593086472806,0.042763255140,0.023157894737
4.581995821134,0.000000000000,0.023684210526
4.586305077518,0.000000000000,0.024210526316
4.676338939692,0.000000000000,0.024736842105
4.598626967359,0.058408324028,0.025263157895
4.641836988460,0.000000000000,0.025789473684
4.680679222361,0.000000000000,0.026315789474
4.659519297267,0.047150086184,0.026842105263
4.648492049516,0.022793561055,0.027368421053
4.686581052620,0.005398309627,0.027894736842
4.674483495196,0.000000000000,0.028421052632
4.619073180170,0.006344413546,0.028947368421
4.690233280670,0.031430736651,0.029473684211
4.672824640214,0.009287644046,0.030000000000
4.662801164059,0.000000000000,0.030526315789
4.699912610069,0.048585260834,0.031052631579
4.702084613673,0.000000000000,0.031578947368
4.648927328163,0.002762233486,0.032105263158
4.713947191310,0.000000000000,0.032631578947
4.654255771671,0.038970595957,0.033157894737
4.638392867183,0.000000000000,0.033684210526
4.611114592161,0.000000000000,0.034210526316
4.616280389293,0.045546368348,0.034736842105
4.622024360695,0.000000000000,0.035263157895
4.648474073544,0.032399732300,0.035789473684
4.670637666080,0.016838285741,0.036315789474
4.679609830538,0.020109184485,0.036842105263
4.583597461763,0.051718913922,0.037368421053
4.584333243330,0.079608026865,0.037894736842
4.642749975441,0.050128890171,0.038421052632
4.647276971610,0.021319396888,0.038947368421
4.655637761688,0.000000000000,0.039473684211
4.632580754937,0.098998336285,0.040000000000
4.581119015559,0.075076095833,0.040526315789
4.630237282638,0.000000000000,0.041052631579
4.683036083610,0.077376159992,0.041578947368
4.675946856303,0.128546047075,0.042105263158
4.646202546468,0.000000000000,0.042631578947
4.628242542324,0.137853912176,0.043157894737
4.596907929778,0.020871001516,0.043684210526
4.608955815983,0.057250213649,0.044210526316
4.660474979186,0.069736153873,0.044736842105
4.663082467018,0.049038305333,0.045263157895
4.627319363253,0.033247564497,0.045789473684
4.649210287151,0.106794562811,0.046315789474
4.668939347257,0.011563250490,0.046842105263
4.580848943449,0.067316157609,0.047368421053
4.627206656453,0.128647882314,0.047894736842
4.624451056265,0.098464015469,0.048421052632
4.593349732326,0.121047670727,0.048947368421
4.624161986435,0.131689049612,0.049473684211
4.613195739362,0.135215878912,0.050000000000
4.580602049534,0.076517792950,0.050526315789
4.611412429673,0.120470814785,0.051052631579
4.641730581602,0.072157010369,0.051578947368
4.589609821701,0.160965265230,0.052105263158
4.660089203952,0.213322077455,0.052631578947
4.589807188930,0.150812002927,0.053157894737
4.604669587683,0.133702191497,0.053684210526
4.622892743413,0.123210812500,0.054210526316
4.663710942660,0.095637563731,0.054736842105
4.665995175013,0.114075088197,0.055263157895
4.621145300385,0.126559727621,0.055789473684
4.650197865154,0.184244847484,0.056315789474
4.667098148752,0.184230568959,0.056842105263
4.628461613891,0.145039778317,0.057368421053
4.597874996019,0.158063641302,0.057894736842
4.583137921492,0.126771280987,0.058421052632
4.596737149021,0.173457023532,0.058947368421
4.657957776624,0.195274989322,0.059473684211
4.608676196941,0.204010064571,0.060000000000
4.614130500924,0.151888453581,0.060526315789
4.608388514532,0.234228300039,0.061052631579
4.561050405406,0.230980077374,0.061578947368
4.596483998109,0.144827015092,0.062105263158
4.591102639761,0.221052791424,0.062631578947
4.587791162237,0.228977163480,0.063157894737
4.574271101108,0.172906131575,0.063684210526
4.613814401092,0.249236303850,0.064210526316
4.553418316676,0.226761611835,0.064736842105
4.643340431068,0.219152883219,0.065263157895
4.559960110882,0.351532142681,0.065789473684
4.559615910683,0.247174986242,0.066315789474
4.546380115047,0.304683928272,0.066842105263
4.596255646938,0.220478603232,0.067368421053
4.628122718824,0.224129835792,0.067894736842
4.612894115258,0.334823670846,0.068421052632
4.553602997001,0.362065576497,0.068947368421
4.552612593025,0.274689609995,0.069473684211
4.626839335001,0.332902583223,0.070000000000
4.565360736340,0.299053279085,0.070526315789
4.619504828510,0.341156261854,0.071052631579
4.651463421964,0.292453730669,0.071578947368
4.576812010178,0.309571300500,0.072105263158
4.558372994934,0.204717521728,0.072631578947
4.573666444978,0.307713105653,0.073157894737
4.561171204647,0.218794284742,0.073684210526
4.556212721033,0.325844813593,0.074210526316
4.581422731468,0.334485559033,0.074736842105
4.586412486325,0.399000960675,0.075263157895
4.606698479082,0.293362426579,0.075789473684
4.599416770432,0.288539504385,0.076315789474
4.636247078895,0.405844351081,0.076842105263
4.638909142151,0.377695507529,0.077368421053
4.641334966538,0.331838806890,0.077894736842
4.622514231553,0.309417925037,0.078421052632
4.646431326608,0.324942207936,0.078947368421
4.608600594186,0.327295774093,0.079473684211
4.632336813118,0.342099143994,0.080000000000
4.620043129092,0.307315770672,0.080526315789
4.583909348308,0.373921800943,0.081052631579
4.557388364802,0.414428613010,0.081578947368
4.613053281946,0.351689164593,0.082105263158
4.608070953148,0.438731062802,0.082631578947
4.558083510015,0.333540381091,0.083157894737
4.563567625880,0.467950706150,0.083684210526
4.568804713969,0.362395305686,0.084210526316
4.599947955779,0.304021032773,0.084736842105
4.581170781219,0.432908509731,0.085263157895
4.504576053522,0.427040436877,0.085789473684
4.542930737745,0.396899603715,0.086315789474
4.519444777536,0.524514342730,0.086842105263
4.563701632643,0.506723205466,0.087368421053
4.578362424367,0.468360422348,0.087894736842
4.570087245573,0.484398322157,0.088421052632
4.566681718504,0.459912969984,0.088947368421
4.548617684494,0.472591832689,0.089473684211
4.610724786521,0.447642944788,0.090000000000
4.565172844786,0.469572499038,0.090526315789
4.616789151149,0.491991398693,0.091052631579
4.612224160674,0.471354909217,0.091578947368
4.532065853991,0.496860292970,0.092105263158
4.629382729503,0.451400319985,0.092631578947
4.602115462406,0.396751423398,0.093157894737
4.559594866403,0.529463459594,0.093684210526
4.517081244299,0.540159901470,0.094210526316
4.566558193585,0.572595009952,0.094736842105
4.519216403978,0.636755911644,0.095263157895
4.583008270562,0.652061559302,0.095789473684
4.537967234516,0.559623799924,0.096315789474
4.611232015589,0.694350716488,0.096842105263
4.582582825516,0.415222618096,0.097368421053
4.565903884890,0.569020511594,0.097894736842
4.543367142392,0.534488778053,0.098421052632
4.590525689521,0.477819465231,0.098947368421
4.537285628314,0.520619057118,0.099473684211
4.601839313877,0.493945938803,0.100000000000
4.541791425850,0.441426827882,0.100526315789
4.554451704745,0.663311510905,0.101052631579
4.551913271293,0.632872624639,0.101578947368
4.581208898067,0.654357488165,0.102105263158
4.578180565177,0.533528233026,0.102631578947
4.508936286155,0.587072609007,0.103157894737
4.522361271584,0.595324229930,0.103684210526
4.516728390477,0.572105339881,0.104210526316
4.527026960773,0.460012982502,0.104736842105
4.598863856528,0.630465314454,0.105263157895
4.520428729613,0.602030660669,0.105789473684
4.604186414414,0.603284166401,0.106315789474
4.518740756023,0.663452147078,0.106842105263
4.537932321401,0.644499795178,0.107368421053
4.541401895633,0.563546395787,0.107894736842
4.554928322765,0.559648837898,0.108421052632
4.557247750202,0.636472834885,0.108947368421
4.545414447712,0.670295658785,0.109473684211
4.590033107240,0.585753329213,0.110000000000
4.600515976929,0.667601369087,0.110526315789
4.528557863603,0.746112402403,0.111052631579
4.551123574421,0.635965084971,0.111578947368
4.581688975831,0.568089044916,0.112105263158
4.548170274307,0.718545697181,0.112631578947
4.520330759941,0.659075357127,0.113157894737
4.488801911123,0.657316094868,0.113684210526
4.487475345588,0.663053784633,0.114210526316
4.551724408819,0.651918297717,0.114736842105
4.526879374217,0.696242863869,0.115263157895
4.487958373691,0.775189338581,0.115789473684
4.556381797128,0.765573961373,0.116315789474
4.550905775180,0.652236421183,0.116842105263
4.541582614776,0.735037401754,0.117368421053
4.558171850434,0.682125045019,0.117894736842
4.539043046692,0.779409759195,0.118421052632
4.540906244313,0.708558277030,0.118947368421
4.536628151325,0.624077637615,0.119473684211
4.574548598999,0.661168175391,0.120000000000
4.609730055891,0.742692117228,0.120526315789
4.596356108060,0.666301944325,0.121052631579
4.541155275461,0.755745851455,0.121578947368
4.557222260171,0.771894312826,0.122105263158
4.463932018181,0.719978661202,0.122631578947
4.482302412827,0.734613147857,0.123157894737
4.479739000647,0.858794502851,0.123684210526
4.534444220186,0.705372152691,0.124210526316
4.444129129790,0.772760542178,0.124736842105
4.502848164269,0.742623171381,0.125263157895
4.501170184858,0.774424471385,0.125789473684
4.507723248476,0.855031339578,0.126315789474
4.460735411537,0.794681765019,0.126842105263
4.528736762734,0.681680631115,0.127368421053
4.486746269200,0.790664013101,0.127894736842
4.552347053929,0.683787215519,0.128421052632
4.475009349552,0.782851587917,0.128947368421
4.453795722806,0.767879290760,0.129473684211
4.538846349096,0.826571009736,0.130000000000
4.513200465030,0.871524110126,0.130526315789
4.440975405018,0.677297488478,0.131052631579
4.505149611100,0.739857246591,0.131578947368
4.514742733058,0.778414827229,0.132105263158
4.437742550297,0.852694687842,0.132631578947
4.489427972464,0.720156926750,0.133157894737
4.485567886251,0.819512749057,0.133684210526
4.531762836559,0.863944984171,0.134210526316
4.448944833815,0.793057980025,0.134736842105
4.539562539241,0.690486631385,0.135263157895
4.471544943817,0.888208299161,0.135789473684
4.507629932725,0.854560625978,0.136315789474
4.503709272166,0.875926479723,0.136842105263
4.539766256642,0.864953999634,0.137368421053
4.517354968248,0.837758501046,0.137894736842
4.485345858853,0.821720901397,0.138421052632
4.457761476469,0.783028176141,0.138947368421
4.458816249435,0.792660726480,0.139473684211
4.487865182573,0.838907280153,0.140000000000
4.494700523159,0.931518581092,0.140526315789
4.491180619184,0.925270870890,0.141052631579
4.453393450002,0.868621917947,0.141578947368
4.459731306914,0.902672369361,0.142105263158
4.404236517389,0.908836642664,0.142631578947
4.468457782773,0.821418161730,0.143157894737
4.394629003483,0.833954659578,0.143684210526
4.434308753349,1.003881376695,0.144210526316
4.375481268857,0.920241216107,0.144736842105
4.449618008812,0.883200561882,0.145263157895
4.425947262148,0.847601780099,0.145789473684
4.470303622978,0.950083367548,0.146315789474
4.381551243935,0.995337365830,0.146842105263
4.447500348690,0.872641981113,0.147368421053
4.418714291048,0.929064564952,0.147894736842
4.370962265806,0.823289662569,0.148421052632
4.363623107086,1.014417254445,0.148947368421
4.429046615847,0.994391710967,0.149473684211
4.382387678246,0.935985978735,0.150000000000
4.419554715771,0.930683512237,0.150526315789
4.398923588629,0.925660545240,0.151052631579
4.362193124855,0.958617295119,0.151578947368
4.385079594186,0.969043915539,0.152105263158
4.417857038374,0.923607404721,0.152631578947
4.381079911952,1.052019851790,0.153157894737
4.386370265237,0.871704373915,0.153684210526
4.395483475273,0.917194187104,0.154210526316
4.350711118436,0.950700655649,0.154736842105
4.430403367278,0.902761746493,0.155263157895
4.397956189012,0.927562034822,0.155789473684
4.366093101399,0.898800404436,0.156315789474
4.373098357778,0.854694980570,0.156842105263
4.429976227358,0.963047434838,0.157368421053
4.406949045257,0.957852990638,0.157894736842
4.353202585788,0.834074760673,0.158421052632
4.425549267753,0.960423701337,0.158947368421
4.418874151564,0.946387038799,0.159473684211
4.382842452440,0.861965080137,0.160000000000
4.439469136028,0.995738695415,0.160526315789
4.406119036465,0.927689602999,0.161052631579
4.380358413391,1.059251714999,0.161578947368
4.396453833916,0.896359253948,0.162105263158
4.403299896097,0.970987352814,0.162631578947
4.418155134940,1.093190547411,0.163157894737
4.360417360118,0.954632988485,0.163684210526
4.390672792958,1.061972075806,0.164210526316
4.437354390775,1.096998270942,0.164736842105
4.361744912265,0.874449365370,0.165263157895
4.425131652798,1.175073327517,0.165789473684
4.357539592916,1.047846143808,0.166315789474
4.420896591956,1.011437892141,0.166842105263
4.358458883361,1.106703680764,0.167368421053
4.380364501366,0.965557571595,0.167894736842
4.383109748108,1.002992725404,0.168421052632
4.412874758056,1.107035003871,0.168947368421
4.342723372007,1.116356337336,0.169473684211
4.333897871684,1.044997956366,0.170000000000
4.338568939561,0.996236877617,0.170526315789
4.339729809785,1.129839102577,0.171052631579
4.339971592281,1.070081312666,0.171578947368
4.348036702209,1.088380912615,0.172105263158
4.334682482214,1.066857103326,0.172631578947
4.299528699061,1.186252648295,0.173157894737
4.380132851219,1.052690761000,0.173684210526
4.396253598523,1.085958741384,0.174210526316
4.318404020506,0.888578577044,0.174736842105
4.371231762226,1.123406961307,0.175263157895
4.368009382957,1.066738997713,0.175789473684
4.316974096886,0.934859823872,0.176315789474
4.353193813785,1.019936181652,0.176842105263
4.287897602268,1.088499502990,0.177368421053
4.299088511914,1.076091357798,0.177894736842
4.356659519395,1.080647556477,0.178421052632
4.311442838240,1.108194924189,0.178947368421
4.306541242435,1.065441916221,0.179473684211
4.299187475867,1.257974035513,0.180000000000
4.334558888388,1.201528137814,0.180526315789
4.338079566960,1.237328474195,0.181052631579
4.336612950277,1.140465832616,0.181578947368
4.350294256587,1.186991692521,0.182105263158
4.252805169803,1.054595493932,0.182631578947
4.260774760708,1.029483142750,0.183157894737
4.355011029384,1.109475305691,0.183684210526
4.275829197258,1.105771274844,0.184210526316
4.341835502282,1.051705250191,0.184736842105
4.339824100660,1.158127304067,0.185263157895
4.316015954617,1.058258434551,0.185789473684
4.374111428554,1.015345353241,0.186315789474
4.365513371589,1.099599423766,0.186842105263
4.312367235113,1.135990424911,0.187368421053
4.290852929407,1.223801673684,0.187894736842
4.280781916074,1.124782164470,0.188421052632
4.338665210331,1.202574277670,0.188947368421
4.289288367494,1.209303403201,0.189473684211
4.320561412029,1.308373152826,0.190000000000
4.345279933615,1.119218127479,0.190526315789
4.347979435699,1.183014564667,0.191052631579
4.290492800741,1.173241783098,0.191578947368
4.276445480790,1.150774018081,0.192105263158
4.320729690533,1.136454678183,0.192631578947
4.261781517093,1.307886397205,0.193157894737
4.325674824538,1.221582627197,0.193684210526
4.337864957931,1.040468434676,0.194210526316
4.291493779264,1.287455035780,0.194736842105
4.316072662956,1.086924705782,0.195263157895
4.285203464342,1.059728228731,0.195789473684
4.295960933105,1.232191960545,0.196315789474
4.251288320276,1.202361323701,0.196842105263
4.285443740011,1.281870827342,0.197368421053
4.279187031639,1.208375059818,0.197894736842
4.324041772622,1.284549295674,0.198421052632
4.294005832761,1.241333796482,0.198947368421
4.261054929820,1.222291514311,0.199473684211
4.306742492720,1.310218125395,0.200000000000
4.273831073396,1.195084817750,0.200526315789
4.270972320940,1.243416858021,0.201052631579
4.281374975905,1.222324217224,0.201578947368
4.228456996471,1.230050810561,0.202105263158
4.254356787526,1.111867978235,0.202631578947
4.248976241241,1.220652305224,0.203157894737
4.216927351657,1.394231006684,0.203684210526
4.269408463466,1.210761069672,0.204210526316
4.232815198786,1.284210542100,0.204736842105
4.289921908873,1.235343390970,0.205263157895
4.226186320638,1.136183806216,0.205789473684
4.245010236799,1.215126106430,0.206315789474
4.245884674364,1.291802716724,0.206842105263
4.237243315048,1.344479445734,0.207368421053
4.283927660424,1.140503358755,0.207894736842
4.260221129418,1.280595863677,0.208421052632
4.297510849805,1.145571671235,0.208947368421
4.268016039283,1.256453077778,0.209473684211
4.280860411916,1.339363458901,0.210000000000
4.291961977077,1.203245471521,0.210526315789
4.243145348089,1.277385199464,0.211052631579
4.197971793632,1.262224675167,0.211578947368
4.263248693235,1.299637417627,0.212105263158
4.218142323890,1.327847766367,0.212631578947
4.287533090523,1.364979825054,0.213157894737
4.219538687698,1.134352453369,0.213684210526
4.274240478079,1.291036764376,0.214210526316
4.198754759634,1.408562461338,0.214736842105
4.256035752580,1.457314429541,0.215263157895
4.216489645923,1.279473011677,0.215789473684
4.203200724199,1.279471128198,0.216315789474
4.292788920095,1.277239252024,0.216842105263
4.258847230880,1.190730696957,0.217368421053
4.196503781971,1.325613737176,0.217894736842
4.257632781867,1.363935925720,0.218421052632
4.235683340678,1.333393181690,0.218947368421
4.214897663185,1.310265822331,0.219473684211
4.272992673428,1.379594387336,0.220000000000
4.235169038823,1.381948170253,0.220526315789
4.197354195252,1.386043054192,0.221052631579
4.201880388951,1.406128238369,0.221578947368
4.268354762454,1.333221361705,0.222105263158
4.257778260904,1.330584198993,0.222631578947
4.201147464065,1.424593390478,0.223157894737
4.283520872157,1.303315522155,0.223684210526
4.225554376573,1.330692903185,0.224210526316
4.183479653114,1.265571189861,0.224736842105
4.195825907190,1.344353486886,0.225263157895
4.277346221235,1.329070096030,0.225789473684
4.226307374740,1.289827576541,0.226315789474
4.213909145430,1.415405582873,0.226842105263
4.285181839438,1.348063526683,0.227368421053
4.253448868011,1.415935331041,0.227894736842
4.208940143751,1.381466546432,0.228421052632
4.227436439369,1.367441750119,0.228947368421
4.230826081546,1.452022959926,0.229473684211
4.260354329828,1.471985913251,0.230000000000
4.268648967045,1.405046938792,0.230526315789
4.224544744065,1.359516962672,0.231052631579
4.232213192357,1.456682592338,0.231578947368
4.213077401528,1.411288497399,0.232105263158
4.148718929548,1.242871410909,0.232631578947
4.166616375700,1.495796708209,0.233157894737
4.216160311631,1.478792241093,0.233684210526
4.172677032891,1.481211687677,0.234210526316
4.161754051388,1.324539328815,0.234736842105
4.200253460366,1.313647764265,0.235263157895
4.154447116264,1.456736618695,0.235789473684
4.155211512573,1.241599611529,0.236315789474
4.215413593272,1.382273660802,0.236842105263
4.157648168058,1.415643455842,0.237368421053
4.223530552568,1.276065389256,0.237894736842
4.216967068632,1.285656598151,0.238421052632
4.149980787348,1.319403419143,0.238947368421
4.204636438863,1.515424581958,0.239473684211
4.203023917657,1.421268529677,0.240000000000
4.236596007101,1.461282184306,0.240526315789
4.175932262091,1.370734258089,0.241052631579
4.146042157301,1.668182867302,0.241578947368
4.184458889282,1.555462848146,0.242105263158
4.173150915588,1.460125561736,0.242631578947
4.213627701039,1.510089065773,0.243157894737
4.145646625640,1.409557444891,0.243684210526
4.228307567531,1.439301744020,0.244210526316
4.223411076705,1.501351735334,0.244736842105
4.214810709112,1.565389098203,0.245263157895
4.239351018906,1.318438662759,0.245789473684
4.160772757730,1.404387356641,0.246315789474
4.193807787986,1.354836952267,0.246842105263
4.241753651008,1.419018962260,0.247368421053
4.203576280278,1.650612115118,0.247894736842
4.238920622245,1.496145120945,0.248421052632
4.229365822543,1.489167025246,0.248947368421
4.175836824205,1.634619414636,0.249473684211
4.215139664653,1.465437820575,0.250000000000
4.197643315882,1.479134271802,0.250526315789
4.222278982830,1.582207675099,0.251052631579
4.235170650053,1.297726461896,0.251578947368
4.198144294735,1.391483025769,0.252105263158
4.166834899851,1.547746665372,0.252631578947
4.219847922341,1.464527236510,0.253157894737
4.147328829995,1.505369250437,0.253684210526
4.151599883476,1.451739786548,0.254210526316
4.218046584025,1.618906206734,0.254736842105
4.141539884855,1.695362415002,0.255263157895
4.139495768886,1.557963740122,0.255789473684
4.164408135794,1.379295313430,0.256315789474
4.206494552581,1.491152367466,0.256842105263
4.205153078787,1.441687776228,0.257368421053
4.156686984779,1.575217701081,0.257894736842
4.156617266232,1.544821527881,0.258421052632
4.196212425014,1.421312601684,0.258947368421
4.225445028128,1.536413057867,0.259473684211
4.212813309778,1.402525300561,0.260000000000
4.182071124845,1.469633807210,0.260526315789
4.123989663321,1.456613360684,0.261052631579
4.203152147997,1.475458393372,0.261578947368
4.151093772509,1.605132733302,0.262105263158
4.157774914173,1.646515845679,0.262631578947
4.126529931185,1.628895294547,0.263157894737
4.177208720480,1.484921061783,0.263684210526
4.122333574301,1.604757922744,0.264210526316
4.170322479417,1.623290108293,0.264736842105
4.118859698918,1.530600898678,0.265263157895
4.153182419828,1.700978388710,0.265789473684
4.144742535388,1.652967482490,0.266315789474
4.124622973745,1.442569391027,0.266842105263
4.191820875609,1.600271866307,0.267368421053
4.175704581612,1.621393902659,0.267894736842
4.154299754195,1.712285616300,0.268421052632
4.200182407991,1.551682682915,0.268947368421
4.128759549224,1.469687911815,0.269473684211
4.116101173338,1.573929730755,0.270000000000
4.118508299719,1.551271835611,0.270526315789
4.119737729672,1.565264389314,0.271052631579
4.153829995534,1.728803689940,0.271578947368
4.191376740595,1.465546726169,0.272105263158
4.131429999183,1.594554530132,0.272631578947
4.121063988619,1.611114811285,0.273157894737
4.108297425456,1.598798123723,0.273684210526
4.180757511213,1.500567469242,0.274210526316
4.161398319336,1.470134488777,0.274736842105
4.138149009066,1.499118688917,0.275263157895
4.166765665461,1.520533568960,0.275789473684
4.156581561456,1.422514945427,0.276315789474
4.178267104520,1.469262472965,0.276842105263
4.143863263016,1.601028797976,0.277368421053
4.091805134386,1.636707073940,0.277894736842
4.136894484769,1.530718206879,0.278421052632
4.105336998625,1.735472067299,0.278947368421
4.177245110046,1.768099301442,0.279473684211
4.178009107869,1.713719928830,0.280000000000
4.118116361783,1.673841838244,0.280526315789
4.134716860898,1.814563446288,0.281052631579
4.146481480316,1.743713190189,0.281578947368
4.103120717546,1.581169878989,0.282105263158
4.164591923924,1.622337375457,0.282631578947
4.160827019747,1.564155696450,0.283157894737
4.153547451126,1.704153493446,0.283684210526
4.163582361126,1.632720270967,0.284210526316
4.189237079981,1.700714736047,0.284736842105
4.149588181469,1.639158555253,0.285263157895
4.114309845272,1.613442714259,0.285789473684
4.131627518903,1.547841766135,0.286315789474
4.126098028330,1.737175871248,0.286842105263
4.104237047875,1.736269597023,0.287368421053
4.140119720956,1.626648649343,0.287894736842
4.164318608588,1.818303826871,0.288421052632
4.101102579178,1.575437343103,0.288947368421
4.157357603493,1.843749304287,0.289473684211
4.093136230230,1.754678786896,0.290000000000
4.080075887324,1.718942008501,0.290526315789
4.118610615104,1.699049076210,0.291052631579
4.084653446859,1.623148373891,0.291578947368
4.161507486807,1.781404834454,0.292105263158
4.120300801479,1.550958906622,0.292631578947
4.103701664389,1.541766757386,0.293157894737
4.089367245463,1.706016929320,0.293684210526
4.169031044544,1.646325553861,0.294210526316
4.122525084402,1.741352486425,0.294736842105
4.133522354197,1.786223483497,0.295263157895
4.146021191371,1.711990493575,0.295789473684
4.119626398779,1.640387851419,0.296315789474
4.090969477198,1.841674113630,0.296842105263
4.174982702249,1.628609532652,0.297368421053
4.091616768213,1.659720460662,0.297894736842
4.114713977531,1.751201123598,0.298421052632
4.125744992623,1.664715864943,0.298947368421
4.090968673994,1.801814203157,0.299473684211
4.151455340943,1.582825994071,0.300000000000
4.113786811510,1.701388168124,0.300526315789
4.089090236394,1.823744688309,0.301052631579
4.123186665780,1.616373423031,0.301578947368
4.095118325066,1.823649956246,0.302105263158
4.118832259947,1.612263762185,0.302631578947
4.168959275379,1.734223085234,0.303157894737
4.152133706639,1.748352291094,0.303684210526
4.116728818858,1.628445531231,0.304210526316
4.117630621187,1.778492861587,0.304736842105
4.126536788632,1.758731991091,0.305263157895
4.169820017973,1.805711005887,0.305789473684
4.119312629578,1.790423300576,0.306315789474
4.131076140246,1.779926761826,0.306842105263
4.155747177784,1.678694628472,0.307368421053
4.159805988931,1.886992841208,0.307894736842
4.154824582620,1.725042955232,0.308421052632
4.091361172219,1.760541818284,0.308947368421
4.095173130662,1.786541732657,0.309473684211
4.099940156910,1.736945774808,0.310000000000
4.106262975157,1.707066715771,0.310526315789
4.063754037945,1.771457051449,0.311052631579
4.099157328903,1.859289616139,0.311578947368
4.151842750947,1.753515451541,0.312105263158
4.077287405477,1.848929193943,0.312631578947
4.136972541239,1.795043354543,0.313157894737
4.089426528363,1.723331630057,0.313684210526
4.090620402035,1.690647378760,0.314210526316
4.108233437976,1.801337557321,0.314736842105
4.119515211000,1.798812779031,0.315263157895
4.160000262823,1.838096789507,0.315789473684
4.115920548881,1.731148574882,0.316315789474
4.143500134674,1.755927015295,0.316842105263
4.136107867493,1.699286953834,0.317368421053
4.154719769792,1.934969641402,0.317894736842
4.123826521762,1.664463054267,0.318421052632
4.084383368462,1.684983273661,0.318947368421
4.120071441522,1.801720383575,0.319473684211
4.162140922689,1.721217487444,0.320000000000
4.104207979081,1.832701178823,0.320526315789
4.153595674135,1.755198933703,0.321052631579
4.153252088201,1.818648535071,0.321578947368
4.060564793588,1.756572578728,0.322105263158
4.114394155852,1.841626467788,0.322631578947
4.083204213073,1.872632378369,0.323157894737
4.059660740935,1.842512749625,0.323684210526
4.061475048310,1.872305181475,0.324210526316
4.055257293812,1.722743700202,0.324736842105
4.105789369829,1.677132065653,0.325263157895
4.112878616279,1.824721513515,0.325789473684
4.131047014858,1.803596101305,0.326315789474
4.071821628667,1.736595765039,0.326842105263
4.101040392824,1.791090603646,0.327368421053
4.131754646609,1.832475391323,0.327894736842
4.126377449997,1.736227944991,0.328421052632
4.052473136766,1.769138582447,0.328947368421
4.083136898021,1.847783919479,0.329473684211
4.083097719005,1.702738343085,0.330000000000
4.064736827734,1.762833207126,0.330526315789
4.118976799600,1.740331052585,0.331052631579
4.108573594250,1.708342042729,0.331578947368
4.078050427990,1.624732122896,0.332105263158
4.057891213406,1.926675079069,0.332631578947
4.096538546987,1.823060572110,0.333157894737
4.105485733082,1.742272829457,0.333684210526
4.096805708477,1.913488152456,0.334210526316
4.033196642991,1.761407450502,0.334736842105
4.050621296212,1.832956912812,0.335263157895
4.036387645186,1.989314399096,0.335789473684
4.116281410879,1.892100243881,0.336315789474
4.120203636987,1.769420399533,0.336842105263
4.077814810667,1.961570003372,0.337368421053
4.072463837835,1.826291048692,0.337894736842
4.044112554902,1.863024322763,0.338421052632
4.047541062232,1.973909347153,0.338947368421
4.102762623208,1.797411719816,0.339473684211
4.116271319746,1.967634814580,0.340000000000
4.072544099486,1.813850445243,0.340526315789
4.056969196057,1.903500426995,0.341052631579
4.079779203545,1.909221839895,0.341578947368
4.115748870780,1.731788484259,0.342105263158
4.071946525401,1.933020350759,0.342631578947
4.104937834067,1.822574344875,0.343157894737
4.084179831333,1.772646209278,0.343684210526
4.082728748060,1.929238666907,0.344210526316
4.124291170544,1.896307713814,0.344736842105
4.038133888326,1.742757207276,0.345263157895
4.057638327360,1.761875534508,0.345789473684
4.058483361044,1.858324262131,0.346315789474
4.093004360665,1.912373353521,0.346842105263
4.038674235108,1.807420207766,0.347368421053
4.087139449879,1.939454598614,0.347894736842
4.087033568107,1.947681131255,0.348421052632
4.109540339211,1.821097638016,0.348947368421
4.082077121681,1.893423117283,0.349473684211
4.055810216396,1.885913445933,0.350000000000
4.106880596135,1.978242157323,0.350526315789
4.086229745292,1.870500285924,0.351052631579
4.037531682984,1.812901973033,0.351578947368
4.112920885725,1.789342126888,0.352105263158
4.115448283589,1.872810522971,0.352631578947
4.053918398749,1.780155263193,0.353157894737
4.029434860764,1.977076325424,0.353684210526
4.027964099562,1.765918950647,0.354210526316
4.055201470864,1.839621351464,0.354736842105
4.099659173922,1.913591396258,0.355263157895
4.065271617825,1.837051380454,0.355789473684
4.120513721938,1.887224976776,0.356315789474
4.119949969810,1.897569599078,0.356842105263
4.118811176809,1.935832123051,0.357368421053
4.038838910150,1.913499171966,0.357894736842
4.087460851405,1.709195917831,0.358421052632
4.056776532834,2.008192198447,0.358947368421
4.048737119832,1.837031679145,0.359473684211
4.081083126013,1.820283562894,0.360000000000
4.044589811399,1.957503143227,0.360526315789
4.066238008655,1.944412973617,0.361052631579
4.086482275128,2.140715004841,0.361578947368
4.069509473686,1.908587901846,0.362105263158
4.093778332152,1.957306389236,0.362631578947
4.036949613715,1.911073990086,0.363157894737
4.025565632861,1.871981269436,0.363684210526
4.073717477336,2.018589890671,0.364210526316
4.033165079484,1.859952804962,0.364736842105
4.065642506910,1.865849677405,0.365263157895
4.023158493034,2.004131661041,0.365789473684
4.097811826701,1.949556405384,0.366315789474
4.019243630234,1.997077590981,0.366842105263
4.026976672158,1.929256822135,0.367368421053
4.024972223107,1.835518121628,0.367894736842
4.048151624609,1.990148696292,0.368421052632
4.046308008930,1.899744389197,0.368947368421
4.038091514635,1.870531737957,0.369473684211
4.044562654191,1.952231536659,0.370000000000
4.048450257604,1.886039668294,0.370526315789
4.028412886086,2.014926910534,0.371052631579
4.091601391225,1.943378542814,0.371578947368
4.042173741637,1.879161690582,0.372105263158
4.043341954102,1.989364441711,0.372631578947
4.024116126464,1.943681890491,0.373157894737
4.030798247410,1.740292402986,0.373684210526
4.057095885369,2.010990999609,0.374210526316
4.068555453392,1.952020737131,0.374736842105
4.131811581256,1.883986881368,0.375263157895
4.120954126787,1.899938516475,0.375789473684
4.143151519493,1.960239796375,0.376315789474
4.145448764872,1.911350686118,0.376842105263
4.122394052883,2.010865725760,0.377368421053
4.100792264195,2.047248663326,0.377894736842
4.085126416174,1.815668824513,0.378421052632
4.136225176712,2.063525249727,0.378947368421
4.050358370811,1.993089303074,0.379473684211
4.107658571343,1.923808599619,0.380000000000
4.075618823594,2.076031715063,0.380526315789
4.024728815298,1.947964122237,0.381052631579
4.033000630655,2.092406687790,0.381578947368
4.103672062154,1.955978715369,0.382105263158
4.094792156693,1.916715742855,0.382631578947
4.096704251448,1.977929086601,0.383157894737
4.089374239963,1.969806042185,0.383684210526
4.034189188291,1.936391109224,0.384210526316
4.088541129917,1.831219518249,0.384736842105
4.093051507799,1.863356351577,0.385263157895
4.023577114928,2.036666884646,0.385789473684
4.098186407990,1.993097566692,0.386315789474
4.050845257308,1.980661720381,0.386842105263
4.077331841225,2.015178057993,0.387368421053
4.037966314292,2.082539222617,0.387894736842
4.040643043237,2.155931973525,0.388421052632
4.071698641054,2.160819155306,0.388947368421
4.016419737561,2.131568710718,0.389473684211
4.065019215929,2.003912142221,0.390000000000
4.014033437870,2.096332757323,0.390526315789
4.062740953010,1.992283685840,0.391052631579
4.077490090201,1.992005375281,0.391578947368
4.010041234555,2.142799484934,0.392105263158
3.985651268644,2.017880480018,0.392631578947
4.026880959668,1.937158343064,0.393157894737
4.073750583509,2.009640483555,0.393684210526
4.039835867926,2.103907159247,0.394210526316
4.065947774492,2.092934455273,0.394736842105
4.097145780092,2.274414004312,0.395263157895
4.041179406066,2.025555667724,0.395789473684
4.056433522229,2.026560182527,0.396315789474
4.016354674122,1.961165818829,0.396842105263
4.087128892603,1.800324946624,0.397368421053
4.099486738837,2.029789104402,0.397894736842
4.001511542829,2.055226570472,0.398421052632
4.090446680592,2.149620438378,0.398947368421
4.078772386674,1.918679750248,0.399473684211
4.073830860463,1.915211091636,0.400000000000
4.059867517108,2.229749659716,0.400526315789
4.008378757746,2.066237949047,0.401052631579
3.999102576074,2.045371207336,0.401578947368
4.026748403422,2.112498294677,0.402105263158
4.035121078016,1.904170892580,0.402631578947
4.064745464869,2.079275911179,0.403157894737
3.996341629598,2.063010897157,0.403684210526
3.999234586673,2.119703448973,0.404210526316
4.067981746112,1.991958358305,0.404736842105
3.996859384650,2.083580605086,0.405263157895
4.081626471341,2.184185728145,0.405789473684
4.023669125033,1.996061925250,0.406315789474
4.076736469366,2.141952659740,0.406842105263
4.070586883754,2.131521756395,0.407368421053
4.026940247155,2.185080895353,0.407894736842
4.067990905225,2.146588495312,0.408421052632
4.007733549180,2.030510677316,0.408947368421
4.051740331400,2.250291187064,0.409473684211
4.076461002705,2.075615892334,0.410000000000
4.022640229147,2.139860595578,0.410526315789
4.027225008703,2.073337560122,0.411052631579
4.030472445308,2.137325228525,0.411578947368
4.080914485998,2.010590658546,0.412105263158
4.080427116874,2.164127295543,0.412631578947
4.094330720610,2.077657721568,0.413157894737
4.096486513067,2.199380164256,0.413684210526
4.071324761282,2.242424057768,0.414210526316
4.062547047898,1.993226841336,0.414736842105
4.063829113100,1.992092933624,0.415263157895
3.990793675596,2.143796747097,0.415789473684
4.019850395226,2.022848220304,0.416315789474
3.987385360096,2.033354510773,0.416842105263
4.026043384853,2.154862087517,0.417368421053
4.047359276201,1.932449921069,0.417894736842
3.976194859738,2.016368307573,0.418421052632
4.050838263539,1.981208945404,0.418947368421
4.016271705686,2.006294095690,0.419473684211
3.980514240448,2.094879804249,0.420000000000
4.040829053430,2.103195923074,0.420526315789
3.990926288642,2.054331557908,0.421052631579
4.082178855638,2.126738409847,0.421578947368
4.006393720287,2.156481571758,0.422105263158
4.079134071703,2.132025105622,0.422631578947
4.024576024501,2.145562086489,0.423157894737
4.076811836345,2.001261947971,0.423684210526
4.088392063433,2.134349377142,0.424210526316
4.095490362607,2.045487849280,0.424736842105
4.021111539874,2.108901634474,0.425263157895
4.012495757092,2.068418082650,0.425789473684
4.017970949901,2.036329297637,0.426315789474
4.037648302646,2.019340746415,0.426842105263
4.019897876139,1.812044425634,0.427368421053
4.065934966577,2.149455420901,0.427894736842
4.077009310528,2.031657025163,0.428421052632
3.993664478128,2.151536014682,0.428947368421
4.051479538285,2.290873999764,0.429473684211
3.991566698163,2.119423363517,0.430000000000
4.079535645527,2.100982029460,0.430526315789
4.051712026721,2.109969282893,0.431052631579
4.035237306415,1.981572203704,0.431578947368
4.011537319666,2.304747219445,0.432105263158
4.007954270862,2.185392301140,0.432631578947
4.077570994322,2.254509885316,0.433157894737
4.020968850364,2.144434049061,0.433684210526
4.024911999839,2.098894326955,0.434210526316
4.030978820700,2.243554020687,0.434736842105
4.071142877227,2.047762312500,0.435263157895
4.058318716764,2.176325750577,0.435789473684
4.002440767732,2.032914098184,0.436315789474
4.020640267787,2.086577573030,0.436842105263
3.979087975249,2.320274260642,0.437368421053
4.033599339835,2.170180887294,0.437894736842
4.058061906263,2.125844585209,0.438421052632
4.068467328484,2.065743166028,0.438947368421
4.036329416802,2.171050174113,0.439473684211
3.988439014007,2.045573122707,0.440000000000
4.055719265477,2.215717471165,0.440526315789
3.977261390224,2.301649607981,0.441052631579
3.981850554020,2.213190206438,0.441578947368
4.039215695348,2.285927531898,0.442105263158
3.994844500726,1.984291172403,0.442631578947
4.037831346260,2.268805046745,0.443157894737
4.019639560414,2.304888889153,0.443684210526
4.028827986776,2.191543782337,0.444210526316
4.001388801850,2.265344167775,0.444736842105
4.036471724211,2.104192466450,0.445263157895
4.047458304748,2.239518832119,0.445789473684
4.009220040683,2.066816707665,0.446315789474
3.985586976466,2.165398418354,0.446842105263
4.031628770109,2.108325899899,0.447368421053
4.054733969725,2.159941356108,0.447894736842
4.061415336202,2.079562005287,0.448421052632
3.991457161435,2.110408539642,0.448947368421
3.977632362681,2.214372666169,0.449473684211
4.067531406266,2.198137239579,0.450000000000
3.978001661520,2.272468327481,0.450526315789
3.990041660218,2.148950894466,0.451052631579
4.038254307911,2.134825716527,0.451578947368
4.018682525894,2.270589709411,0.452105263158
4.040761468053,2.193150406363,0.452631578947
3.998987819148,2.223278259770,0.453157894737
4.050359468164,2.144836177767,0.453684210526
4.014954442224,2.146642307091,0.454210526316
4.045789691428,2.198501351742,0.454736842105
4.040969760354,2.083921405284,0.455263157895
4.000889532239,1.860015349657,0.455789473684
3.953205717873,2.136983608787,0.456315789474
4.017554588758,2.044783706910,0.456842105263
3.952727087290,2.195901915009,0.457368421053
4.040914567934,2.232235603870,0.457894736842
4.007895244957,2.325456391272,0.458421052632
3.968806681540,2.269857759990,0.458947368421
3.956108091803,2.109804729563,0.459473684211
4.041868728171,2.215141942598,0.460000000000
4.045041325835,2.209155523511,0.460526315789
3.961040971219,2.422332767472,0.461052631579
3.978754963840,2.106246691000,0.461578947368
4.027210381359,2.179580482902,0.462105263158
3.988554781993,2.251965192407,0.462631578947
3.982508058639,2.065232953912,0.463157894737
3.985817546774,2.044997174918,0.463684210526
4.008825746335,2.309986761915,0.464210526316
3.978522137185,2.338817219615,0.464736842105
4.025133730881,2.134865945439,0.465263157895
3.982429820542,2.152357903893,0.465789473684
3.964055658827,2.224103166521,0.466315789474
4.041135929688,2.351704899084,0.466842105263
4.047219405508,2.365737544013,0.467368421053
3.985567642192,2.259491265395,0.467894736842
4.008675275208,2.156071520147,0.468421052632
4.049561498770,2.204795010186,0.468947368421
4.045562094968,2.276998154821,0.469473684211
4.030080425050,2.140695422721,0.470000000000
4.001896864743,2.324177989614,0.470526315789
3.974760153515,2.244720913183,0.471052631579
4.048839797155,2.354697385375,0.471578947368
4.032172862013,2.268290499163,0.472105263158
3.978909944660,1.951387077663,0.472631578947
3.969178080624,2.090900994653,0.473157894737
4.037086265317,2.379733361798,0.473684210526
4.050122943386,2.224220851823,0.474210526316
3.995106058056,2.308810941975,0.474736842105
4.042805666609,2.222228284083,0.475263157895
3.981714460206,2.264019042700,0.475789473684
4.030448770561,2.350283947804,0.476315789474
3.963684318415,2.141363330407,0.476842105263
3.992117461208,2.093415821858,0.477368421053
3.982724700158,2.207131025494,0.477894736842
4.012483537397,2.188198301183,0.478421052632
4.008735575396,2.270946418334,0.478947368421
4.055109058041,2.229759303630,0.479473684211
4.044808958268,2.160697581042,0.480000000000
3.998800640869,2.340161486091,0.480526315789
4.048777757548,2.077171599062,0.481052631579
4.019052675702,2.250395781850,0.481578947368
4.028579202963,2.307815046181,0.482105263158
4.043537693865,2.176896543839,0.482631578947
4.038504645718,2.291119388811,0.483157894737
3.974289785782,2.134766283728,0.483684210526
4.028533979164,2.261995666922,0.484210526316
4.031533766810,2.340607719974,0.484736842105
3.974057565627,2.410559107784,0.485263157895
4.043336917997,2.235178908014,0.485789473684
3.973991015528,2.090135221282,0.486315789474
3.995494678665,2.075334010270,0.486842105263
3.984159747570,2.146899309661,0.487368421053
3.985417774888,2.211032000758,0.487894736842
3.981585285815,2.265956354907,0.488421052632
3.958140239568,2.296944165355,0.488947368421
3.991231781407,2.276166991958,0.489473684211
4.016172410670,2.129130689133,0.490000000000
4.053060961510,2.272662033308,0.490526315789
3.973812879323,2.275671010582,0.491052631579
4.001638800390,2.158416780506,0.491578947368
4.003291466260,2.257559698064,0.492105263158
4.000971387113,2.236761976088,0.492631578947
4.051543293061,2.123450811043,0.493157894737
4.010539423381,2.265869632636,0.493684210526
4.012008381534,2.112815137710,0.494210526316
4.018459468412,2.294258541075,0.494736842105
3.984189744072,2.281006514138,0.495263157895
3.991326358883,2.178179808584,0.495789473684
3.990134399358,2.115988235273,0.496315789474
4.008316910620,2.265139720109,0.496842105263
4.009339053085,2.250005832815,0.497368421053
4.053842033953,2.356795522231,0.497894736842
3.996556201546,2.313939774520,0.498421052632
3.984503106744,2.267063625529,0.498947368421
4.035192496653,2.296737649974,0.499473684211
3.990391574051,2.188080399201,0.500000000000
4.020757379085,2.348310669998,0.500526315789
3.991269479592,2.426897105756,0.501052631579
3.995899351130,2.238072575717,0.501578947368
4.026007562997,2.256057605577,0.502105263158
4.016447382393,2.213624927279,0.502631578947
4.000522464432,2.249673035912,0.503157894737
4.010201756889,2.409214928112,0.503684210526
3.999619325135,2.209503592360,0.504210526316
3.960771518034,2.181173632907,0.504736842105
3.977217864237,2.276520474468,0.505263157895
3.977112700184,2.232768666431,0.505789473684
4.021996250851,2.294566639832,0.506315789474
4.001303175237,2.300343710293,0.506842105263
3.979862406649,2.202143499662,0.507368421053
4.003474265883,2.215430054662,0.507894736842
4.001138538835,2.321920674251,0.508421052632
3.979569385667,2.365224314298,0.508947368421
4.023865025750,2.306142873414,0.509473684211
4.028950885795,2.285290410308,0.510000000000
3.998917949195,2.286753054959,0.510526315789
4.032842445022,2.142437316315,0.511052631579
3.948485464367,2.274927202454,0.511578947368
3.959126928704,2.349268909613,0.512105263158
4.003340561082,2.567091774613,0.512631578947
3.990300800847,2.354887421305,0.513157894737
4.023455694079,2.116345900821,0.513684210526
4.009860544708,2.306674985304,0.514210526316
3.992936899418,2.305654442330,0.514736842105
4.019937147787,2.150684769896,0.515263157895
4.050725530169,2.178782654374,0.515789473684
4.022681076986,2.176529279844,0.516315789474
3.979119309174,2.281981320576,0.516842105263
4.030989994684,2.284650730021,0.517368421053
3.972353876710,2.317857573138,0.517894736842
4.009664105320,2.354180454144,0.518421052632
3.986774315146,2.402963588395,0.518947368421
3.979229058192,2.247481287005,0.519473684211
4.031917341898,2.328605711388,0.520000000000
4.025801805252,2.400999420579,0.520526315789
3.985361560247,2.287337109484,0.521052631579
3.982991443632,2.267308518135,0.521578947368
3.968761665386,2.086982493883,0.522105263158
3.952757752736,2.244070634776,0.522631578947
3.957633698119,2.217717034765,0.523157894737
3.975817568604,2.392438804905,0.523684210526
3.984870851623,2.129934677271,0.524210526316
3.947008005842,2.585204162065,0.524736842105
4.020714291950,2.320813234446,0.525263157895
4.027929791448,2.345992473335,0.525789473684
3.956201364818,2.409491625265,0.526315789474
3.967499157149,2.241112014947,0.526842105263
3.945756756515,2.398935475804,0.527368421053
3.981981459266,2.400687745606,0.527894736842
3.941978310709,2.315824429840,0.528421052632
3.940104003090,2.155057365647,0.528947368421
3.961658810845,2.388131980528,0.529473684211
3.980460221855,2.352901723152,0.530000000000
4.013751478094,2.234823038565,0.530526315789
3.982827410642,2.196576818012,0.531052631579
4.006873849111,2.203177398753,0.531578947368
3.983804024105,2.342781698947,0.532105263158
3.991899511887,2.405748198905,0.532631578947
3.988444891905,2.420572664598,0.533157894737
3.961966838840,2.301788403930,0.533684210526
3.970545315557,2.419244601416,0.534210526316
3.990730981986,2.305707119421,0.534736842105
4.028187298740,2.262801967617,0.535263157895
4.014773818132,2.264785492699,0.535789473684
3.983149682519,2.304828212064,0.536315789474
4.028130245596,2.337060016602,0.536842105263
3.981135815496,2.259510653086,0.537368421053
3.962102667978,2.324898382146,0.537894736842
4.042212634623,2.317183003705,0.538421052632
3.967725254036,2.289814897988,0.538947368421
4.017176864177,2.400949541790,0.539473684211
4.025558390429,2.485290424590,0.540000000000
3.944049735932,2.147560020614,0.540526315789
3.989970636308,2.291977519984,0.541052631579
3.973703579430,2.382988877221,0.541578947368
3.990375183566,2.418751188168,0.542105263158
4.010299066733,2.345401080615,0.542631578947
3.948347363325,2.236927114389,0.543157894737
4.038034948248,2.341396977257,0.543684210526
3.962094282807,2.107229424597,0.544210526316
4.001762009491,2.314342436993,0.544736842105
3.959050932111,2.495599823327,0.545263157895
3.976316110429,2.435222972590,0.545789473684
3.944695218352,2.392656571722,0.546315789474
3.993515560244,2.177645446505,0.546842105263
3.950683245880,2.374476094487,0.547368421053
4.009823161685,2.412136257928,0.547894736842
3.983474967709,2.474386629738,0.548421052632
3.958880076790,2.463675440753,0.548947368421
3.961199414128,2.224814919413,0.549473684211
3.991947446990,2.273297998536,0.550000000000
3.977996454832,2.453762866740,0.550526315789
3.980651609447,2.326713362499,0.551052631579
3.957468744642,2.296072045416,0.551578947368
3.997159360418,2.165282931433,0.552105263158
3.945739440041,2.368373844008,0.552631578947
3.938487959184,2.403020961966,0.553157894737
4.017232898892,2.282598475065,0.553684210526
3.956989027130,2.297201452091,0.554210526316
3.977405524395,2.544205759619,0.554736842105
3.938388992443,2.369598237066,0.555263157895
3.961806861581,2.524117430205,0.555789473684
3.973068089368,2.306983958412,0.556315789474
3.955591614538,2.277727730324,0.556842105263
3.990551666201,2.449806586934,0.557368421053
3.927694727750,2.434308016596,0.557894736842
4.005496473899,2.287937800274,0.558421052632
3.935707603084,2.446100030002,0.558947368421
3.956626220110,2.463182593497,0.559473684211
3.966617809281,2.374333969686,0.560000000000
4.004608861271,2.219250934204,0.560526315789
4.021526157644,2.393338958703,0.561052631579
3.994162298711,2.282993882175,0.561578947368
4.024745203599,2.391825095299,0.562105263158
4.003479618987,2.470305014168,0.562631578947
3.990718581989,2.508320507782,0.563157894737
3.994614243669,2.289015849601,0.563684210526
3.944982277957,2.426492384983,0.564210526316
3.987336769549,2.343198561936,0.564736842105
3.952166406053,2.347033343682,0.565263157895
3.947413519660,2.236294813147,0.565789473684
3.984435305615,2.286407757298,0.566315789474
3.951539849797,2.431469430015,0.566842105263
4.025323159156,2.471054029092,0.567368421053
3.930021112280,2.366325267167,0.567894736842
3.967440950729,2.331023055130,0.568421052632
3.958892118722,2.467712208861,0.568947368421
3.980442800190,2.428036882896,0.569473684211
4.011101491011,2.364514960920,0.570000000000
3.980826059791,2.361476471893,0.570526315789
3.925974619476,2.162895866878,0.571052631579
4.002898057189,2.253786504014,0.571578947368
3.997645535098,2.309147662467,0.572105263158
3.995313135191,2.440128275920,0.572631578947
4.002998806893,2.389063235867,0.573157894737
3.993134769418,2.484263154932,0.573684210526
3.977369987484,2.290831942973,0.574210526316
3.952949390997,2.323363585043,0.574736842105
4.004630107213,2.356331789376,0.575263157895
3.975492037135,2.388621119569,0.575789473684
3.942488409699,2.330343754970,0.576315789474
4.002808757235,2.422343741904,0.576842105263
4.015662648426,2.387076552605,0.577368421053
4.014308682271,2.557941122789,0.577894736842
3.990014649571,2.270173641765,0.578421052632
3.945754270142,2.353950305312,0.578947368421
3.941889658152,2.484163736322,0.579473684211
3.924662377672,2.460415218830,0.580000000000
4.008791441148,2.422221514203,0.580526315789
3.976479731388,2.623211424300,0.581052631579
3.968840575368,2.429655242313,0.581578947368
3.984058189803,2.357683368484,0.582105263158
3.920682371543,2.246270010474,0.582631578947
3.922244405545,2.431417421791,0.583157894737
3.965931426955,2.522906407982,0.583684210526
3.994971162211,2.405047328483,0.584210526316
3.927889685450,2.331404260719,0.584736842105
3.985493151807,2.399668325908,0.585263157895
4.015069556105,2.272338652127,0.585789473684
3.960144215491,2.317775671175,0.586315789474
3.978198472874,2.455461843739,0.586842105263
3.969132674881,2.389876062888,0.587368421053
3.977005220905,2.385782516193,0.587894736842
3.978360377786,2.354034083219,0.588421052632
3.980577949405,2.439223073637,0.588947368421
4.021088569624,2.526599059676,0.589473684211
3.922954315003,2.442329859992,0.590000000000
3.969386030841,2.524495762272,0.590526315789
3.964280928662,2.521722689080,0.591052631579
3.949668428164,2.418538908420,0.591578947368
3.944980304777,2.236132612472,0.592105263158
3.996519710709,2.415340091079,0.592631578947
3.923778428302,2.323641278968,0.593157894737
3.945733619883,2.282734188646,0.593684210526
3.989591177367,2.352211282387,0.594210526316
3.973479297473,2.426254193490,0.594736842105
3.981510741009,2.522387364445,0.595263157895
3.975028339924,2.437260482844,0.595789473684
3.998722835998,2.411926485201,0.596315789474
4.009724055475,2.460139850656,0.596842105263
3.949257907918,2.284266089467,0.597368421053
3.954842342076,2.187489670733,0.597894736842
3.935274548912,2.463559913347,0.598421052632
3.934654515705,2.261856783554,0.598947368421
4.013694628088,2.569971918135,0.599473684211
3.925223659215,2.498209349834,0.600000000000
3.999578182458,2.422110276451,0.600526315789
3.940195398532,2.423477513431,0.601052631579
4.017777351436,2.389656871080,0.601578947368
3.924408293711,2.428258667570,0.602105263158
3.982202408919,2.516130505763,0.602631578947
3.971475967580,2.483781564324,0.603157894737
4.013102835386,2.436030801237,0.603684210526
3.947920450193,2.561423220620,0.604210526316
3.976333317976,2.508040173750,0.604736842105
3.990334860155,2.373393733273,0.605263157895
3.915967196361,2.446436603679,0.605789473684
3.969918467447,2.547207037013,0.606315789474
3.921466437328,2.418152394739,0.606842105263
3.934380853234,2.325933082492,0.607368421053
3.933966436487,2.296228183581,0.607894736842
3.946428303063,2.582339434960,0.608421052632
3.924201594586,2.569513801684,0.608947368421
3.929119898077,2.505645989355,0.609473684211
3.970899552255,2.376211812618,0.610000000000
3.981863014765,2.568562783074,0.610526315789
3.969493947510,2.469910277918,0.611052631579
3.978291782168,2.464381150820,0.611578947368
3.975055079565,2.445940419145,0.612105263158
3.996994070109,2.528630392455,0.612631578947
3.930449671082,2.432502798630,0.613157894737
3.995827025097,2.547562796755,0.613684210526
3.952326529461,2.505877920455,0.614210526316
3.961536546405,2.381181918912,0.614736842105
4.010351076917,2.278735110997,0.615263157895
3.936358464823,2.309861993498,0.615789473684
4.023414296711,2.504493142039,0.616315789474
3.939112522093,2.202466189205,0.616842105263
4.005677310884,2.509921069733,0.617368421053
3.948482690530,2.470809701041,0.617894736842
3.938841488544,2.361972124261,0.618421052632
3.920636099523,2.490959723940,0.618947368421
3.984480124619,2.368385807585,0.619473684211
3.967462920446,2.328307566823,0.620000000000
3.946984461142,2.438873771408,0.620526315789
3.917495344489,2.409658811226,0.621052631579
3.938127486729,2.414057646655,0.621578947368
4.012962006933,2.575353494110,0.622105263158
3.984003468487,2.317501185260,0.622631578947
3.918691953522,2.530065679281,0.623157894737
3.965251533523,2.478481660754,0.623684210526
3.995019873225,2.418117466431,0.624210526316
3.930059566347,2.510580717341,0.624736842105
3.920594715541,2.499967099478,0.625263157895
3.927755644274,2.371125634439,0.625789473684
3.952181113560,2.589132573660,0.626315789474
3.941818692768,2.549220939543,0.626842105263
4.016389597169,2.374194953075,0.627368421053
4.003651443361,2.413011605458,0.627894736842
3.949786381198,2.416961404861,0.628421052632
4.022421119663,2.356244231116,0.628947368421
3.968852530758,2.482461721919,0.629473684211
3.943841913203,2.349966728850,0.630000000000
3.928911338165,2.460868210895,0.630526315789
3.931860443675,2.335837678174,0.631052631579
4.006808146801,2.352380991610,0.631578947368
3.930637993269,2.224323939714,0.632105263158
3.951519048863,2.462191697526,0.632631578947
3.927217548954,2.657363844995,0.633157894737
3.932470875586,2.314605881873,0.633684210526
4.010858170482,2.450935133663,0.634210526316
4.011166676866,2.422313089476,0.634736842105
3.949118060356,2.229239671197,0.635263157895
3.967754155505,2.339054796652,0.635789473684
3.924365887572,2.530518975229,0.636315789474
3.971049791238,2.492729355078,0.636842105263
3.975692499338,2.560309161338,0.637368421053
3.923941723393,2.516939777536,0.637894736842
4.001829388475,2.405279609062,0.638421052632
3.937604818318,2.371127551145,0.638947368421
3.984404479789,2.518342923033,0.639473684211
3.991726416230,2.247966858105,0.640000000000
3.967223812133,2.443342672448,0.640526315789
3.985131975988,2.446320210615,0.641052631579
3.960659319938,2.467844916187,0.641578947368
3.925974174718,2.475078927534,0.642105263158
3.916539145316,2.452173195825,0.642631578947
3.942791353060,2.539912394397,0.643157894737
3.932307280570,2.343014286620,0.643684210526
3.933697943902,2.388554272354,0.644210526316
3.975619527940,2.425352091351,0.644736842105
3.929444808172,2.512836878857,0.645263157895
3.934945237334,2.463898482915,0.645789473684
3.999740526035,2.515313255661,0.646315789474
3.986994855316,2.468642774779,0.646842105263
3.972286295040,2.467278404962,0.647368421053
4.001198380767,2.272133462973,0.647894736842
3.941626163676,2.477598495546,0.648421052632
3.955670362629,2.548538650777,0.648947368421
3.951414533918,2.374945477832,0.649473684211
4.010424264449,2.397867706699,0.650000000000
4.012114510502,2.490013944539,0.650526315789
3.975280563279,2.165349045326,0.651052631579
3.967134414202,2.480063610519,0.651578947368
3.956549373329,2.442989888500,0.652105263158
4.014216700202,2.428675077438,0.652631578947
3.924514591527,2.476783471155,0.653157894737
4.005749309427,2.521985864939,0.653684210526
3.992409479507,2.382623474520,0.654210526316
3.954093691431,2.416084366016,0.654736842105
3.915489114116,2.345440814515,0.655263157895
3.988008841057,2.449417099125,0.655789473684
3.959430083370,2.509124623510,0.656315789474
3.948038805116,2.534676413604,0.656842105263
3.927184121816,2.589811523516,0.657368421053
3.987138796301,2.512709018850,0.657894736842
3.935323517046,2.619163650414,0.658421052632
4.008056074414,2.509374326665,0.658947368421
3.934051896919,2.498623970389,0.659473684211
4.005804593217,2.563291337744,0.660000000000
3.956256029085,2.510677454181,0.660526315789
3.947989930409,2.580388148629,0.661052631579
3.938337943211,2.505407278473,0.661578947368
4.001180288312,2.551361936379,0.662105263158
3.940245330618,2.602439276501,0.662631578947
3.943968414210,2.441821089550,0.663157894737
3.969559059547,2.601908418160,0.663684210526
3.923786748905,2.512567975263,0.664210526316
3.952324771361,2.530106846717,0.664736842105
4.005482228872,2.457773325257,0.665263157895
3.992446685646,2.509786910744,0.665789473684
3.996537902629,2.519754415334,0.666315789474
4.008728684692,2.551026882414,0.666842105263
3.920309713444,2.505230051447,0.667368421053
3.957422067889,2.615450488502,0.667894736842
3.978779614255,2.396766712116,0.668421052632
3.993824972381,2.381794531374,0.668947368421
3.940319254302,2.496582246307,0.669473684211
4.008245447830,2.625453905320,0.670000000000
3.921320730602,2.371182958001,0.670526315789
3.916625295758,2.427252624295,0.671052631579
3.964163464691,2.467183868914,0.671578947368
4.006740705052,2.678227173611,0.672105263158
3.970573686247,2.441550888460,0.672631578947
4.003491627779,2.416686675631,0.673157894737
4.002411851771,2.600117193105,0.673684210526
3.967533713238,2.418777277785,0.674210526316
3.980173217514,2.481752467074,0.674736842105
3.976769940501,2.386849990999,0.675263157895
3.939170808239,2.504312228287,0.675789473684
3.932307115245,2.607018980515,0.676315789474
3.999561429484,2.574783335478,0.676842105263
3.975251902312,2.451669728867,0.677368421053
3.944008906908,2.317460830633,0.677894736842
3.965390971702,2.415811134562,0.678421052632
3.977651876612,2.574062263901,0.678947368421
3.952543916923,2.549372231922,0.679473684211
3.918501463780,2.353394005679,0.680000000000
3.929067722822,2.410183701917,0.680526315789
3.934713430388,2.369092720086,0.681052631579
4.005764510040,2.573936391829,0.681578947368
3.959667670659,2.501386174895,0.682105263158
3.914227576510,2.619149471939,0.682631578947
3.935334052845,2.512956518532,0.683157894737
3.952994128456,2.423359205552,0.683684210526
3.913966457482,2.487050869693,0.684210526316
3.906296901705,2.320924103881,0.684736842105
3.918759850077,2.601051449194,0.685263157895
3.943178530829,2.484500204383,0.685789473684
3.911017317266,2.364404566055,0.686315789474
3.971561003025,2.548665309010,0.686842105263
3.973812370243,2.558354933064,0.687368421053
3.982180955812,2.548063936646,0.687894736842
3.917356537427,2.405939245077,0.688421052632
3.988673044996,2.547352187452,0.688947368421
3.907106320739,2.543279903440,0.689473684211
3.958559170638,2.511517970474,0.690000000000
3.965200795905,2.436859062954,0.690526315789
3.922305216459,2.500386710434,0.691052631579
3.922375772833,2.440153373079,0.691578947368
3.917339514996,2.559490647376,0.692105263158
3.935925299050,2.698324922305,0.692631578947
4.002987337815,2.733225996151,0.693157894737
3.921797512006,2.582480377196,0.693684210526
3.952803684708,2.725647040467,0.694210526316
3.923340458494,2.432653312411,0.694736842105
3.935684546611,2.520726582444,0.695263157895
3.940285113251,2.527363929773,0.695789473684
3.971273649201,2.477038588978,0.696315789474
3.973727443288,2.567675214890,0.696842105263
3.991641435073,2.691352461549,0.697368421053
3.925235121227,2.449231327368,0.697894736842
3.920337962274,2.732421959611,0.698421052632
3.956687558099,2.371867850053,0.698947368421
3.968274839887,2.443993455158,0.699473684211
3.922604406563,2.489951797012,0.700000000000
3.958061918268,2.548636854053,0.700526315789
3.988008170962,2.512826810074,0.701052631579
3.944664776157,2.614677392489,0.701578947368
3.914936708987,2.476516686947,0.702105263158
3.986060304780,2.509928743492,0.702631578947
3.911190632603,2.445740742334,0.703157894737
4.000849794239,2.552592952897,0.703684210526
3.944023704100,2.582447854236,0.704210526316
3.952201864231,2.526000014954,0.704736842105
3.960023453982,2.558261588866,0.705263157895
3.912803400166,2.437891451174,0.705789473684
3.909278745636,2.436974916244,0.706315789474
3.936569225610,2.489291542201,0.706842105263
3.953192369879,2.361956091499,0.707368421053
3.972705217757,2.694222316339,0.707894736842
3.981890607684,2.518207198996,0.708421052632
3.935824922867,2.568843968589,0.708947368421
3.955582946930,2.614863367737,0.709473684211
3.940960210772,2.420247910754,0.710000000000
4.001151610155,2.426845359188,0.710526315789
3.932248501158,2.598983695906,0.711052631579
3.924587831739,2.667355114010,0.711578947368
3.951135578525,2.419330426683,0.712105263158
3.944788395706,2.636833737069,0.712631578947
3.909353010910,2.656525607250,0.713157894737
3.925191889984,2.375910201429,0.713684210526
3.906680424629,2.449330296148,0.714210526316
3.998200630536,2.506429348941,0.714736842105
3.929433719697,2.362882596453,0.715263157895
3.920703157202,2.602757199048,0.715789473684
3.908406748732,2.615971288099,0.716315789474
3.978556711782,2.526968591332,0.716842105263
3.935095086049,2.454820671054,0.717368421053
3.990569603753,2.636503760318,0.717894736842
3.905507255079,2.572698583721,0.718421052632
3.985972187643,2.624963315794,0.718947368421
3.982226788012,2.554167225774,0.719473684211
3.946770032476,2.620337461521,0.720000000000
3.988018926143,2.572454234948,0.720526315789
3.991965989561,2.513692533022,0.721052631579
3.998356910245,2.459366784019,0.721578947368
3.938496665939,2.509644230650,0.722105263158
3.946507176979,2.473844955669,0.722631578947
3.989762973598,2.593118274396,0.723157894737
3.994330825656,2.497147593981,0.723684210526
3.942392173788,2.458014988588,0.724210526316
3.916220870385,2.537925939956,0.724736842105
3.933603862496,2.626962948336,0.725263157895
3.995911911680,2.490812578358,0.725789473684
3.913858472236,2.599822103607,0.726315789474
3.925769971054,2.423335163499,0.726842105263
3.920499155071,2.524334162710,0.727368421053
3.968793875297,2.612932144176,0.727894736842
3.942536800655,2.462400084838,0.728421052632
3.993488616484,2.539882289364,0.728947368421
3.965436085979,2.560630466686,0.729473684211
3.984005423873,2.412733332741,0.730000000000
3.939540560126,2.606583306215,0.730526315789
3.950722690511,2.515212328761,0.731052631579
3.949105346493,2.562425660112,0.731578947368
3.985825616393,2.496632440512,0.732105263158
3.913385261572,2.432454550284,0.732631578947
3.907479724001,2.675316845309,0.733157894737
4.006215003205,2.459132816496,0.733684210526
3.908516961525,2.484815187751,0.734210526316
3.998858977435,2.502579815637,0.734736842105
4.000095852807,2.532084710662,0.735263157895
3.914032798727,2.645143418097,0.735789473684
4.006022556339,2.660435291900,0.736315789474
3.992592214887,2.533278952725,0.736842105263
3.955492722964,2.590886823956,0.737368421053
3.981026473868,2.477681744270,0.737894736842
3.985389861725,2.436500745150,0.738421052632
3.976754263445,2.503830778170,0.738947368421
3.960251316594,2.530101785854,0.739473684211
3.979771266182,2.489550273130,0.740000000000
3.978920731237,2.701421657357,0.740526315789
3.907364498124,2.612435224239,0.741052631579
3.975954164213,2.352603566491,0.741578947368
3.985615064279,2.485899915182,0.742105263158
4.000991062855,2.232370356959,0.742631578947
3.998812411819,2.596608204689,0.743157894737
3.995607938473,2.493874696067,0.743684210526
3.936373230475,2.318483849357,0.744210526316
3.987542729350,2.583221979175,0.744736842105
3.984488027143,2.537064571991,0.745263157895
3.963558533046,2.618055016308,0.745789473684
3.997007527145,2.559508242902,0.746315789474
3.953700628213,2.655042407222,0.746842105263
3.989803646689,2.596904102565,0.747368421053
3.907810270466,2.434908303608,0.747894736842
3.987516362096,2.430459634024,0.748421052632
3.933534778248,2.536008745675,0.748947368421
3.950105839186,2.497161411374,0.749473684211
3.919671021807,2.582052014934,0.750000000000
3.940917476454,2.490783766549,0.750526315789
3.907049022482,2.560824977609,0.751052631579
3.933011592250,2.547452629633,0.751578947368
3.949458587150,2.573411057632,0.752105263158
3.970510333948,2.404278622692,0.752631578947
3.914685467670,2.511060155505,0.753157894737
3.979345068147,2.699011126835,0.753684210526
3.907065538105,2.498738434515,0.754210526316
3.919584341499,2.521339301584,0.754736842105
3.922219187576,2.625305147590,0.755263157895
3.990597088840,2.506256879290,0.755789473684
3.903407448153,2.433646251625,0.756315789474
3.931487794940,2.661636553757,0.756842105263
3.963479962888,2.549367472409,0.757368421053
3.988836333651,2.459318432555,0.757894736842
3.935258771373,2.659499409360,0.758421052632
3.946690311548,2.525032501621,0.758947368421
3.966588586321,2.398168354714,0.759473684211
3.919106539127,2.584276148795,0.760000000000
3.952065340233,2.773089566436,0.760526315789
3.967555641316,2.452894977914,0.761052631579
3.932988989512,2.433730566437,0.761578947368
3.965520748415,2.510765985126,0.762105263158
3.960148599424,2.583112406185,0.762631578947
3.914866324063,2.602955511348,0.763157894737
3.988619057261,2.593016036794,0.763684210526
3.983730486414,2.726835657669,0.764210526316
3.957212045766,2.559214237609,0.764736842105
3.966430896790,2.655641860060,0.765263157895
3.998089559984,2.559765214991,0.765789473684
3.927490002535,2.524943893762,0.766315789474
3.929402683828,2.384671926509,0.766842105263
3.901112352174,2.471016896433,0.767368421053
3.931703697592,2.666699684824,0.767894736842
3.953818416146,2.428563956720,0.768421052632
3.955021360467,2.696754428367,0.768947368421
3.914821580020,2.728799828107,0.769473684211
3.960102908421,2.518311093211,0.770000000000
3.990662852992,2.628999734189,0.770526315789
3.949237464365,2.437636927604,0.771052631579
3.982173187422,2.603829258718,0.771578947368
3.949491029518,2.468358653977,0.772105263158
3.921474170871,2.533535724479,0.772631578947
3.964526756977,2.592572802016,0.773157894737
3.935477213994,2.536357702941,0.773684210526
3.951026657499,2.575347645486,0.774210526316
3.920457736725,2.481739000799,0.774736842105
4.003282134419,2.614613227644,0.775263157895
3.940202875159,2.459706431958,0.775789473684
3.937446493257,2.650040070247,0.776315789474
3.921571922554,2.584105269810,0.776842105263
3.989723373546,2.537518317354,0.777368421053
4.003934672393,2.711110619541,0.777894736842
3.928238220537,2.630336009497,0.778421052632
3.999573746076,2.504948244351,0.778947368421
3.962168970643,2.592029245876,0.779473684211
3.985655926860,2.487220188718,0.780000000000
3.913760947409,2.523194805745,0.780526315789
4.000248422798,2.355101178592,0.781052631579
3.915794543980,2.712174357594,0.781578947368
3.953603429512,2.680527992643,0.782105263158
3.920633449663,2.402715483450,0.782631578947
3.953926337075,2.561300762847,0.783157894737
3.988031246139,2.710657418804,0.783684210526
3.987184167368,2.675386157081,0.784210526316
3.930043957341,2.497373674467,0.784736842105
3.948248452007,2.376388286669,0.785263157895
3.985169903575,2.575383119963,0.785789473684
3.941937136176,2.611193683089,0.786315789474
4.005256509582,2.522824062682,0.786842105263
3.917394590071,2.507818438589,0.787368421053
3.996459046973,2.496879978187,0.787894736842
3.916833517242,2.638116491336,0.788421052632
3.911550943456,2.607015156325,0.788947368421
3.973546219748,2.595954698064,0.789473684211
3.931953398988,2.676855931012,0.790000000000
3.961471365847,2.423341803989,0.790526315789
3.991007757089,2.326700256708,0.791052631579
3.988580908578,2.645294510278,0.791578947368
3.984616827261,2.571151934196,0.792105263158
3.998726931014,2.550516242808,0.792631578947
3.986889999993,2.486720092109,0.793157894737
4.004376198687,2.319846381513,0.793684210526
3.916832655888,2.661046612235,0.794210526316
3.991938172714,2.532388546007,0.794736842105
3.977587880712,2.579662772108,0.795263157895
3.906732561205,2.464550861252,0.795789473684
3.900767201533,2.398289417586,0.796315789474
3.919856381874,2.559789365326,0.796842105263
3.950370101802,2.540097776204,0.797368421053
3.972987659640,2.400362759791,0.797894736842
3.943104478158,2.604972947679,0.798421052632
3.919777087779,2.460569634613,0.798947368421
3.977684275300,2.592365979084,0.799473684211
3.932879551194,2.730408743450,0.800000000000
3.984972957423,2.589861989157,0.800526315789
3.966712175332,2.670844541691,0.801052631579
3.898715316035,2.641979466700,0.801578947368
3.966218210513,2.560677439071,0.802105263158
3.943250161363,2.698589464368,0.802631578947
3.971427149176,2.555380159748,0.803157894737
3.970683453881,2.574206267610,0.803684210526
3.985981160628,2.488690093134,0.804210526316
3.921275712997,2.395858009273,0.804736842105
3.914815443878,2.515511347437,0.805263157895
3.974301861590,2.660913593146,0.805789473684
3.923949765754,2.592655260169,0.806315789474
3.954187172377,2.566732385467,0.806842105263
3.949528362647,2.647976304627,0.807368421053
3.979617779478,2.727189554710,0.807894736842
3.938560935646,2.493828670869,0.808421052632
3.974550583985,2.635656218103,0.808947368421
3.937749176340,2.398003103196,0.809473684211
3.938962691308,2.627661326687,0.810000000000
3.905687657087,2.530444544452,0.810526315789
3.973597194161,2.422629550048,0.811052631579
3.903178460229,2.570647197908,0.811578947368
3.918620229365,2.764454790439,0.812105263158
3.929015415624,2.573335576877,0.812631578947
3.987090672714,2.534453803321,0.813157894737
3.955756199915,2.627581731815,0.813684210526
3.982379155146,2.571052435482,0.814210526316
3.934071416979,2.588622027781,0.814736842105
3.917406601312,2.515866934313,0.815263157895
3.988613677976,2.618488979865,0.815789473684
3.958164960529,2.696538022523,0.816315789474
3.971569869303,2.663900894185,0.816842105263
3.994052561745,2.514633095984,0.817368421053
3.994452676806,2.483027739193,0.817894736842
3.947815555709,2.516033230924,0.818421052632
3.965380459791,2.468658698588,0.818947368421
3.928856708970,2.660795918206,0.819473684211
3.997191542442,2.664405012332,0.820000000000
3.905976060428,2.705926212658,0.820526315789
3.959583628391,2.703817305155,0.821052631579
3.949818766395,2.578242247078,0.821578947368
3.984005782646,2.387669423762,0.822105263158
3.931980896844,2.647330341825,0.822631578947
3.955919279514,2.550346992618,0.823157894737
3.965349482874,2.431034336791,0.823684210526
3.913582304584,2.506448445299,0.824210526316
3.944273970131,2.579804341800,0.824736842105
3.998207788493,2.432303547592,0.825263157895
3.971938632658,2.418305636636,0.825789473684
3.965133720602,2.873526723778,0.826315789474
3.942221230518,2.854559496829,0.826842105263
3.983222063547,2.514047813767,0.827368421053
3.922407101995,2.639148021973,0.827894736842
3.903359776003,2.590836144040,0.828421052632
3.916749089225,2.604126780526,0.828947368421
3.909207650566,2.507048093277,0.829473684211
3.987772233309,2.662842478483,0.830000000000
3.991888306036,2.675290727283,0.830526315789
3.981758140557,2.436396361089,0.831052631579
3.971415155954,2.472528690030,0.831578947368
3.921737218436,2.708397560350,0.832105263158
3.947866085100,2.522001232336,0.832631578947
3.977933443238,2.723647798969,0.833157894737
3.916396891805,2.596033658882,0.833684210526
3.922222886414,2.616816688221,0.834210526316
3.949974484077,2.549552484002,0.834736842105
3.923387694512,2.595340421449,0.835263157895
3.937609305515,2.764473262122,0.835789473684
3.952637749874,2.545847638458,0.836315789474
3.978828845678,2.546649409593,0.836842105263
3.925011400926,2.561299910891,0.837368421053
3.902810023763,2.493125544181,0.837894736842
3.976770990609,2.514624300054,0.838421052632
3.949093671735,2.634130387106,0.838947368421
3.908115619748,2.552498598177,0.839473684211
3.906479489859,2.414706370026,0.840000000000
3.931215238850,2.649374329073,0.840526315789
3.971607150002,2.489738128025,0.841052631579
3.955974098427,2.566199798552,0.841578947368
3.953997130839,2.714955332084,0.842105263158
3.965857882058,2.660451715998,0.842631578947
3.924996306324,2.527928090020,0.843157894737
3.973673131542,2.648945136624,0.843684210526
3.975200662136,2.601530715972,0.844210526316
3.907011240288,2.442122957938,0.844736842105
3.959694872719,2.436642980010,0.845263157895
3.972725961778,2.655632757039,0.845789473684
3.981862893640,2.662767845459,0.846315789474
3.948346155902,2.535754319575,0.846842105263
3.910801944912,2.553807316080,0.847368421053
3.956764878654,2.584741044964,0.847894736842
3.902322142321,2.570102195578,0.848421052632
3.994304934200,2.585903227489,0.848947368421
3.966615286007,2.682421009029,0.849473684211
3.937126459083,2.343191913373,0.850000000000
3.952580652663,2.473888144597,0.850526315789
3.969361031289,2.486535209961,0.851052631579
3.991485786952,2.582959875997,0.851578947368
3.899627319341,2.637332133700,0.852105263158
3.935168312595,2.657258948480,0.852631578947
3.941101632032,2.468147614916,0.853157894737
3.944006143046,2.495051166407,0.853684210526
3.984395755821,2.590395837380,0.854210526316
3.917609432395,2.623038105396,0.854736842105
3.954755147942,2.505753780692,0.855263157895
3.921132429957,2.534902391969,0.855789473684
3.911240660510,2.548652181373,0.856315789474
3.937148215146,2.617975382806,0.856842105263
3.966443295895,2.590538314863,0.857368421053
3.937418288684,2.561344562880,0.857894736842
3.988817724057,2.672450794687,0.858421052632
3.949072042916,2.401092837478,0.858947368421
3.944390599479,2.425663541322,0.859473684211
3.961187492740,2.674266438246,0.860000000000
3.972549567615,2.483730295972,0.860526315789
3.972010568367,2.604723889829,0.861052631579
3.903720428016,2.650539414051,0.861578947368
3.963193616581,2.530443444022,0.862105263158
3.904247607757,2.511677432246,0.862631578947
3.931837140198,2.553033668985,0.863157894737
3.965782275799,2.683826722645,0.863684210526
3.991773127103,2.538247731163,0.864210526316
3.986925418760,2.405170001658,0.864736842105
3.927470294982,2.680048695282,0.865263157895
3.924515900670,2.522140818866,0.865789473684
3.951634232402,2.595919188718,0.866315789474
3.942442122570,2.637799831860,0.866842105263
3.907836791376,2.483100493218,0.867368421053
3.942285029518,2.629317731133,0.867894736842
3.930802663536,2.590899776421,0.868421052632
3.984306738260,2.532171788438,0.868947368421
3.948798421847,2.539344096105,0.869473684211
3.964769075789,2.553727330980,0.870000000000
3.975723088864,2.654494845028,0.870526315789
3.923153080855,2.550907506095,0.871052631579
3.956996097067,2.580065980970,0.871578947368
3.983798206009,2.474245859731,0.872105263158
3.937218991664,2.436896030175,0.872631578947
3.945925228880,2.450215028856,0.873157894737
3.962258333131,2.615196723704,0.873684210526
3.956206896410,2.481640493528,0.874210526316
3.906593325499,2.572470760224,0.874736842105
3.930515533837,2.538211631748,0.875263157895
3.994394055275,2.545839667845,0.875789473684
3.947030444527,2.372690648728,0.876315789474
3.938347922472,2.498909806281,0.876842105263
3.933911256443,2.645289035741,0.877368421053
3.903007937767,2.488005318924,0.877894736842
3.919046591313,2.381494439608,0.878421052632
3.912508720291,2.521807670628,0.878947368421
3.899430398499,2.595298909650,0.879473684211
3.905738296989,2.529119924655,0.880000000000
3.977126135846,2.578321530288,0.880526315789
3.936998777123,2.646085038087,0.881052631579
3.926173190880,2.666807764131,0.881578947368
3.942131604337,2.581573516476,0.882105263158
3.993534304381,2.644044454814,0.882631578947
3.912487043356,2.592327320277,0.883157894737
3.931163295423,2.558215254931,0.883684210526
3.949204969830,2.604567927925,0.884210526316
3.940339923696,2.800180006148,0.884736842105
3.937621357021,2.451256168705,0.885263157895
3.901305604127,2.571236422860,0.885789473684
3.918426971235,2.567226506046,0.886315789474
3.992066158555,2.590414896615,0.886842105263
3.920250587774,2.520907272772,0.887368421053
3.915790770865,2.596798710702,0.887894736842
3.987164273801,2.689917099953,0.888421052632
3.923897836854,2.575392469483,0.888947368421
3.965672910806,2.515914293589,0.889473684211
3.994072603114,2.609409787540,0.890000000000
3.954138840342,2.611260236076,0.890526315789
3.992635858297,2.475818600415,0.891052631579
3.982768444664,2.695063559745,0.891578947368
3.978980990909,2.573089718299,0.892105263158
3.905953958506,2.426269952126,0.892631578947
3.915596088859,2.603889019408,0.893157894737
3.987561893240,2.649531193427,0.893684210526
3.919664331761,2.555013021104,0.894210526316
3.924154701770,2.500707459868,0.894736842105
3.930065084613,2.548170222046,0.895263157895
3.994632931045,2.564070584527,0.895789473684
3.928686022356,2.486580602210,0.896315789474
3.960643353145,2.631178243875,0.896842105263
3.980006070589,2.608961172013,0.897368421053
3.926215333904,2.438790405890,0.897894736842
3.912662900975,2.459724807885,0.898421052632
3.910414101529,2.711443912074,0.898947368421
3.981838903834,2.470022424072,0.899473684211
3.919187615107,2.531853989504,0.900000000000
3.998385401149,2.504859410874,0.900526315789
3.970914997442,2.553070027459,0.901052631579
3.944003055434,2.592466336512,0.901578947368
3.943372498466,2.431211593884,0.902105263158
3.988763593799,2.615154138398,0.902631578947
3.939746415964,2.555560279834,0.903157894737
3.943316851651,2.718004900232,0.903684210526
3.908545102948,2.661654401784,0.904210526316
3.949818575957,2.457108613735,0.904736842105
3.945680500668,2.638469402476,0.905263157895
3.998138746590,2.487758159210,0.905789473684
3.931003462426,2.451514771934,0.906315789474
3.944273321811,2.543392111792,0.906842105263
3.972740852334,2.523316542736,0.907368421053
3.984268024297,2.658093994668,0.907894736842
3.905624572460,2.666029134621,0.908421052632
4.004947030938,2.570206476654,0.908947368421
3.911224459511,2.711500846396,0.909473684211
3.921023054970,2.593959231777,0.910000000000
3.909896989658,2.548124771484,0.910526315789
3.964698867521,2.500412753083,0.911052631579
3.991136359603,2.534252918757,0.911578947368
3.924033928306,2.544252346753,0.912105263158
3.980570335392,2.513870114351,0.912631578947
3.918322425042,2.494335743109,0.913157894737
3.909730816957,2.773702405695,0.913684210526
3.964854430422,2.791627263834,0.914210526316
3.907435454322,2.474531561244,0.914736842105
3.942335514934,2.598624862819,0.915263157895
3.939084652540,2.586993178506,0.915789473684
3.933372363843,2.569412753356,0.916315789474
3.961676111233,2.826034352912,0.916842105263
3.925636567055,2.531686764093,0.917368421053
3.991467218507,2.442367861577,0.917894736842
3.948131700211,2.613851056389,0.918421052632
3.967384960727,2.526021324866,0.918947368421
3.996565374494,2.594406709787,0.919473684211
3.917562485224,2.574405207409,0.920000000000
3.928955455308,2.389097477738,0.920526315789
3.988052433209,2.433367677320,0.921052631579
3.974107138067,2.395338093930,0.921578947368
3.971643047660,2.435140277875,0.922105263158
3.924853731663,2.631370554056,0.922631578947
3.952834986239,2.618992149619,0.923157894737
3.913867406651,2.498327067564,0.923684210526
3.975661003235,2.611050424984,0.924210526316
3.931538333317,2.572937652550,0.924736842105
3.935434440053,2.489811554472,0.925263157895
3.929931888240,2.574104331579,0.925789473684
3.913112165276,2.577764662965,0.926315789474
3.972356565264,2.604681041536,0.926842105263
3.980619605548,2.569255839908,0.927368421053
3.975350542342,2.623575364577,0.927894736842
3.935901222025,2.603833385140,0.928421052632
3.905314236356,2.475089552457,0.928947368421
3.950647767258,2.350908672862,0.929473684211
3.934574112323,2.519123102041,0.930000000000
3.934794630072,2.569762443285,0.930526315789
3.986236689947,2.520345712310,0.931052631579
3.948229589211,2.686724031517,0.931578947368
3.921589411144,2.589998272209,0.932105263158
3.996874047569,2.566645518232,0.932631578947
3.977105702859,2.600556735467,0.933157894737
4.000896358874,2.675969116013,0.933684210526
3.969198825604,2.373279545460,0.934210526316
4.001131204121,2.622743719804,0.934736842105
3.951781023550,2.467263729600,0.935263157895
3.965767087523,2.599264592083,0.935789473684
3.951525838863,2.555682560284,0.936315789474
4.000379259916,2.576734235012,0.936842105263
3.975323083712,2.497811756004,0.937368421053
3.914181553072,2.444808929497,0.937894736842
3.991831045920,2.638947832332,0.938421052632
3.911315814524,2.548223134612,0.938947368421
3.921850853992,2.358351124482,0.939473684211
3.976506448202,2.573675123118,0.940000000000
3.969319361088,2.627678527511,0.940526315789
3.996995988436,2.603380111044,0.941052631579
3.965525459100,2.492226449597,0.941578947368
3.965898029530,2.606934966241,0.942105263158
3.979060311713,2.732393399024,0.942631578947
3.950552463063,2.679205297284,0.943157894737
3.944707320771,2.580460470406,0.943684210526
3.924626476244,2.612106915088,0.944210526316
3.919703236623,2.631312896482,0.944736842105
3.966654704857,2.502525109040,0.945263157895
3.990520437017,2.516539745458,0.945789473684
3.953763251059,2.739791770385,0.946315789474
3.930283138134,2.655766819571,0.946842105263
3.934364315706,2.642429828076,0.947368421053
3.914052869076,2.613847234966,0.947894736842
3.995156408620,2.584767228836,0.948421052632
3.962399975060,2.430407440782,0.948947368421
3.949054876329,2.573605048661,0.949473684211
3.930103474755,2.685413369431,0.950000000000
3.984266695832,2.655032427980,0.950526315789
3.976368053808,2.480747859336,0.951052631579
3.917162768620,2.509176467778,0.951578947368
3.944834341960,2.864325398057,0.952105263158
3.902977170137,2.610844530720,0.952631578947
3.948370647211,2.631478687029,0.953157894737
3.995018388424,2.600214401576,0.953684210526
3.912770185256,2.526317674229,0.954210526316
3.981923709597,2.664720834802,0.954736842105
3.904598473607,2.598996264095,0.955263157895
3.963646926990,2.618037152996,0.955789473684
3.927563458373,2.522417174328,0.956315789474
3.929944690373,2.626451064301,0.956842105263
3.926487140701,2.619518251042,0.957368421053
3.970135377646,2.460831186363,0.957894736842
3.946697159776,2.549939079075,0.958421052632
3.936547245183,2.620892523506,0.958947368421
3.916794005972,2.623124686446,0.959473684211
3.938441069481,2.634290229952,0.960000000000
3.922172850495,2.577255697739,0.960526315789
3.928368532632,2.614943631748,0.961052631579
3.923290203034,2.602621892753,0.961578947368
4.002933208062,2.560672967034,0.962105263158
3.906505423840,2.637762513256,0.962631578947
3.990211864377,2.472820943122,0.963157894737
3.996159337308,2.574340698420,0.963684210526
3.990810916825,2.585004968132,0.964210526316
3.996418500549,2.478954795308,0.964736842105
3.918407788504,2.598308414250,0.965263157895
3.986396854846,2.573013528784,0.965789473684
3.903996023539,2.592401587051,0.966315789474
3.905075330255,2.691175217256,0.966842105263
3.931820784380,2.604104365270,0.967368421053
3.937431434607,2.468602603240,0.967894736842
3.953512731818,2.568281415076,0.968421052632
3.914584235364,2.594023125228,0.968947368421
3.961094623974,2.576815010197,0.969473684211
3.998152705583,2.732535100697,0.970000000000
3.953188190248,2.475358646451,0.970526315789
3.941746837583,2.782956580993,0.971052631579
3.934111019575,2.551119582074,0.971578947368
3.992676596122,2.505963889957,0.972105263158
3.945511607689,2.596936558990,0.972631578947
4.002667234610,2.692680389437,0.973157894737
3.987049441855,2.314581511108,0.973684210526
3.944542488654,2.467891725316,0.974210526316
3.995320448253,2.525484570646,0.974736842105
3.914079037880,2.543989257218,0.975263157895
3.948127064022,2.475092172321,0.975789473684
3.923679009431,2.582675887446,0.976315789474
3.921313232067,2.613055959256,0.976842105263
3.998694238244,2.429735395143,0.977368421053
3.950478465524,2.358733680553,0.977894736842
3.989851422337,2.374492235853,0.978421052632
3.975329512813,2.483791347571,0.978947368421
3.949141114583,2.375244468097,0.979473684211
3.946007158786,2.471429083580,0.980000000000
3.922068325551,2.547763127168,0.980526315789
3.984457918878,2.558641415890,0.981052631579
3.989415241932,2.495620472598,0.981578947368
3.931626637255,2.540412885452,0.982105263158
3.964587917301,2.768083077065,0.982631578947
3.976124639390,2.504445928795,0.983157894737
3.997358435515,2.595114567405,0.983684210526
3.909240979920,2.639666503913,0.984210526316
3.957786360216,2.660563292677,0.984736842105
3.951936278897,2.278060489862,0.985263157895
3.976072924924,2.691575201477,0.985789473684
3.969760413369,2.532429103495,0.986315789474
3.935398407548,2.431219116917,0.986842105263
3.954119033611,2.685689407849,0.987368421053
3.918372547696,2.499956144852,0.987894736842
4.001772941104,2.493921230708,0.988421052632
3.951995432550,2.599940526238,0.988947368421
3.987753484823,2.610766680374,0.989473684211
3.977497170479,2.770451655333,0.990000000000
3.978161206925,2.627041087805,0.990526315789
3.960931706312,2.620210068788,0.991052631579
3.915488632736,2.343751075748,0.991578947368
3.993466159580,2.587559023210,0.992105263158
3.957290410272,2.664155045108,0.992631578947
3.994958116423,2.763567185998,0.993157894737
3.921397840713,2.585890839936,0.993684210526
4.003179490372,2.454814531444,0.994210526316
3.941537247174,2.657370492787,0.994736842105
3.920734790518,2.720220472749,0.995263157895
3.915584178735,2.621592542884,0.995789473684
3.910222757837,2.554863906099,0.996315789474
3.923534433124,2.475019632910,0.996842105263
3.981544792563,2.606114332668,0.997368421053
3.908500258201,2.566201857702,0.997894736842
3.992045008585,2.656651975945,0.998421052632
3.987661539604,2.674518237161,0.998947368421
3.915220777984,2.560516024332,0.999473684211
3.932400650240,2.569755434575,1.000000000000

==> fig/cbm-ib-awa2.txt <==
x,y,t
6.478836115485596,0.0,0.00028571428571428574
6.60376385294685,0.0,0.0005714285714285715
6.712929871059277,0.0,0.0008571428571428571
6.721009187887994,0.0,0.001142857142857143
6.720894949327056,0.0,0.0014285714285714286
6.718778577525331,0.0,0.0017142857142857142
6.732135917098887,0.0,0.002
6.755743555255441,0.0,0.002285714285714286
6.784889110959693,0.0,0.0025714285714285713
6.818863423428391,0.0,0.002857142857142857
6.853087550658081,0.0,0.003142857142857143
6.861154308688708,0.0,0.0034285714285714284
6.849934859660756,0.0,0.0037142857142857142
6.833710335453759,0.0,0.004
6.802712044609764,0.0,0.004285714285714286
6.775363053513301,0.0,0.004571428571428572
6.747574662430815,0.0,0.004857142857142857
6.723830528235219,0.0,0.005142857142857143
6.701633319651219,0.0,0.0054285714285714284
6.686848948117193,0.0,0.005714285714285714
6.680167489738174,0.0,0.006
6.679852166843272,0.0,0.006285714285714286
6.672150055488264,0.0,0.006571428571428572
6.6623191716139925,0.0,0.006857142857142857
6.665922016191798,0.0,0.007142857142857143
6.677379427079709,0.0,0.0074285714285714285
6.687581828328039,0.0,0.007714285714285714
6.696591466745423,0.0,0.008
6.708964054090041,0.0,0.008285714285714285
6.721507503667932,0.0,0.008571428571428572
6.73187819021983,0.0,0.008857142857142857
6.744929329630029,0.0,0.009142857142857144
6.753702379247944,0.0,0.009428571428571429
6.762263158440421,0.0,0.009714285714285713
6.770998783427147,0.0,0.01
6.7804275770883535,0.0,0.010285714285714285
6.7928830700367335,0.0,0.010571428571428572
6.805945710109279,0.0333773791790008,0.010857142857142857
6.818794397574032,0.0063305757939815,0.011142857142857144
6.834188649326373,0.0,0.011428571428571429
6.841060020422304,0.0,0.011714285714285714
6.848505278519832,0.0,0.012
6.86516488533178,0.0,0.012285714285714285
6.879031956906985,0.2140762507915496,0.012571428571428572
6.891964801151024,0.0716601014137268,0.012857142857142857
6.896409501851051,0.1712299436330795,0.013142857142857144
6.89742476868048,0.2063192576169967,0.013428571428571429
6.895433118105731,0.2404491454362869,0.013714285714285714
6.9001364685320015,0.172414630651474,0.014
6.900127128392957,0.1228322461247444,0.014285714285714285
6.899869494425054,0.3658008575439453,0.014571428571428572
6.8966733509107065,0.425163060426712,0.014857142857142857
6.893647957929126,0.2388944625854492,0.015142857142857144
6.886226408393194,0.3384309113025665,0.015428571428571429
6.881664607274988,0.2853864133358001,0.015714285714285715
6.88221333356869,0.3449953198432922,0.016
6.884198712166734,0.3506024181842804,0.016285714285714285
6.8842642728508405,0.1483198404312133,0.01657142857142857
6.886255951792221,0.3826817274093628,0.01685714285714286
6.891434146523823,0.4348701238632202,0.017142857142857144
6.89916922191825,0.541347086429596,0.01742857142857143
6.906341291874636,0.5393459796905518,0.017714285714285714
6.91166493400306,0.5002076625823975,0.018
6.913442284947482,0.665870726108551,0.018285714285714287
6.91358921602463,0.6660717129707336,0.018571428571428572
6.911424465806862,0.3829206526279449,0.018857142857142857
6.904589884291464,0.6689225435256958,0.019142857142857142
6.896349733944732,0.7079088091850281,0.019428571428571427
6.890722333831869,0.7579566240310669,0.019714285714285715
6.888447227036789,0.7680739760398865,0.02
6.88761870059331,0.6697348356246948,0.020285714285714285
6.880871316096855,0.8794958591461182,0.02057142857142857
6.877054934885219,0.9702755212783812,0.02085714285714286
6.880787441713791,1.0574625730514526,0.021142857142857144
6.892034699691266,0.7460595965385437,0.02142857142857143
6.909345604819794,0.9683969616889954,0.021714285714285714
6.918402435844079,0.9776856899261476,0.022
6.918118896020552,1.022965669631958,0.022285714285714287
6.9130086216734,1.0810728073120115,0.022571428571428572
6.912222351709289,1.007440209388733,0.022857142857142857
6.915016481786015,1.0770059823989868,0.023142857142857142
6.919406817326751,1.0311635732650757,0.023428571428571427
6.926659369316208,1.0427794456481934,0.023714285714285716
6.927917069574313,1.1791175603866575,0.024
6.929350116302811,1.0573612451553345,0.024285714285714285
6.925631735230251,1.300520420074463,0.02457142857142857
6.924596669771187,1.0290565490722656,0.024857142857142855
6.922764144244312,1.274862289428711,0.025142857142857144
6.921354021356949,1.2373650074005127,0.02542857142857143
6.9206847796433895,1.2160862684249878,0.025714285714285714
6.920455426313005,1.2033305168151855,0.026
6.923492864175857,1.576296329498291,0.026285714285714287
6.928728253929007,1.612623691558838,0.026571428571428572
6.933894725596619,1.4450716972351074,0.026857142857142857
6.938008089815471,1.274522066116333,0.027142857142857142
6.938646349525275,1.5230019092559814,0.027428571428571427
6.941534022891933,1.4820009469985962,0.027714285714285716
6.943019508464586,1.67385995388031,0.028
6.943928064022327,1.5854910612106323,0.028285714285714286
6.944654097610367,1.5847203731536863,0.02857142857142857
6.948516102748791,1.6637588739395142,0.028857142857142856
6.947204593743742,1.6644132137298584,0.029142857142857144
6.945230950401273,1.6327892541885376,0.02942857142857143
6.938351217574168,1.7365162372589111,0.029714285714285714
6.934207608398608,1.682126760482788,0.03
6.932021063042499,1.6645216941833496,0.030285714285714287
6.926287539713913,1.6180130243301392,0.030571428571428572
6.921974055631878,1.901968002319336,0.030857142857142857
6.921541236010903,1.7607682943344116,0.031142857142857142
6.923541264120161,1.6756582260131836,0.03142857142857143
6.927946566497745,1.8148069381713867,0.031714285714285716
6.930449515696333,1.8908332586288448,0.032
6.9315290309795206,1.7335145473480225,0.032285714285714286
6.929575769313885,1.9577223062515257,0.03257142857142857
6.928852866307576,1.809027910232544,0.032857142857142856
6.927756367297583,1.935514211654663,0.03314285714285714
6.924337251021647,1.8089665174484253,0.033428571428571426
6.923464000202321,1.992642879486084,0.03371428571428572
6.925288740526495,1.943245887756348,0.034
6.924800263155984,2.0969667434692383,0.03428571428571429
6.926335908312327,2.008146286010742,0.03457142857142857
6.928915077619978,2.265491247177124,0.03485714285714286
6.928041967177414,1.9503023624420168,0.03514285714285714
6.925038557871128,1.9966716766357424,0.03542857142857143
6.9238283714534585,2.036799192428589,0.03571428571428571
6.922981191599098,2.1045901775360107,0.036
6.922104465936705,2.100478172302246,0.03628571428571428
6.920745431585473,2.224635601043701,0.036571428571428574
6.919332142192227,2.074063301086426,0.03685714285714286
6.915911676024641,2.2189462184906006,0.037142857142857144
6.91497501260001,2.155014038085937,0.03742857142857143
6.915517509330813,2.0833964347839355,0.037714285714285714
6.916963914739939,2.161817789077759,0.038
6.918839612837547,2.306624412536621,0.038285714285714284
6.916852567370101,2.1642000675201416,0.03857142857142857
6.915122065118739,2.2150681018829346,0.038857142857142854
6.914026035836201,2.3300650119781494,0.039142857142857146
6.912166105318471,2.2917568683624268,0.03942857142857143
6.909074056771468,2.313228130340576,0.039714285714285716
6.908082955541797,2.307392120361328,0.04
6.908391263592024,2.291766881942749,0.040285714285714286
6.908928047538483,2.2272934913635254,0.04057142857142857
6.910378428983989,2.411475896835327,0.040857142857142856
6.913333293078313,2.2693088054656982,0.04114285714285714
6.916081029589365,2.472923755645752,0.041428571428571426
6.918131764715218,2.287522792816162,0.04171428571428572
6.918988345155794,2.350189208984375,0.042
6.919036487482522,2.472722291946411,0.04228571428571429
6.919532909763383,2.5003511905670166,0.04257142857142857
6.914827168269608,2.331923484802246,0.04285714285714286
6.90996786953562,2.369232416152954,0.04314285714285714
6.905612971467002,2.377941846847534,0.04342857142857143
6.900698247905054,2.4305570125579834,0.04371428571428571
6.895998810140973,2.470432758331299,0.044
6.892329093964774,2.424280881881714,0.04428571428571428
6.891147831954291,2.437075614929199,0.044571428571428574
6.891696664076145,2.59508752822876,0.04485714285714286
6.890677959499166,2.556251049041748,0.045142857142857144
6.888619079329944,2.5078487396240234,0.04542857142857143
6.886413240085184,2.5417253971099854,0.045714285714285714
6.882111723053298,2.5824666023254395,0.046
6.875658115379241,2.579985380172729,0.046285714285714284
6.870897991021801,2.569305181503296,0.04657142857142857
6.868534746831506,2.600287914276123,0.046857142857142854
6.868963009390209,2.605743408203125,0.047142857142857146
6.870046948104395,2.521864175796509,0.04742857142857143
6.872346302469952,2.568672180175781,0.047714285714285716
6.878060512094623,2.6723456382751465,0.048
6.8850369318071465,2.5350863933563232,0.048285714285714286
6.89140637459568,2.535099506378174,0.04857142857142857
6.8972696833145335,2.7701807022094727,0.048857142857142856
6.900534364811152,2.70997953414917,0.04914285714285714
6.901512061386663,2.711268186569214,0.049428571428571426
6.897330739095329,2.523848056793213,0.04971428571428571
6.88921215524184,2.657480478286743,0.05
6.881865743969494,2.639469623565674,0.05028571428571429
6.876775989579306,2.7796919345855717,0.05057142857142857
6.874093892945885,2.8310301303863525,0.05085714285714286
6.872410814028696,2.7117795944213867,0.05114285714285714
6.871360798916514,2.644522190093994,0.05142857142857143
6.871125937130138,2.7746589183807373,0.05171428571428571
6.875392795415298,2.7429018020629883,0.052
6.879806109130225,2.757297277450561,0.05228571428571428
6.881281329489076,2.700388193130493,0.052571428571428575
6.87786013980219,2.7018628120422363,0.05285714285714286
6.87700740452512,2.8284778594970703,0.053142857142857144
6.878340929538036,2.671492338180542,0.05342857142857143
6.881175331546858,2.7846920490264893,0.053714285714285714
6.88544431645254,2.7078564167022705,0.054
6.884438013131222,2.8676862716674805,0.054285714285714284
6.879874428138239,2.893033027648926,0.05457142857142857
6.875278110120485,2.844610929489136,0.054857142857142854
6.872364258962147,2.757493257522583,0.055142857142857146
6.870623343092951,2.8320233821868896,0.05542857142857143
6.869695433482148,2.831098318099976,0.055714285714285716
6.870149092036993,2.7498795986175537,0.056
6.871069285188918,2.7947216033935547,0.056285714285714286
6.872881078184956,2.871649742126465,0.05657142857142857
6.871442339515406,2.805193901062012,0.056857142857142856
6.868828139563515,2.805827140808105,0.05714285714285714
6.868167467275054,2.844276666641236,0.057428571428571426
6.865891342014022,2.8499271869659424,0.05771428571428571
6.862942798429019,2.8717925548553467,0.058
6.864272542149752,2.922046899795532,0.05828571428571429
6.863548558120142,2.949737310409546,0.05857142857142857
6.862202055250533,2.811986923217773,0.05885714285714286
6.861787897133372,2.9727063179016118,0.05914285714285714
6.861128964889916,2.8847835063934326,0.05942857142857143
6.85891833069962,3.0405118465423584,0.05971428571428571
6.8579912224408215,3.074686288833618,0.06
6.857180217967425,2.872093915939331,0.06028571428571428
6.8594621927849815,2.978773593902588,0.060571428571428575
6.861409934584256,2.95258903503418,0.06085714285714286
6.863720712295562,2.8847427368164062,0.061142857142857145
6.867267960600026,3.0027120113372803,0.06142857142857143
6.87071390414622,2.948729991912842,0.061714285714285715
6.87293104683436,2.995640277862549,0.062
6.872079671618298,3.0411088466644287,0.062285714285714285
6.869788304886289,2.798377513885498,0.06257142857142857
6.865410127938516,3.1100876331329346,0.06285714285714286
6.86097362389739,3.027872085571289,0.06314285714285714
6.854472866914623,2.984464406967163,0.06342857142857143
6.847011386889287,3.012932777404785,0.06371428571428571
6.844884171295978,3.0118720531463623,0.064
6.843078776279361,2.9744913578033447,0.06428571428571428
6.842030623702634,3.068063735961914,0.06457142857142857
6.841362018908459,2.818230390548706,0.06485714285714286
6.843800683031351,2.979804754257202,0.06514285714285714
6.847928820938114,3.062613248825073,0.06542857142857143
6.849582413990561,3.003483295440674,0.06571428571428571
6.850212563488779,2.846926689147949,0.066
6.849594842730014,3.005724668502808,0.06628571428571428
6.846533053780584,3.06353759765625,0.06657142857142857
6.845801537880178,2.910524606704712,0.06685714285714285
6.845606376424239,3.176804304122925,0.06714285714285714
6.848330341676764,3.038431167602539,0.06742857142857143
6.8526236188832765,3.1206722259521484,0.06771428571428571
6.856733274186507,3.08540415763855,0.068
6.860392770871678,2.9786863327026367,0.06828571428571428
6.864695961626236,3.041581630706787,0.06857142857142857
6.868513769618902,3.094099283218384,0.06885714285714285
6.869832325884686,3.0697672367095947,0.06914285714285714
6.870396456192745,2.990715980529785,0.06942857142857142
6.870222307743975,3.0639450550079346,0.06971428571428571
6.867666077264337,3.127906084060669,0.07
6.864726090755754,3.015477180480957,0.07028571428571428
6.860747537987286,3.143453359603882,0.07057142857142858
6.857564039586984,3.0014352798461914,0.07085714285714285
6.855308127637894,3.025111436843872,0.07114285714285715
6.850997843306335,3.1162867546081543,0.07142857142857142
6.847562671446613,3.061638832092285,0.07171428571428572
6.8449646790178775,3.22563099861145,0.072
6.843410033073155,3.1168153285980225,0.07228571428571429
6.843254116255379,3.1027650833129883,0.07257142857142856
6.843986740809101,3.173034191131592,0.07285714285714286
6.843433289703811,2.923318386077881,0.07314285714285715
6.8414934125382825,3.0596649646759038,0.07342857142857143
6.84102380779366,3.0503432750701904,0.07371428571428572
6.840053656392165,3.101654291152954,0.074
6.839521316497422,3.183425188064575,0.07428571428571429
6.840278963799965,3.0744197368621826,0.07457142857142857
6.840659488599309,3.1156649589538574,0.07485714285714286
6.840580765629506,3.0812699794769287,0.07514285714285714
6.841394752063646,3.053702116012573,0.07542857142857143
6.8428414646452085,3.245605707168579,0.07571428571428572
6.846962762333995,3.163527011871338,0.076
6.850601443618274,3.1930906772613525,0.07628571428571429
6.853081806891575,3.0815978050231934,0.07657142857142857
6.853088545631874,3.281381607055664,0.07685714285714286
6.851533086609452,3.1068124771118164,0.07714285714285714
6.851962144822091,3.16043758392334,0.07742857142857143
6.853417068142129,3.2638299465179443,0.07771428571428571
6.854130976795637,3.110792875289917,0.078
6.851836971901065,3.11554217338562,0.07828571428571429
6.8500845496204565,3.1692774295806885,0.07857142857142857
6.845613309656082,3.209877014160156,0.07885714285714286
6.842584336273879,3.1328654289245605,0.07914285714285714
6.839640428022918,3.1220085620880127,0.07942857142857143
6.839177765517356,3.203260660171509,0.07971428571428571
6.839662926441284,3.066403388977051,0.08
6.838659378567433,3.2376725673675537,0.08028571428571428
6.836878845055919,3.183527708053589,0.08057142857142857
6.835413031862794,3.160362720489502,0.08085714285714286
6.833039319525511,3.237778425216675,0.08114285714285714
6.831897619729529,3.1727099418640137,0.08142857142857143
6.832157241195718,3.2834367752075195,0.08171428571428571
6.830604913455325,3.142709970474243,0.082
6.830575067728615,3.296950101852417,0.08228571428571428
6.831756059231376,3.1773595809936523,0.08257142857142857
6.832812694051206,3.1460814476013184,0.08285714285714285
6.834624098702593,3.228123903274536,0.08314285714285714
6.836945853641462,3.3073692321777344,0.08342857142857144
6.839819149597739,3.1297080516815186,0.08371428571428571
6.841593387868091,3.3095128536224365,0.084
6.842857858723617,3.193899631500244,0.08428571428571428
6.8436527175225415,3.2927005290985107,0.08457142857142858
6.843348314835885,3.205724239349365,0.08485714285714285
6.842973925164665,3.296645402908325,0.08514285714285715
6.841957100531793,3.281209707260132,0.08542857142857142
6.841453319369853,3.26299786567688,0.08571428571428572
6.842567176553802,3.2131786346435547,0.086
6.843219411533063,3.30509877204895,0.08628571428571429
6.843658187047835,3.236602067947388,0.08657142857142858
6.845099924707847,3.2317004203796387,0.08685714285714285
6.846366616787817,3.2147250175476074,0.08714285714285715
6.845349254347257,3.272773504257202,0.08742857142857142
6.84552664964657,3.1129064559936523,0.08771428571428572
6.844075126057252,3.3276870250701904,0.088
6.8414947875572505,3.364642858505249,0.08828571428571429
6.838420644377324,3.285146951675415,0.08857142857142856
6.835859685985126,3.24006462097168,0.08885714285714286
6.834283390592956,3.230980634689331,0.08914285714285715
6.833235689407083,3.258727550506592,0.08942857142857143
6.832304611463774,3.2413196563720703,0.08971428571428572
6.830908308024357,3.2305405139923096,0.09
6.828239524601008,3.257750988006592,0.09028571428571429
6.8261486324861576,3.342528820037842,0.09057142857142857
6.823401906616768,3.2604007720947266,0.09085714285714286
6.820835450004509,3.27741813659668,0.09114285714285714
6.819383434063306,3.2163097858428955,0.09142857142857143
6.818820114272619,3.211810350418091,0.09171428571428572
6.818496847154705,3.374418020248413,0.092
6.81988818922895,3.2765955924987797,0.09228571428571429
6.82201252103907,3.385779857635498,0.09257142857142857
6.82437481167354,3.294742584228516,0.09285714285714286
6.82774139805855,3.263895273208618,0.09314285714285714
6.8286580202121465,3.35090446472168,0.09342857142857143
6.828596921482864,3.279881477355957,0.09371428571428571
6.827282054552388,3.239375114440918,0.094
6.82645732379413,3.2504217624664307,0.09428571428571429
6.826224170108134,3.251136064529419,0.09457142857142857
6.824615311414662,3.231659173965454,0.09485714285714286
6.823557090621916,3.276292324066162,0.09514285714285714
6.821720157442085,3.406737327575684,0.09542857142857143
6.820459926816215,3.3276736736297607,0.09571428571428571
6.8187084376941804,3.230780124664306,0.096
6.816501131079484,3.28983473777771,0.09628571428571428
6.815557222257821,3.212664604187012,0.09657142857142857
6.816945373863959,3.3466684818267822,0.09685714285714286
6.818399290581842,3.340293884277344,0.09714285714285714
6.819062684363926,3.3982553482055664,0.09742857142857143
6.818389082592061,3.3255152702331543,0.09771428571428571
6.816307006224514,3.4410245418548584,0.098
6.814156668252142,3.260792732238769,0.09828571428571428
6.813184331593849,3.351189374923706,0.09857142857142857
6.813298262477525,3.291187524795532,0.09885714285714285
6.812513211945376,3.325990676879883,0.09914285714285714
6.812759942774758,3.4109086990356445,0.09942857142857142
6.813876684117371,3.2058911323547363,0.09971428571428571
6.816268118678442,3.349417209625244,0.1
6.818405405608251,3.322274923324585,0.10028571428571428
6.818972730866828,3.477731704711914,0.10057142857142858
6.819034065266738,3.258070468902588,0.10085714285714285
6.819249272851502,3.3057641983032227,0.10114285714285715
6.819434624183811,3.3981497287750244,0.10142857142857142
6.818133258378754,3.3014514446258545,0.10171428571428572
6.817183532141077,3.28608775138855,0.102
6.816788001252016,3.3840155601501465,0.10228571428571429
6.817164003311336,3.2493746280670166,0.10257142857142858
6.816802650944079,3.3044753074646,0.10285714285714286
6.81603293410268,3.410961866378784,0.10314285714285715
6.8158138414669605,3.283144235610962,0.10342857142857143
6.816990596843079,3.3762497901916504,0.10371428571428572
6.818563368001645,3.3995728492736816,0.104
6.821999403973408,3.359325885772705,0.10428571428571429
6.824300364856006,3.3515028953552246,0.10457142857142857
6.824044671348078,3.3272857666015625,0.10485714285714286
6.822093684353488,3.4144303798675537,0.10514285714285715
6.818728535281519,3.397045850753784,0.10542857142857143
6.8148528331488105,3.278012752532959,0.10571428571428572
6.812989587254208,3.398517608642578,0.106
6.813097037539132,3.310208797454834,0.10628571428571429
6.814666901581444,3.391708374023437,0.10657142857142857
6.816244643809919,3.368936538696289,0.10685714285714286
6.818402240515303,3.38370680809021,0.10714285714285714
6.820447637405675,3.3620405197143555,0.10742857142857143
6.821473568396941,3.387117624282837,0.10771428571428572
6.821363337023692,3.4362266063690186,0.108
6.819688759491271,3.4297664165496826,0.10828571428571429
6.817214678874418,3.337979793548584,0.10857142857142857
6.812626519629686,3.377180576324463,0.10885714285714286
6.809341573745419,3.348273754119873,0.10914285714285714
6.807615467725721,3.3891875743865967,0.10942857142857143
6.804956432720315,3.361886739730835,0.10971428571428571
6.803519682206817,3.394092559814453,0.11
6.802409510627469,3.384188413619995,0.11028571428571429
6.802843375422841,3.3221774101257324,0.11057142857142857
6.80289928448923,3.3654048442840576,0.11085714285714286
6.803325759406624,3.400908708572388,0.11114285714285714
6.802886397053074,3.3424034118652344,0.11142857142857143
6.802504946262032,3.353583574295044,0.11171428571428571
6.80380449808983,3.3825230598449707,0.112
6.805498543774264,3.3436026573181152,0.11228571428571428
6.806244949736286,3.36354398727417,0.11257142857142857
6.807630632166559,3.355360269546509,0.11285714285714285
6.809854355818231,3.412096738815308,0.11314285714285714
6.810912810854758,3.2529821395874023,0.11342857142857143
6.810586171561996,3.311739921569824,0.11371428571428571
6.810190182543352,3.4216527938842773,0.114
6.808825845333562,3.402496814727783,0.11428571428571428
6.807295168426967,3.395524740219116,0.11457142857142857
6.805330582930967,3.3689723014831543,0.11485714285714285
6.8046411728771865,3.3553719520568848,0.11514285714285714
6.804811800813097,3.3575282096862797,0.11542857142857142
6.805422200752362,3.363246202468872,0.11571428571428571
6.806441962406433,3.46586012840271,0.116
6.8056036928478205,3.45953106880188,0.11628571428571428
6.806509426059734,3.3545050621032715,0.11657142857142858
6.807850594381581,3.376758813858032,0.11685714285714285
6.807032792392016,3.371662139892578,0.11714285714285715
6.805484511401038,3.354138135910034,0.11742857142857142
6.802996145158692,3.331732273101806,0.11771428571428572
6.80066211660084,3.4433956146240234,0.118
6.7991373966758335,3.4844651222229004,0.11828571428571429
6.797546375349054,3.4364960193634038,0.11857142857142858
6.7981966631418,3.355485677719116,0.11885714285714286
6.8001216485622304,3.4833571910858154,0.11914285714285715
6.80368489117059,3.2814738750457764,0.11942857142857143
6.806422345815681,3.3900203704833984,0.11971428571428572
6.80831788479503,3.330212354660034,0.12
6.810423331351968,3.4459056854248047,0.12028571428571429
6.812004691544071,3.489495277404785,0.12057142857142857
6.81339997485772,3.471577405929565,0.12085714285714286
6.815428860839816,3.529822826385498,0.12114285714285715
6.81074851312051,3.41994047164917,0.12142857142857143
6.808727444341708,3.3422181606292725,0.12171428571428572
6.8093342162847605,3.459602832794189,0.122
6.81067471751383,3.4144480228424072,0.12228571428571429
6.812970444564259,3.456594705581665,0.12257142857142857
6.814181885504039,3.385179281234741,0.12285714285714286
6.813485020644959,3.371501207351685,0.12314285714285714
6.811513307298602,3.3947079181671143,0.12342857142857143
6.809379719826463,3.419561624526977,0.12371428571428572
6.807763798557803,3.334866762161255,0.124
6.806478404491689,3.5048561096191406,0.12428571428571429
6.806615056635764,3.4684712886810303,0.12457142857142857
6.808260095953259,3.461220026016236,0.12485714285714286
6.809314213662825,3.421416997909546,0.12514285714285714
6.809265138642724,3.401365041732788,0.12542857142857142
6.810578307737806,3.4621729850769043,0.12571428571428572
6.81064407486404,3.318237066268921,0.126
6.810636816976315,3.397416830062866,0.12628571428571428
6.810201891171452,3.4128754138946533,0.12657142857142858
6.809718240175258,3.388176202774048,0.12685714285714286
6.807406880450253,3.360959053039551,0.12714285714285714
6.805532663637663,3.39188814163208,0.12742857142857142
6.804131916530064,3.442466259002685,0.12771428571428572
6.802305798533434,3.479213237762451,0.128
6.801361039526612,3.383619785308838,0.12828571428571428
6.800965119402843,3.344196557998657,0.12857142857142856
6.802472194995673,3.4664456844329834,0.12885714285714286
6.804167136846255,3.3732614517211914,0.12914285714285714
6.806521153360466,3.49779748916626,0.12942857142857142
6.808757639349247,3.3178281784057617,0.12971428571428573
6.8111874792737375,3.4614388942718506,0.13
6.81252760816386,3.4917938709259038,0.13028571428571428
6.812859244685185,3.462277412414551,0.13057142857142856
6.812213808228555,3.5072214603424072,0.13085714285714287
6.808766865022582,3.4745242595672607,0.13114285714285714
6.806832023498134,3.3716135025024414,0.13142857142857142
6.804954518571304,3.493360757827759,0.1317142857142857
6.803177350626381,3.425870418548584,0.132
6.802995766407747,3.338088274002075,0.13228571428571428
6.803663181799906,3.3607442378997803,0.13257142857142856
6.8060979366233,3.432706594467163,0.13285714285714287
6.807752115785909,3.417253971099853,0.13314285714285715
6.809024894499991,3.3423025608062744,0.13342857142857142
6.8105666235187385,3.258554697036743,0.1337142857142857
6.8111278535369,3.407353162765503,0.134
6.81088042952046,3.3377394676208496,0.13428571428571429
6.809136087792671,3.4642300605773926,0.13457142857142856
6.808035337324425,3.468323945999145,0.13485714285714287
6.803952648484279,3.378783941268921,0.13514285714285715
6.800035620030446,3.401463747024536,0.13542857142857143
6.797876220860864,3.477148056030273,0.1357142857142857
6.797420876409001,3.502262115478516,0.136
6.798374765689701,3.449295282363892,0.1362857142857143
6.79992513394609,3.525559425354004,0.13657142857142857
6.801117244434554,3.447792291641236,0.13685714285714284
6.8007591443200495,3.5608065128326416,0.13714285714285715
6.799974139658577,3.42310118675232,0.13742857142857143
6.798875191131913,3.5162441730499268,0.1377142857142857
6.79712474617453,3.516509771347046,0.138
6.794697308356406,3.4811606407165527,0.1382857142857143
6.794229927205709,3.45894455909729,0.13857142857142857
6.793836265335485,3.50297474861145,0.13885714285714285
6.7947590458829294,3.356987714767456,0.13914285714285715
6.795751817627096,3.469072103500366,0.13942857142857143
6.7975081834085165,3.283565044403076,0.1397142857142857
6.798555758047272,3.4723691940307617,0.14
6.799128491290675,3.4775032997131348,0.1402857142857143
6.800551424756859,3.474775552749634,0.14057142857142857
6.802013473869524,3.421320676803589,0.14085714285714285
6.804037968649995,3.398647785186768,0.14114285714285715
6.803546138107439,3.3831887245178223,0.14142857142857143
6.802933279545207,3.4058408737182617,0.1417142857142857
6.803089308169836,3.436875581741333,0.142
6.804348452146524,3.43733024597168,0.1422857142857143
6.802945305360799,3.507760763168335,0.14257142857142857
6.800291816998374,3.4783663749694824,0.14285714285714285
6.796769016650605,3.5034496784210205,0.14314285714285716
6.793220180237127,3.448176383972168,0.14342857142857143
6.789809080790604,3.4520421028137207,0.1437142857142857
6.788009219891705,3.355802059173584,0.144
6.78705127127586,3.539257049560547,0.1442857142857143
6.788025610492413,3.486698627471924,0.14457142857142857
6.788587958298399,3.641550540924072,0.14485714285714285
6.789052462393214,3.45402455329895,0.14514285714285713
6.7898751814430245,3.3525938987731934,0.14542857142857143
6.791176825589844,3.492452621459961,0.1457142857142857
6.791662816780094,3.4446637630462646,0.146
6.792216731399565,3.486264228820801,0.1462857142857143
6.792630428490476,3.501603603363037,0.14657142857142857
6.79200313166038,3.4768614768981934,0.14685714285714285
6.790010479135624,3.5046427249908447,0.14714285714285713
6.788347901075038,3.4648196697235107,0.14742857142857144
6.7876760476083895,3.5078742504119877,0.14771428571428571
6.787523780544825,3.417142391204834,0.148
6.788633925168536,3.5247573852539062,0.1482857142857143
6.790029600674622,3.445523500442505,0.14857142857142858
6.791915601681019,3.490957260131836,0.14885714285714285
6.793270558552313,3.416135787963867,0.14914285714285713
6.794805182912789,3.527963638305664,0.14942857142857144
6.796194885094794,3.4529528617858887,0.14971428571428572
6.795874025295838,3.463930606842041,0.15
6.79466984438748,3.4778921604156494,0.15028571428571427
6.793453958575716,3.414174795150757,0.15057142857142858
6.791175612852763,3.4520483016967773,0.15085714285714286
6.7886240628251695,3.5364582538604736,0.15114285714285713
6.7863963325851495,3.483643054962158,0.15142857142857144
6.7834305234447925,3.474283218383789,0.15171428571428572
6.781090889010215,3.5088486671447754,0.152
6.778913016475534,3.515699625015259,0.15228571428571427
6.776855214403685,3.497206449508667,0.15257142857142858
6.775897560613753,3.445359468460083,0.15285714285714286
6.774770089651854,3.5196659564971924,0.15314285714285714
6.773338061730156,3.495290517807007,0.15342857142857144
6.772509376110484,3.4297797679901123,0.15371428571428572
6.773099236621042,3.4565138816833496,0.154
6.775250118604161,3.553231000900269,0.15428571428571428
6.776510688177639,3.477977991104126,0.15457142857142858
6.776604398048185,3.5226447582244877,0.15485714285714286
6.776687247724145,3.4621262550354004,0.15514285714285714
6.777944674053291,3.5279996395111084,0.15542857142857142
6.777600333211515,3.4382331371307373,0.15571428571428572
6.776707073897448,3.487928628921509,0.156
6.776160410231888,3.387947559356689,0.15628571428571428
6.776932196313646,3.53762149810791,0.15657142857142858
6.778992809490071,3.4557323455810547,0.15685714285714286
6.781811283158037,3.4817821979522705,0.15714285714285714
6.783670108609211,3.466874361038208,0.15742857142857142
6.7862688267187785,3.554356813430786,0.15771428571428572
6.788492995967154,3.5418946743011475,0.158
6.79038744639317,3.5430195331573486,0.15828571428571428
6.791302008395589,3.4517524242401123,0.15857142857142856
6.791038116773976,3.5073280334472656,0.15885714285714286
6.789884483811328,3.4119081497192383,0.15914285714285714
6.78878715019744,3.505048513412476,0.15942857142857142
6.7865739296341685,3.4454433917999268,0.15971428571428573
6.785181117190996,3.566770076751709,0.16
6.784829597705205,3.501227617263794,0.16028571428571428
6.78484894016152,3.5223493576049805,0.16057142857142856
6.784366373647533,3.428004264831543,0.16085714285714287
6.785513226909224,3.5848846435546875,0.16114285714285714
6.787575823670993,3.5067784786224365,0.16142857142857142
6.788066516645898,3.5358874797821045,0.16171428571428573
6.788537924600101,3.5237066745758057,0.162
6.787338366443822,3.5839548110961914,0.16228571428571428
6.785403162071461,3.478595972061157,0.16257142857142856
6.782710403776768,3.467682361602783,0.16285714285714287
6.779894730918801,3.617447853088379,0.16314285714285715
6.779044882579282,3.4113919734954834,0.16342857142857142
6.779687442857993,3.4524736404418945,0.1637142857142857
6.782200346782574,3.587275743484497,0.164
6.784449742017526,3.494995594024658,0.16428571428571428
6.785859861187086,3.501622438430786,0.16457142857142856
6.786856174919235,3.553161382675171,0.16485714285714287
6.786771045125777,3.5243215560913086,0.16514285714285715
6.787154900355256,3.4467389583587646,0.16542857142857142
6.7863154969448285,3.493379831314087,0.1657142857142857
6.786953755072124,3.434938430786133,0.166
6.787643385095025,3.435121297836304,0.1662857142857143
6.788172091421124,3.542893409729004,0.16657142857142856
6.787186809823423,3.5517756938934326,0.16685714285714287
6.7846171747395445,3.45229172706604,0.16714285714285715
6.782131164905833,3.454580068588257,0.16742857142857143
6.78047334119217,3.444000005722046,0.1677142857142857
6.78020677503565,3.46492075920105,0.168
6.780420142500942,3.523693799972534,0.1682857142857143
6.781383674532786,3.523204803466797,0.16857142857142857
6.781034784876409,3.549654722213745,0.16885714285714284
6.779205855584019,3.485702514648437,0.16914285714285715
6.776836314388387,3.589919090270996,0.16942857142857143
6.774491792491169,3.474670171737671,0.1697142857142857
6.772243161607599,3.5528714656829834,0.17
6.770095109024504,3.509596109390259,0.1702857142857143
6.770169317850323,3.490809440612793,0.17057142857142857
6.771431748279256,3.398491144180298,0.17085714285714285
6.773719373166296,3.439927339553833,0.17114285714285715
6.775835446495725,3.480255126953125,0.17142857142857143
6.777870138960454,3.5260448455810547,0.1717142857142857
6.780562560845419,3.467171192169189,0.172
6.783380142819063,3.599648714065552,0.1722857142857143
6.784589743450416,3.5659584999084477,0.17257142857142857
6.785965963775704,3.5792338848114014,0.17285714285714285
6.78815685033368,3.571387529373169,0.17314285714285715
6.789029928247837,3.5351102352142334,0.17342857142857143
6.789381736852718,3.485138416290283,0.1737142857142857
6.790404337032671,3.428232431411743,0.174
6.790679736041314,3.612967014312744,0.1742857142857143
6.790673963257959,3.52326774597168,0.17457142857142857
6.791405031972285,3.5495800971984863,0.17485714285714285
6.791372724030099,3.5476622581481934,0.17514285714285716
6.789229499354425,3.4997053146362305,0.17542857142857143
6.786823665421043,3.507384777069092,0.1757142857142857
6.784127025011216,3.608161449432373,0.176
6.783076064863001,3.55306077003479,0.1762857142857143
6.7816844944026045,3.603162050247192,0.17657142857142857
6.780933976443643,3.515546560287476,0.17685714285714285
6.780478268724874,3.5097315311431885,0.17714285714285713
6.780257730622678,3.4711785316467285,0.17742857142857144
6.779851474530286,3.425212860107422,0.1777142857142857
6.779039660455423,3.5987935066223145,0.178
6.778164597469596,3.557492017745972,0.1782857142857143
6.776935229243692,3.62434720993042,0.17857142857142858
6.776296722417163,3.493621826171875,0.17885714285714285
6.774683126022019,3.587878942489624,0.17914285714285713
6.774365425690844,3.4643845558166504,0.17942857142857144
6.77367258820448,3.5574731826782227,0.17971428571428572
6.772103539956285,3.682129144668579,0.18
6.770589548737698,3.430992603302002,0.1802857142857143
6.768886296462098,3.5457077026367188,0.18057142857142858
6.767689711333558,3.503093719482422,0.18085714285714286
6.766619377228507,3.5679023265838623,0.18114285714285713
6.765734905517244,3.570651769638061,0.18142857142857144
6.764385683857406,3.4401862621307373,0.18171428571428572
6.7640588980002985,3.461576461791992,0.182
6.765341151903561,3.559274911880493,0.18228571428571427
6.767497153951871,3.567983388900757,0.18257142857142858
6.770561201198452,3.626699924468994,0.18285714285714286
6.772994442736856,3.553783416748047,0.18314285714285714
6.774809719545578,3.5727686882019043,0.18342857142857144
6.7760340813965865,3.5246825218200684,0.18371428571428572
6.7765316255771975,3.4535367488861084,0.184
6.776997623487954,3.4632909297943115,0.18428571428571427
6.776782243525805,3.5347578525543213,0.18457142857142858
6.778059211610048,3.559032678604126,0.18485714285714286
6.778954283671981,3.539707660675049,0.18514285714285714
6.778550062609618,3.5292446613311768,0.18542857142857141
6.777990488994439,3.58031702041626,0.18571428571428572
6.777628409922606,3.5887837409973145,0.186
6.776949334574901,3.541226625442505,0.18628571428571428
6.776775586118269,3.526216983795166,0.18657142857142858
6.776521130261834,3.628008127212525,0.18685714285714286
6.776603103457313,3.505559206008911,0.18714285714285714
6.7766597140254525,3.57734489440918,0.18742857142857142
6.776038038256434,3.547353029251098,0.18771428571428572
6.775867237871243,3.5871193408966064,0.188
6.776514622170831,3.5718994140625,0.18828571428571428
6.776537300469212,3.6027557849884038,0.18857142857142858
6.775781426202131,3.628121852874756,0.18885714285714286
6.774650882948826,3.5187695026397705,0.18914285714285714
6.773768050010601,3.505010843276977,0.18942857142857142
6.771963414445369,3.5474419593811035,0.18971428571428572
6.770234420715106,3.520226001739502,0.19
6.768136593852697,3.672582626342773,0.19028571428571428
6.765458795467873,3.452436923980713,0.19057142857142856
6.762983166922411,3.536555051803589,0.19085714285714286
6.760723957032764,3.5535714626312256,0.19114285714285714
6.759825840284502,3.592625141143799,0.19142857142857142
6.759904211476455,3.540442943572998,0.19171428571428573
6.761016160975775,3.616786956787109,0.192
6.762355501756333,3.5282297134399414,0.19228571428571428
6.764254218518114,3.530019044876098,0.19257142857142856
6.765916893906745,3.4934237003326416,0.19285714285714287
6.767245920053614,3.5730926990509038,0.19314285714285714
6.767083003424885,3.6039886474609375,0.19342857142857142
6.766507076177843,3.5380876064300537,0.19371428571428573
6.765849546708036,3.655179738998413,0.194
6.764571966082342,3.63737416267395,0.19428571428571428
6.764140704031938,3.5276358127593994,0.19457142857142856
6.762103015062047,3.6523597240448,0.19485714285714287
6.760038898424621,3.554609060287476,0.19514285714285715
6.759966852783746,3.616371154785156,0.19542857142857142
6.760932517576796,3.488612413406372,0.1957142857142857
6.763177084091375,3.563791036605835,0.196
6.766088785593145,3.447935104370117,0.19628571428571429
6.76913140296508,3.5906286239624023,0.19657142857142856
6.772074795873805,3.5033750534057617,0.19685714285714287
6.7741371532563335,3.552502155303955,0.19714285714285715
6.776049771312419,3.538448572158813,0.19742857142857143
6.777836676867714,3.492145538330078,0.1977142857142857
6.778917888955597,3.685421943664551,0.198
6.779310840602539,3.5543224811553955,0.1982857142857143
6.779033518555103,3.536581754684448,0.19857142857142857
6.777892478132527,3.4517126083374023,0.19885714285714284
6.776563210988806,3.453012466430664,0.19914285714285715
6.774885732876669,3.662142276763916,0.19942857142857143
6.774121098598,3.5663907527923584,0.1997142857142857
6.774584489020931,3.509016275405884,0.2
6.774968332536702,3.4149739742279053,0.2002857142857143
6.774507097006642,3.513772487640381,0.20057142857142857
6.774023980039519,3.5669307708740234,0.20085714285714285
6.773809988719764,3.4654712677001958,0.20114285714285715
6.773803264521282,3.601072072982788,0.20142857142857143
6.772957000955032,3.5522899627685547,0.2017142857142857
6.772486375841234,3.6034789085388175,0.202
6.771918822328656,3.422787666320801,0.2022857142857143
6.771555183039741,3.606114864349365,0.20257142857142857
6.770985301623874,3.3979992866516118,0.20285714285714285
6.772112705743598,3.5360255241394043,0.20314285714285715
6.773650392942526,3.6081907749176025,0.20342857142857143
6.775004951080884,3.614439010620117,0.2037142857142857
6.7760909034484325,3.531383514404297,0.204
6.7776009827037536,3.4932732582092285,0.2042857142857143
6.777685914137914,3.5159895420074463,0.20457142857142857
6.778273355548175,3.5476841926574707,0.20485714285714285
6.7786196437278665,3.4693050384521484,0.20514285714285715
6.778708243842595,3.5951318740844727,0.20542857142857143
6.778477319112639,3.564382314682007,0.2057142857142857
6.777369779048829,3.592928171157837,0.206
6.774931354444117,3.482999086380005,0.2062857142857143
6.771481381582773,3.657990694046021,0.20657142857142857
6.768468278042784,3.549103021621704,0.20685714285714285
6.76589742874234,3.608066082000733,0.20714285714285716
6.764801219367426,3.604595422744751,0.20742857142857143
6.765117712604378,3.555648803710937,0.2077142857142857
6.765812181134745,3.609230995178223,0.208
6.767612620444206,3.5171830654144287,0.2082857142857143
6.770023638189425,3.5906624794006348,0.20857142857142857
6.772001463793388,3.612820625305176,0.20885714285714285
6.774469868794887,3.474978446960449,0.20914285714285713
6.776619035136763,3.64760684967041,0.20942857142857144
6.778047172110002,3.5932562351226807,0.20971428571428571
6.779074508344971,3.6059110164642334,0.21
6.7787059495570015,3.6067917346954346,0.2102857142857143
6.778469452383448,3.642986536026001,0.21057142857142858
6.777727192932801,3.6536319255828857,0.21085714285714285
6.777600650267413,3.465725898742676,0.21114285714285713
6.776738865448109,3.623105049133301,0.21142857142857144
6.776425535665887,3.569080114364624,0.21171428571428572
6.7769671177724895,3.5771167278289795,0.212
6.77806716273545,3.593967199325561,0.21228571428571427
6.778675945480543,3.584053039550781,0.21257142857142858
6.7798955944725,3.6899101734161377,0.21285714285714286
6.781536604422294,3.575117826461792,0.21314285714285713
6.783500426466979,3.622942924499512,0.21342857142857144
6.784265753821754,3.5763964653015137,0.21371428571428572
6.784981307521273,3.5806894302368164,0.214
6.784740936607083,3.5001046657562256,0.21428571428571427
6.783194483002831,3.474325895309448,0.21457142857142858
6.780782400533941,3.6597065925598153,0.21485714285714286
6.777637137098092,3.539902925491333,0.21514285714285714
6.774681286265761,3.646176338195801,0.21542857142857144
6.771521617961009,3.4876580238342285,0.21571428571428572
6.76790864799937,3.519858360290528,0.216
6.765233695743575,3.632856607437134,0.21628571428571428
6.764190986684129,3.6195125579833984,0.21657142857142858
6.763454034111938,3.540905714035034,0.21685714285714286
6.7628213941108655,3.5763537883758545,0.21714285714285714
6.76249001970945,3.557121515274048,0.21742857142857142
6.762196340271617,3.693886995315552,0.21771428571428572
6.763117441854123,3.663142681121826,0.218
6.764748373817281,3.599562406539917,0.21828571428571428
6.766217480529933,3.625158548355103,0.21857142857142858
6.767079584461723,3.6305673122406006,0.21885714285714286
6.767542950275288,3.579637289047241,0.21914285714285714
6.765555188227372,3.6200573444366455,0.21942857142857142
6.762813026707031,3.454706907272339,0.21971428571428572
6.76111556795835,3.535263538360596,0.22
6.759311702029892,3.6177940368652335,0.22028571428571428
6.758128223124788,3.4256458282470703,0.22057142857142858
6.757182461434761,3.580177068710327,0.22085714285714286
6.757562408547183,3.6226186752319336,0.22114285714285714
6.758064025607158,3.5783517360687256,0.22142857142857142
6.758500395727789,3.5288636684417725,0.22171428571428572
6.759347741227046,3.641294240951538,0.222
6.761156248526667,3.611799478530884,0.22228571428571428
6.764298839144688,3.537032127380371,0.22257142857142856
6.768136078140989,3.6107935905456543,0.22285714285714286
6.770905979055238,3.603450298309326,0.22314285714285714
6.772964094632352,3.571420431137085,0.22342857142857142
6.773257296115611,3.627819538116455,0.22371428571428573
6.7732188044502974,3.585327386856079,0.224
6.772438286442855,3.576021432876587,0.22428571428571428
6.771226792161642,3.620275735855103,0.22457142857142856
6.770735052468077,3.5842761993408203,0.22485714285714287
6.770655740110051,3.54970383644104,0.22514285714285714
6.770716601702419,3.4944095611572266,0.22542857142857142
6.7703565828140615,3.609818458557129,0.2257142857142857
6.770204734320016,3.6413164138793945,0.226
6.769237012949416,3.6168289184570312,0.22628571428571428
6.767956738295839,3.7103776931762695,0.22657142857142856
6.76797669999698,3.56097674369812,0.22685714285714287
6.768386141809481,3.599611282348633,0.22714285714285715
6.76821490862748,3.588945150375366,0.22742857142857142
6.767481418184114,3.626464366912842,0.2277142857142857
6.767322359323064,3.497443675994873,0.228
6.767276691190059,3.5550761222839355,0.2282857142857143
6.76701799262716,3.6142852306365967,0.22857142857142856
6.766886189184273,3.543955087661743,0.22885714285714287
6.767579886676073,3.5796544551849365,0.22914285714285715
6.768471667483206,3.549435377120972,0.22942857142857143
6.769858662378287,3.5610170364379883,0.2297142857142857
6.770991046329495,3.6006288528442383,0.23
6.771480543754924,3.695502519607544,0.2302857142857143
6.771862434165691,3.5414483547210693,0.23057142857142857
6.772181499735002,3.614279270172119,0.23085714285714284
6.772498044580756,3.552478790283203,0.23114285714285715
6.772658914870287,3.585575819015503,0.23142857142857143
6.771733523567946,3.647315979003906,0.2317142857142857
6.770276887358412,3.5561351776123047,0.232
6.767690168272548,3.539381742477417,0.2322857142857143
6.764844418941412,3.56960678100586,0.23257142857142857
6.762343894299354,3.675710201263428,0.23285714285714285
6.7594248118994384,3.6398940086364746,0.23314285714285715
6.757299034951627,3.5368573665618896,0.23342857142857143
6.755769566097392,3.665680170059204,0.2337142857142857
6.755921196777887,3.5534379482269287,0.234
6.756933865166948,3.6275014877319336,0.2342857142857143
6.758016816846309,3.5202059745788574,0.23457142857142857
6.758833100887344,3.56491494178772,0.23485714285714285
6.760181429380734,3.613156080245972,0.23514285714285715
6.761316188087367,3.623700857162476,0.23542857142857143
6.76267709427878,3.690854549407959,0.2357142857142857
6.763771486580493,3.572736978530884,0.236
6.764151509456349,3.601097345352173,0.2362857142857143
6.764753496364415,3.5846354961395264,0.23657142857142857
6.764949538955725,3.5688650608062744,0.23685714285714285
6.765571200656254,3.6100046634674072,0.23714285714285716
6.766376846198183,3.643446683883667,0.23742857142857143
6.766939271425848,3.593515634536743,0.2377142857142857
6.7685480977110775,3.586348533630371,0.238
6.7700030485793885,3.661318063735962,0.2382857142857143
6.770358662875523,3.72872805595398,0.23857142857142857
6.770811490088235,3.5256710052490234,0.23885714285714285
6.770629323955561,3.583122491836548,0.23914285714285713
6.769320736296239,3.636117696762085,0.23942857142857144
6.767604765932094,3.5893139839172363,0.2397142857142857
6.766249436597037,3.5868399143218994,0.24
6.765507487903433,3.600719928741455,0.2402857142857143
6.763577026271641,3.449904680252075,0.24057142857142857
6.760323081324973,3.588014841079712,0.24085714285714285
6.757716005916846,3.5735630989074707,0.24114285714285713
6.755747100824431,3.596698760986328,0.24142857142857144
6.7545386119571145,3.628516435623169,0.24171428571428571
6.75485641054474,3.60129976272583,0.242
6.7555998946481495,3.666961431503296,0.2422857142857143
6.756120012876125,3.6025516986846924,0.24257142857142858
6.75700681396596,3.642103433609009,0.24285714285714285
6.758456797490978,3.588881254196167,0.24314285714285713
6.760205380307481,3.629125833511353,0.24342857142857144
6.76162451072023,3.669742822647095,0.24371428571428572
6.763904370000114,3.4994559288024902,0.244
6.76620611440022,3.686809539794922,0.24428571428571427
6.7672819778961,3.707633018493652,0.24457142857142858
6.767658658310728,3.605844497680664,0.24485714285714286
6.768154525387041,3.6046977043151855,0.24514285714285713
6.7683080607553725,3.6134934425354,0.24542857142857144
6.769215043131833,3.710690498352051,0.24571428571428572
6.770738896702858,3.6282167434692383,0.246
6.771865249800326,3.683403491973877,0.24628571428571427
6.771906343192619,3.6181933879852295,0.24657142857142858
6.7725084711927686,3.632768869400024,0.24685714285714286
6.772333261178352,3.62880539894104,0.24714285714285714
6.771967898268324,3.585841417312622,0.24742857142857144
6.770963569923429,3.6433279514312735,0.24771428571428572
6.769367916569145,3.6557750701904297,0.248
6.767901640289331,3.5802934169769287,0.24828571428571428
6.766943847594349,3.652609825134277,0.24857142857142858
6.76504929040749,3.5485503673553467,0.24885714285714286
6.763387969148552,3.6463077068328857,0.24914285714285714
6.762599880921083,3.600471973419189,0.24942857142857142
6.76199870073723,3.649590730667114,0.24971428571428572
6.760967998500101,3.5578317642211914,0.25
6.760297863481682,3.635841608047485,0.2502857142857143
6.759124246278581,3.597891569137573,0.25057142857142856
6.758951937205734,3.584993839263916,0.25085714285714283
6.758461640060139,3.628847360610962,0.25114285714285717
6.759139990446535,3.632744073867798,0.25142857142857145
6.760064763807672,3.6562561988830566,0.2517142857142857
6.762259425141735,3.5135574340820312,0.252
6.764906455521336,3.54690933227539,0.2522857142857143
6.767282180280333,3.633223056793213,0.25257142857142856
6.769688544295102,3.6838228702545166,0.25285714285714284
6.771454436115702,3.584782361984253,0.25314285714285717
6.773680952416602,3.656252384185791,0.25342857142857145
6.7753538020216055,3.5718584060668945,0.2537142857142857
6.776380286148714,3.6582939624786377,0.254
6.776079874995545,3.660610675811768,0.2542857142857143
6.775573364400497,3.632902622222901,0.25457142857142856
6.774460135082668,3.683385133743286,0.25485714285714284
6.773676589946319,3.6376936435699454,0.2551428571428571
6.773012067702947,3.571351766586304,0.25542857142857145
6.77094508214328,3.655413866043091,0.2557142857142857
6.769902482655292,3.627474069595337,0.256
6.766863781110533,3.712944269180298,0.2562857142857143
6.764011606064466,3.5829918384552,0.25657142857142856
6.761916822103407,3.621657133102417,0.25685714285714284
6.760535803995737,3.6178696155548096,0.2571428571428571
6.760043954876389,3.6010046005249023,0.25742857142857145
6.760773130134805,3.609987735748291,0.25771428571428573
6.762126583043591,3.659326076507568,0.258
6.76410038452882,3.608275413513184,0.2582857142857143
6.766027191590085,3.637428760528565,0.25857142857142856
6.768065531294845,3.641378879547119,0.25885714285714284
6.769887923839725,3.605884790420532,0.2591428571428571
6.771439425642445,3.571756601333618,0.25942857142857145
6.772162843290197,3.602942705154419,0.25971428571428573
6.772310491989755,3.535031318664551,0.26
6.7715184704968685,3.642350912094116,0.2602857142857143
6.7715194224945,3.593139886856079,0.26057142857142856
6.772028184741459,3.5903661251068115,0.26085714285714284
6.772831326143272,3.597684383392334,0.2611428571428571
6.774644071580427,3.670644998550415,0.26142857142857145
6.775869873297346,3.632195472717285,0.26171428571428573
6.776842262050156,3.624266862869263,0.262
6.778489214560089,3.6498634815216064,0.2622857142857143
6.779677610974847,3.7265822887420654,0.26257142857142857
6.781461603516739,3.5970866680145264,0.26285714285714284
6.782057818262,3.591944694519043,0.2631428571428571
6.781303350285377,3.6005547046661377,0.2634285714285714
6.7798936076460645,3.5428695678710938,0.26371428571428573
6.778339523259461,3.639305830001831,0.264
6.776450999837161,3.6471896171569824,0.2642857142857143
6.774634389313726,3.649734258651733,0.26457142857142857
6.7718486980986565,3.6534037590026855,0.26485714285714285
6.7702603544193005,3.618389844894409,0.2651428571428571
6.769495475558214,3.580514430999756,0.2654285714285714
6.768431891327606,3.720355749130249,0.26571428571428574
6.766970210239277,3.6165709495544434,0.266
6.766428426577509,3.5932633876800537,0.2662857142857143
6.766702820159418,3.5952281951904297,0.26657142857142857
6.766768266985612,3.665404319763184,0.26685714285714285
6.766983018561809,3.6111557483673096,0.2671428571428571
6.767328102516926,3.624648809432984,0.2674285714285714
6.766683098042417,3.565310478210449,0.26771428571428574
6.765913525610928,3.5937163829803467,0.268
6.764948262052183,3.624456882476807,0.2682857142857143
6.764240917540999,3.606168746948242,0.26857142857142857
6.763262635504921,3.615870952606201,0.26885714285714285
6.7629452083466495,3.658340215682984,0.26914285714285713
6.762212079895551,3.679906845092773,0.2694285714285714
6.762178306082463,3.606215715408325,0.26971428571428574
6.761694218651513,3.664593458175659,0.27
6.761736394022183,3.6137866973876953,0.2702857142857143
6.761063172592871,3.6445152759552,0.2705714285714286
6.76075873380579,3.5855088233947754,0.27085714285714285
6.761649756427539,3.617055892944336,0.27114285714285713
6.762341537846857,3.615525007247925,0.2714285714285714
6.76294618177158,3.6428263187408447,0.27171428571428574
6.763681664705318,3.6484463214874263,0.272
6.763823074127454,3.6571972370147705,0.2722857142857143
6.76468462312716,3.730855464935303,0.2725714285714286
6.766212474836342,3.5002245903015137,0.27285714285714285
6.768390732241116,3.632435083389282,0.27314285714285713
6.770727800139348,3.663623809814453,0.2734285714285714
6.773208722612305,3.7107675075531006,0.2737142857142857
6.775543384846505,3.614471197128296,0.274
6.776916681481509,3.634685039520264,0.2742857142857143
6.776979542341897,3.579436779022217,0.2745714285714286
6.776799158246488,3.70548415184021,0.27485714285714286
6.77674411424863,3.706543684005737,0.27514285714285713
6.777129092928393,3.704326629638672,0.2754285714285714
6.777927160078106,3.688108444213867,0.2757142857142857
6.778433586291716,3.6949462890625,0.276
6.778587408841377,3.625357389450073,0.2762857142857143
6.778565802972389,3.624911069869995,0.2765714285714286
6.77754843550648,3.653629541397095,0.27685714285714286
6.776473799238209,3.662719964981079,0.27714285714285714
6.775161807691809,3.652836799621582,0.2774285714285714
6.774202158360442,3.58069109916687,0.2777142857142857
6.773489101229397,3.6561625003814697,0.278
6.772998365889,3.6583328247070312,0.2782857142857143
6.7729380888326745,3.651598215103149,0.2785714285714286
6.77208487470136,3.531806468963623,0.27885714285714286
6.771404052315847,3.6957967281341553,0.27914285714285714
6.770941137441929,3.632092475891113,0.2794285714285714
6.771036548859126,3.705565214157105,0.2797142857142857
6.772158014866046,3.668628454208374,0.28
6.77204943453361,3.6665945053100586,0.2802857142857143
6.771362611438834,3.671807527542114,0.2805714285714286
6.770454787483425,3.69266939163208,0.28085714285714286
6.769923040725521,3.5964221954345703,0.28114285714285714
6.769801007973914,3.624500989913941,0.2814285714285714
6.770762420784639,3.7081832885742183,0.2817142857142857
6.772218288254477,3.654699325561523,0.282
6.774172212180088,3.5906264781951904,0.2822857142857143
6.775771839360944,3.653987646102905,0.2825714285714286
6.7779728475937135,3.621048212051392,0.28285714285714286
6.779142655359545,3.604092836380005,0.28314285714285714
6.780317720926076,3.6720924377441406,0.2834285714285714
6.7803825534556585,3.654233455657959,0.2837142857142857
6.78010474728851,3.6750082969665527,0.284
6.780142632111387,3.7383902072906494,0.2842857142857143
6.779744304386865,3.685494899749756,0.2845714285714286
6.778299047209508,3.627802610397339,0.28485714285714286
6.776455401348437,3.628406047821045,0.28514285714285714
6.774511209729214,3.685218572616577,0.2854285714285714
6.773088172488286,3.604287624359131,0.2857142857142857
6.773071774858928,3.717910289764404,0.286
6.77307488436604,3.60201096534729,0.2862857142857143
6.77353627592181,3.5276365280151367,0.2865714285714286
6.773858228225608,3.6714329719543457,0.28685714285714287
6.774238180764511,3.701285362243652,0.28714285714285714
6.775952271872676,3.5996809005737305,0.2874285714285714
6.7781604449361765,3.72097110748291,0.2877142857142857
6.780865942288647,3.8037168979644775,0.288
6.78308962589348,3.635033130645752,0.2882857142857143
6.784401699394724,3.64501428604126,0.2885714285714286
6.785124053648527,3.635460615158081,0.28885714285714287
6.785286196840475,3.654665946960449,0.28914285714285715
6.783627813943837,3.639263153076172,0.2894285714285714
6.783042694302815,3.576951503753662,0.2897142857142857
6.782295938401228,3.6116788387298575,0.29
6.781171485029793,3.6212217807769775,0.29028571428571426
6.779205828858959,3.590120792388916,0.2905714285714286
6.776583171884205,3.693216562271118,0.29085714285714287
6.774412009576971,3.606689214706421,0.29114285714285715
6.77277178916821,3.639056921005249,0.2914285714285714
6.77303026685258,3.63133716583252,0.2917142857142857
6.773358961184256,3.702813625335693,0.292
6.772676544578619,3.6737587451934814,0.29228571428571426
6.772708175831927,3.7004590034484863,0.2925714285714286
6.77275260450396,3.659488201141357,0.29285714285714287
6.772576695706627,3.6803853511810303,0.29314285714285715
6.772169103541698,3.640993356704712,0.2934285714285714
6.772845775006222,3.723211526870728,0.2937142857142857
6.773213588331796,3.621016263961792,0.294
6.772791634349733,3.641798973083496,0.29428571428571426
6.772275053311197,3.639890432357788,0.2945714285714286
6.772284312794609,3.6215243339538574,0.2948571428571429
6.771245145505276,3.614225387573242,0.29514285714285715
6.770263485245005,3.632896900177002,0.29542857142857143
6.769222558195496,3.648647785186768,0.2957142857142857
6.769055343489385,3.6206889152526855,0.296
6.7691006586802,3.561852216720581,0.29628571428571426
6.769217483354712,3.5959057807922363,0.2965714285714286
6.769595185340509,3.5893924236297607,0.2968571428571429
6.770316379232446,3.5354135036468506,0.29714285714285715
6.771735514065007,3.726185321807861,0.29742857142857143
6.772193248896052,3.718787670135498,0.2977142857142857
6.771965237904391,3.615384340286255,0.298
6.771710296098947,3.6571695804595943,0.29828571428571427
6.7699904881198645,3.7223615646362314,0.2985714285714286
6.769234408064979,3.612166166305542,0.2988571428571429
6.76935721140058,3.7313716411590576,0.29914285714285715
6.770235087335509,3.6274356842041016,0.29942857142857143
6.771174196949854,3.707458019256592,0.2997142857142857
6.772161411350659,3.526876449584961,0.3
6.771934197222635,3.6027252674102783,0.30028571428571427
6.771602539956263,3.70035171508789,0.30057142857142854
6.7714418781166135,3.6795308589935294,0.3008571428571429
6.771781990034055,3.6727194786071777,0.30114285714285716
6.772958322123669,3.609990119934082,0.30142857142857143
6.773755856892546,3.692648887634277,0.3017142857142857
6.774621600189134,3.614222288131714,0.302
6.774681974464545,3.655863761901856,0.30228571428571427
6.774787251150125,3.6900887489318848,0.30257142857142855
6.774720757516597,3.714458703994751,0.3028571428571429
6.7745337838331485,3.708151817321777,0.30314285714285716
6.775330984520265,3.6406264305114746,0.30342857142857144
6.77605554321566,3.576277017593384,0.3037142857142857
6.776596293111044,3.654706954956055,0.304
6.777066986717891,3.659555196762085,0.30428571428571427
6.777906598816729,3.6151275634765625,0.30457142857142855
6.779234975407539,3.688506841659546,0.3048571428571429
6.780045817481524,3.693309545516968,0.30514285714285716
6.780341924120608,3.640920639038086,0.30542857142857144
6.780108771119179,3.6452131271362314,0.3057142857142857
6.779037640454758,3.674018621444702,0.306
6.778370279068746,3.635596513748169,0.3062857142857143
6.7770589237906265,3.701064586639404,0.30657142857142855
6.775543335714433,3.614179849624634,0.3068571428571429
6.774395931136205,3.570195198059082,0.30714285714285716
6.774055960089056,3.643608570098877,0.30742857142857144
6.774406918245745,3.666851043701172,0.3077142857142857
6.774824499652725,3.67379379272461,0.308
6.776094786351574,3.659210681915283,0.3082857142857143
6.777246575483392,3.7363882064819336,0.30857142857142855
6.778457849576759,3.6831233501434326,0.30885714285714283
6.77919635017426,3.63275146484375,0.30914285714285716
6.78028092656295,3.5807576179504395,0.30942857142857144
6.781182576800092,3.640670299530029,0.3097142857142857
6.781759082447046,3.6621651649475098,0.31
6.78146688848271,3.647039651870728,0.3102857142857143
6.781775173667931,3.633782625198364,0.31057142857142855
6.781629033485627,3.671951293945313,0.31085714285714283
6.78045095822152,3.597078323364258,0.31114285714285717
6.777679028748427,3.593698501586914,0.31142857142857144
6.775093305035973,3.637408018112183,0.3117142857142857
6.772012743229032,3.667868614196777,0.312
6.769765984147707,3.6367805004119873,0.3122857142857143
6.768886876357117,3.6528334617614746,0.31257142857142856
6.769175984114276,3.638996839523315,0.31285714285714283
6.769842093473208,3.7138512134552,0.31314285714285717
6.771392563191016,3.682083129882813,0.31342857142857145
6.773003754175756,3.71049690246582,0.3137142857142857
6.774475884209777,3.656973600387573,0.314
6.776311402216928,3.62929368019104,0.3142857142857143
6.778476280789043,3.70186710357666,0.31457142857142856
6.780230114799991,3.726584434509277,0.31485714285714284
6.780444410843069,3.7108640670776367,0.31514285714285717
6.780293279891779,3.708360195159912,0.31542857142857145
6.77923305597138,3.602931022644043,0.3157142857142857
6.778135796708925,3.6473093032836914,0.316
6.776973437273154,3.6097586154937744,0.3162857142857143
6.775540669364981,3.7490365505218506,0.31657142857142856
6.77420229998755,3.545435667037964,0.31685714285714284
6.773495326621632,3.6821517944335938,0.3171428571428571
6.773339287725761,3.73427677154541,0.31742857142857145
6.773999799817146,3.6393887996673584,0.3177142857142857
6.774302960320209,3.639794588088989,0.318
6.774612227173963,3.603883028030396,0.3182857142857143
6.774946487765876,3.640069961547852,0.31857142857142856
6.776161510121336,3.61539363861084,0.31885714285714284
6.777107390291612,3.662332057952881,0.3191428571428571
6.778415756004733,3.580829381942749,0.31942857142857145
6.780277424737076,3.6473817825317374,0.31971428571428573
6.783099674496416,3.687308549880981,0.32
6.785512439897995,3.660453319549561,0.3202857142857143
6.786556961272414,3.575953483581543,0.32057142857142856
6.786207482713769,3.6094703674316406,0.32085714285714284
6.785395927531464,3.6493330001831055,0.3211428571428571
6.78415533810922,3.680823802947998,0.32142857142857145
6.78237288924248,3.700905799865722,0.32171428571428573
6.780228510037858,3.646283626556397,0.322
6.777808124986342,3.663222789764404,0.3222857142857143
6.775872967467022,3.702967405319214,0.32257142857142856
6.774528768298519,3.695823431015015,0.32285714285714284
6.772905812634933,3.6699397563934326,0.3231428571428571
6.772044740167535,3.713716745376587,0.32342857142857145
6.771245493283995,3.706687688827514,0.32371428571428573
6.770790486036422,3.5979411602020264,0.324
6.771198535341782,3.70035457611084,0.3242857142857143
6.771645057183084,3.6602604389190674,0.32457142857142857
6.771691991377078,3.710237741470337,0.32485714285714284
6.771897068006761,3.589749574661255,0.3251428571428571
6.772038445496886,3.679999828338623,0.32542857142857146
6.773408937780896,3.6487557888031006,0.32571428571428573
6.775531571351804,3.604020833969116,0.326
6.7774458940519136,3.6387882232666016,0.3262857142857143
6.779422158927607,3.638209104537964,0.32657142857142857
6.781493906354451,3.73431921005249,0.32685714285714285
6.783884461237452,3.601489543914795,0.3271428571428571
6.786218583127123,3.635798454284668,0.3274285714285714
6.788118939637447,3.641150951385498,0.32771428571428574
6.7900155033867335,3.676702976226807,0.328
6.791479805551488,3.616098165512085,0.3282857142857143
6.792505610741836,3.675201177597046,0.32857142857142857
6.792947554797323,3.657727479934693,0.32885714285714285
6.792917779193925,3.637120008468628,0.3291428571428571
6.792210486424577,3.7430241107940674,0.3294285714285714
6.79152874512486,3.705909490585327,0.32971428571428574
6.7908092691076085,3.6183462142944336,0.33
6.790339965114978,3.729506254196167,0.3302857142857143
6.789550652088527,3.758910179138184,0.33057142857142857
6.788312084656188,3.631205558776856,0.33085714285714285
6.787031948551548,3.591358184814453,0.3311428571428571
6.786194816277451,3.6267786026000977,0.3314285714285714
6.785129539876813,3.6555135250091553,0.33171428571428574
6.784271672922097,3.672519445419312,0.332
6.783747914628815,3.5687265396118164,0.3322857142857143
6.783555771906494,3.672170162200928,0.3325714285714286
6.783189014945037,3.632176160812378,0.33285714285714285
6.782181518194139,3.692755937576294,0.33314285714285713
6.78088232330788,3.6687841415405273,0.3334285714285714
6.779277239847396,3.686071157455444,0.33371428571428574
6.777446753249564,3.719273805618286,0.334
6.775580479839776,3.704921960830689,0.3342857142857143
6.774813109849037,3.575752258300781,0.3345714285714286
6.7747335038980605,3.590372085571289,0.33485714285714285
6.774446376107528,3.668843746185303,0.33514285714285713
6.774843809273795,3.603573322296143,0.3354285714285714
6.775634932100619,3.657404661178589,0.3357142857142857
6.775850830132116,3.631226539611816,0.336
6.776135195285312,3.630181312561035,0.3362857142857143
6.776812642938566,3.593578100204468,0.3365714285714286
6.777637683784014,3.705820798873901,0.33685714285714285
6.778535745064872,3.688611745834351,0.33714285714285713
6.779723563632696,3.6396231651306152,0.3374285714285714
6.780989563277348,3.673397541046143,0.3377142857142857
6.782316001932312,3.674822807312012,0.338
6.782943317268325,3.6223690509796143,0.3382857142857143
6.782813003606012,3.72422456741333,0.3385714285714286
6.782559857638066,3.654338836669922,0.33885714285714286
6.78207631435183,3.635525941848755,0.33914285714285713
6.781126149208717,3.638676643371582,0.3394285714285714
6.780567708341671,3.67604398727417,0.3397142857142857
6.780345005324872,3.6765973567962646,0.34
6.779726528049537,3.6924691200256343,0.3402857142857143
6.779140137407758,3.639711141586304,0.3405714285714286
6.778809216667207,3.66510820388794,0.34085714285714286
6.7791633470819335,3.688086986541748,0.34114285714285714
6.779581957689333,3.655623197555542,0.3414285714285714
6.780594117176312,3.636411666870117,0.3417142857142857
6.781870982449121,3.597806453704834,0.342
6.783112282051972,3.7032740116119385,0.3422857142857143
6.783455172217356,3.658468246459961,0.3425714285714286
6.78393060282694,3.6874125003814697,0.34285714285714286
6.784760379057078,3.7244508266448975,0.34314285714285714
6.785570280874024,3.669861316680908,0.3434285714285714
6.786260812931825,3.6175377368927,0.3437142857142857
6.787050624083715,3.643447399139404,0.344
6.788058019723716,3.618942260742188,0.3442857142857143
6.788555147497089,3.65759539604187,0.3445714285714286
6.78796513450803,3.645761966705322,0.34485714285714286
6.787790494425301,3.582336664199829,0.34514285714285714
6.787845854860134,3.640249013900757,0.3454285714285714
6.7878663556545344,3.6365461349487305,0.3457142857142857
6.788118329406034,3.663985013961792,0.346
6.788869007527716,3.669888973236084,0.3462857142857143
6.789336159524542,3.692527055740357,0.3465714285714286
6.789592719230627,3.753364086151123,0.34685714285714286
6.79002124092596,3.722465753555298,0.34714285714285714
6.789928850344722,3.675558090209961,0.3474285714285714
6.78974439049783,3.697964191436768,0.3477142857142857
6.789563075035197,3.6479766368865967,0.348
6.789520374289229,3.664698362350464,0.3482857142857143
6.789789166231273,3.74597430229187,0.3485714285714286
6.790131889976371,3.6650502681732178,0.34885714285714287
6.789667135159546,3.746342182159424,0.34914285714285714
6.789174401945365,3.7475106716156006,0.3494285714285714
6.788401651279484,3.70566725730896,0.3497142857142857
6.788530127356605,3.664032220840454,0.35
6.788046862161705,3.768293619155884,0.3502857142857143
6.78750654443677,3.679744243621826,0.3505714285714286
6.787254220397863,3.756307601928711,0.35085714285714287
6.786681790827586,3.680909156799317,0.35114285714285715
6.785774989006728,3.615500926971436,0.3514285714285714
6.784686965562658,3.6554982662200928,0.3517142857142857
6.784195086187232,3.7217721939086914,0.352
6.784337249849356,3.7575488090515137,0.3522857142857143
6.783841800301596,3.653127431869507,0.3525714285714286
6.783208505799173,3.68770694732666,0.35285714285714287
6.782463887133299,3.653369426727295,0.35314285714285715
6.782080554892511,3.695260763168335,0.3534285714285714
6.781149181624344,3.69991683959961,0.3537142857142857
6.78048703511516,3.6447811126708975,0.354
6.780811617680943,3.6341536045074463,0.35428571428571426
6.780990036887125,3.617229461669922,0.3545714285714286
6.7810744851543925,3.768239974975586,0.35485714285714287
6.781732667827304,3.7375526428222656,0.35514285714285715
6.782044393901958,3.630573987960816,0.3554285714285714
6.783317094391314,3.624370574951172,0.3557142857142857
6.783831757052832,3.749553918838501,0.356
6.783692318217235,3.623517274856568,0.35628571428571426
6.783589211121595,3.5563032627105717,0.3565714285714286
6.782641078695118,3.6230907440185542,0.3568571428571429
6.78152693838777,3.645442008972168,0.35714285714285715
6.781192454707997,3.69638991355896,0.35742857142857143
6.781574438322029,3.743302345275879,0.3577142857142857
6.7818622345177015,3.680879592895508,0.358
6.78254489747392,3.7526237964630127,0.35828571428571426
6.783422392423079,3.685367345809937,0.3585714285714286
6.7850103302559965,3.660592555999756,0.3588571428571429
6.787075513035032,3.7777137756347656,0.35914285714285715
6.789318324214515,3.736656904220581,0.35942857142857143
6.790159849997869,3.7060201168060303,0.3597142857142857
6.79076897690725,3.7290542125701904,0.36
6.791824173362837,3.699884414672852,0.36028571428571426
6.791911227039924,3.61011266708374,0.3605714285714286
6.791051558802312,3.6162631511688232,0.3608571428571429
6.7894446060657785,3.55612587928772,0.36114285714285715
6.7879016506497125,3.73407244682312,0.36142857142857143
6.787200183829145,3.66530442237854,0.3617142857142857
6.786347719608417,3.700270652770996,0.362
6.785324879025996,3.631776571273804,0.36228571428571427
6.785504297269204,3.617732286453247,0.36257142857142854
6.785259871600375,3.700335741043091,0.3628571428571429
6.784868002456622,3.643728256225586,0.36314285714285716
6.78465738777934,3.622363567352295,0.36342857142857143
6.784968222812903,3.7244508266448975,0.3637142857142857
6.785912480444146,3.680378675460816,0.364
6.7869743720865365,3.633275270462036,0.36428571428571427
6.787452293988675,3.716354370117188,0.36457142857142855
6.78865446210951,3.643861770629883,0.3648571428571429
6.790130964505496,3.7006232738494873,0.36514285714285716
6.792274657282393,3.755061388015747,0.36542857142857144
6.794370425384425,3.643677234649658,0.3657142857142857
6.795497348352653,3.7038474082946777,0.366
6.796042059595355,3.683108329772949,0.36628571428571427
6.796394076685033,3.639122247695923,0.36657142857142855
6.796704890186472,3.7137019634246826,0.3668571428571429
6.796606726610055,3.6933977603912354,0.36714285714285716
6.796202270325124,3.684464454650879,0.36742857142857144
6.795491185188059,3.678609132766724,0.3677142857142857
6.794467569757081,3.699747085571289,0.368
6.792125751714275,3.6846418380737305,0.36828571428571427
6.79066222011127,3.659828186035156,0.36857142857142855
6.789712715346994,3.7057411670684814,0.3688571428571429
6.788635729891594,3.61961841583252,0.36914285714285716
6.787895925423445,3.6576120853424072,0.36942857142857144
6.786779400195887,3.682043313980103,0.3697142857142857
6.786169595090214,3.707648992538452,0.37
6.786004637394968,3.72233247756958,0.3702857142857143
6.786270954973391,3.700598955154419,0.37057142857142855
6.787416736477979,3.6381659507751465,0.37085714285714283
6.788806448700489,3.5916748046875,0.37114285714285716
6.789789960237592,3.659841060638428,0.37142857142857144
6.790570179009002,3.726741790771485,0.3717142857142857
6.791824927496344,3.7029528617858887,0.372
6.79255325484038,3.716129302978516,0.3722857142857143
6.7933241005428044,3.671686887741089,0.37257142857142855
6.793851430048221,3.6548409461975098,0.37285714285714283
6.793101890505194,3.6469509601593018,0.37314285714285716
6.792624412269772,3.659106969833374,0.37342857142857144
6.792162075727237,3.661457061767578,0.3737142857142857
6.792063965552488,3.595142126083374,0.374
6.792256683599182,3.692894220352173,0.3742857142857143
6.792804286025296,3.623467206954956,0.37457142857142856
6.793123739171474,3.721414566040039,0.37485714285714283
6.793143276503984,3.645661354064941,0.37514285714285717
6.793730162835682,3.714007616043091,0.37542857142857144
6.792911464214113,3.703007221221924,0.3757142857142857
6.791945496765077,3.642953395843506,0.376
6.790827395375452,3.7093214988708496,0.3762857142857143
6.790281343102283,3.713480472564697,0.37657142857142856
6.790008579149958,3.672367811203003,0.37685714285714284
6.78976017353018,3.666969537734986,0.37714285714285717
6.789498457250681,3.627385139465332,0.37742857142857145
6.788621036847613,3.7293894290924072,0.3777142857142857
6.788293907642157,3.747924327850342,0.378
6.788183071391993,3.722458839416504,0.3782857142857143
6.787748009909078,3.5892226696014404,0.37857142857142856
6.786814161506701,3.755680561065674,0.37885714285714284
6.785454797661995,3.697283983230591,0.37914285714285717
6.784042011146681,3.6260597705841056,0.37942857142857145
6.7831466534678135,3.632865905761719,0.3797142857142857
6.782535325739476,3.6744654178619385,0.38
6.783148555198203,3.738293647766113,0.3802857142857143
6.783931924120431,3.736724853515625,0.38057142857142856
6.785432262827362,3.664923906326294,0.38085714285714284
6.787142594289797,3.6048543453216553,0.3811428571428571
6.789046037439513,3.6781582832336426,0.38142857142857145
6.789435509822434,3.6892476081848153,0.38171428571428573
6.789697018811079,3.624260902404785,0.382
6.789791060346639,3.722798585891724,0.3822857142857143
6.78997835020755,3.707452535629273,0.38257142857142856
6.790094358033563,3.702933549880981,0.38285714285714284
6.790713249381653,3.725210189819336,0.3831428571428571
6.792047887676761,3.7340009212493896,0.38342857142857145
6.794362799695797,3.747603893280029,0.38371428571428573
6.796028052816478,3.612713098526001,0.384
6.797367054799151,3.680769443511963,0.3842857142857143
6.798630081073297,3.666273593902588,0.38457142857142856
6.799310715623332,3.681159734725952,0.38485714285714284
6.799463964928046,3.661759614944458,0.3851428571428571
6.799440504386828,3.602872133255005,0.38542857142857145
6.798840059006551,3.643054485321045,0.38571428571428573
6.797573296358859,3.717563152313232,0.386
6.796698793933851,3.73079252243042,0.3862857142857143
6.795517304528563,3.6512880325317374,0.38657142857142857
6.794116413379106,3.715875148773194,0.38685714285714284
6.792485104967899,3.711165189743042,0.3871428571428571
6.791334796116041,3.683377265930176,0.38742857142857146
6.79071035528031,3.7223832607269287,0.38771428571428573
6.790549814654869,3.6857268810272217,0.388
6.79025275141198,3.7524805068969727,0.3882857142857143
6.790095472524812,3.6881802082061768,0.38857142857142857
6.789248411804673,3.692317724227905,0.38885714285714285
6.788473078947652,3.742152690887451,0.3891428571428571
6.787276530847308,3.7284560203552246,0.3894285714285714
6.786022681417478,3.68691349029541,0.38971428571428574
6.785253468998225,3.65344500541687,0.39
6.785466032928957,3.6813628673553462,0.3902857142857143
6.785535951138452,3.793677568435669,0.39057142857142857
6.786718773933115,3.606098890304565,0.39085714285714285
6.788031696323795,3.732608795166016,0.3911428571428571
6.788952639038008,3.602133750915528,0.3914285714285714
6.789875726907313,3.745549440383911,0.39171428571428574
6.791038081402206,3.6403515338897705,0.392
6.792480712847198,3.6118128299713135,0.3922857142857143
6.794300036851186,3.746015071868897,0.39257142857142857
6.795616678506222,3.683072566986084,0.39285714285714285
6.7963218501364775,3.6051137447357178,0.3931428571428571
6.796702480666921,3.6302433013916016,0.3934285714285714
6.79703761414731,3.75579047203064,0.39371428571428574
6.797426636543615,3.6904261112213135,0.394
6.797662847432877,3.5980114936828613,0.3942857142857143
6.797837609296782,3.666451930999756,0.3945714285714286
6.798213866702515,3.657191514968872,0.39485714285714285
6.798741976462053,3.748868942260742,0.39514285714285713
6.798889633462281,3.664994478225708,0.3954285714285714
6.7993295660263176,3.701791763305664,0.39571428571428574
6.799772643793425,3.654191255569458,0.396
6.8000174871199945,3.5716707706451416,0.3962857142857143
6.799797058870908,3.670255661010742,0.3965714285714286
6.799720061664188,3.691145658493042,0.39685714285714285
6.799525965472193,3.699290990829468,0.39714285714285713
6.799275784652921,3.6430721282958975,0.3974285714285714
6.798730106781033,3.638301134109497,0.3977142857142857
6.798193166633907,3.755559206008911,0.398
6.797987619481626,3.622903823852539,0.3982857142857143
6.797672218412179,3.672147035598755,0.3985714285714286
6.797020775787081,3.6665563583374015,0.39885714285714285
6.796201732982086,3.697049856185913,0.39914285714285713
6.795056251259483,3.685272216796875,0.3994285714285714
6.793915017346876,3.6871204376220703,0.3997142857142857
6.793701285687234,3.7001354694366455,0.4
6.793129921890191,3.729544162750244,0.4002857142857143
6.79341529004623,3.76029372215271,0.4005714285714286
6.793997909891507,3.709357500076294,0.40085714285714286
6.794610201471476,3.630970239639282,0.40114285714285713
6.795653151141167,3.66646409034729,0.4014285714285714
6.796331616079738,3.7174811363220215,0.4017142857142857
6.795900041054562,3.697854995727539,0.402
6.795281707387706,3.7580292224884033,0.4022857142857143
6.794938092172478,3.678896903991699,0.4025714285714286
6.794401876826065,3.675720691680908,0.40285714285714286
6.794304889092288,3.665400505065918,0.40314285714285714
6.794450766764169,3.707095146179199,0.4034285714285714
6.794865395034646,3.749606132507324,0.4037142857142857
6.795444589637805,3.703010320663452,0.404
6.796706077734515,3.6745080947875977,0.4042857142857143
6.798195432281505,3.6699202060699454,0.4045714285714286
6.79912765853963,3.662158966064453,0.40485714285714286
6.799611459551449,3.642102241516113,0.40514285714285714
6.800079612204746,3.651490688323975,0.4054285714285714
6.800313225849027,3.657865285873413,0.4057142857142857
6.800315832009851,3.715478658676148,0.406
6.800844625208499,3.6368913650512695,0.4062857142857143
6.800677368244202,3.6895675659179688,0.4065714285714286
6.800736917643911,3.719780445098877,0.40685714285714286
6.800454698189039,3.60487961769104,0.40714285714285714
6.800106002689611,3.712788820266724,0.4074285714285714
6.800187325775003,3.746883630752564,0.4077142857142857
6.800284185092083,3.680734872817993,0.408
6.800807101278054,3.7428579330444336,0.4082857142857143
6.801020493273602,3.725632429122925,0.4085714285714286
6.801003012406488,3.7272233963012695,0.40885714285714286
6.800321533945832,3.6780052185058594,0.40914285714285714
6.79987823325411,3.724445343017578,0.4094285714285714
6.799523598393026,3.721248149871826,0.4097142857142857
6.798873340359135,3.6762967109680176,0.41
6.797904895512825,3.723302602767944,0.4102857142857143
6.797373381908228,3.737827777862549,0.4105714285714286
6.796906550629358,3.570826530456543,0.41085714285714287
6.79718742241351,3.648174524307251,0.41114285714285714
6.798089804815547,3.787676095962525,0.4114285714285714
6.798527136267889,3.6705474853515625,0.4117142857142857
6.798975969527435,3.655822992324829,0.412
6.79978485308713,3.717885732650757,0.4122857142857143
6.800627569658582,3.736083269119263,0.4125714285714286
6.800900440955896,3.6498773097991934,0.41285714285714287
6.800983729388756,3.652920961380005,0.41314285714285715
6.801053141076702,3.6650240421295166,0.4134285714285714
6.800920968895531,3.6743743419647217,0.4137142857142857
6.801304130952042,3.710703611373901,0.414
6.801218638351354,3.685507297515869,0.4142857142857143
6.800674215586193,3.721440553665161,0.4145714285714286
6.800627826678632,3.6521434783935542,0.41485714285714287
6.800370095731255,3.7175326347351074,0.41514285714285715
6.800129340220907,3.684789657592773,0.4154285714285714
6.800197920493984,3.7621684074401855,0.4157142857142857
6.799987956100081,3.7269155979156494,0.416
6.8010649120971,3.675406455993652,0.41628571428571426
6.802235149544572,3.6935300827026367,0.4165714285714286
6.802710106569228,3.727667808532715,0.41685714285714287
6.80296000093264,3.68656063079834,0.41714285714285715
6.80307980357059,3.6424429416656494,0.4174285714285714
6.802598591955718,3.7882447242736816,0.4177142857142857
6.80248651064011,3.674176216125488,0.418
6.8029509825403,3.669137477874756,0.41828571428571426
6.802661962027255,3.75755786895752,0.4185714285714286
6.802242931701493,3.714617967605591,0.4188571428571429
6.80171398914593,3.782002687454224,0.41914285714285715
6.801111209627349,3.698880672454834,0.41942857142857143
6.800785997523988,3.8040339946746826,0.4197142857142857
6.80105637289042,3.7092576026916495,0.42
6.8018615132337885,3.697681427001953,0.42028571428571426
6.802492785240629,3.766619682312012,0.4205714285714286
6.802936031524023,3.828526258468628,0.4208571428571429
6.803201603873128,3.710080862045288,0.42114285714285715
6.803194852598137,3.6492905616760254,0.42142857142857143
6.803051203271961,3.710721492767334,0.4217142857142857
6.8030038317942925,3.765392303466797,0.422
6.803580918344012,3.636279582977295,0.42228571428571426
6.803603252269096,3.670269012451172,0.4225714285714286
6.803334158775545,3.697557210922241,0.4228571428571429
6.803392262642636,3.713026285171509,0.42314285714285715
6.803159212660418,3.743676900863648,0.42342857142857143
6.803290980793559,3.7007131576538086,0.4237142857142857
6.802901726249496,3.662057876586914,0.424
6.802307069781605,3.71579647064209,0.42428571428571427
6.80178992284132,3.683327198028565,0.42457142857142854
6.8017179599903805,3.700519323348999,0.4248571428571429
6.802086829491481,3.756736516952514,0.42514285714285716
6.80322433871224,3.705410957336426,0.42542857142857143
6.804244791862812,3.6921985149383545,0.4257142857142857
6.80497029155687,3.6921231746673584,0.426
6.805236060445675,3.7369918823242183,0.42628571428571427
6.805504049772925,3.6094448566436768,0.42657142857142855
6.8058896277842695,3.6594858169555664,0.4268571428571429
6.806237210958038,3.687807083129883,0.42714285714285716
6.806725991223837,3.652678966522217,0.42742857142857144
6.807401784581703,3.698611259460449,0.4277142857142857
6.807293262306521,3.718439340591431,0.428
6.807200993201652,3.657236576080322,0.42828571428571427
6.806604716415873,3.648647546768189,0.42857142857142855
6.80618385928005,3.704308032989502,0.4288571428571429
6.805538241456739,3.6871447563171382,0.42914285714285716
6.803598145504237,3.641108751296997,0.42942857142857144
6.801873963022034,3.6610047817230233,0.4297142857142857
6.800301009600211,3.737886905670166,0.43
6.798411178277084,3.69547438621521,0.43028571428571427
6.797162346280847,3.702044486999512,0.43057142857142855
6.796766749922839,3.699737071990967,0.4308571428571429
6.796803344157576,3.699330568313599,0.43114285714285716
6.796991006627683,3.775132894515991,0.43142857142857144
6.796531773840335,3.691186189651489,0.4317142857142857
6.795883600886692,3.658849477767944,0.432
6.795947293686732,3.717071771621704,0.4322857142857143
6.795869541875369,3.728696346282959,0.43257142857142855
6.7957030297505225,3.7294726371765137,0.4328571428571429
6.796134982316896,3.726032257080078,0.43314285714285716
6.797031487117613,3.7110226154327393,0.43342857142857144
6.797079827659863,3.600200653076172,0.4337142857142857
6.797508513293771,3.694573402404785,0.434
6.797186471118726,3.7250282764434814,0.4342857142857143
6.797783990363482,3.725197076797485,0.43457142857142855
6.799029372629608,3.731921434402466,0.43485714285714283
6.800425403210087,3.7472972869873047,0.43514285714285716
6.80155272752244,3.747735738754273,0.43542857142857144
6.802490760287469,3.697931289672852,0.4357142857142857
6.803052930424116,3.7814247608184814,0.436
6.803435468291274,3.7086238861083984,0.4362857142857143
6.803193856687941,3.6843392848968506,0.43657142857142855
6.80258541520853,3.678800821304321,0.43685714285714283
6.801937545525027,3.6849205493927,0.43714285714285717
6.801650878456639,3.798742294311523,0.43742857142857144
6.801302053857317,3.720439195632935,0.4377142857142857
6.800600417985292,3.731851816177368,0.438
6.800180276372744,3.721620321273804,0.4382857142857143
6.79992965103439,3.7127878665924072,0.43857142857142856
6.799356210901611,3.6874382495880127,0.43885714285714283
6.799432107117267,3.699431896209717,0.43914285714285717
6.799357225387874,3.656708717346192,0.43942857142857145
6.798985742349979,3.707871198654175,0.4397142857142857
6.79913851306131,3.6862926483154297,0.44
6.799795210519491,3.664174318313599,0.4402857142857143
6.800292081676078,3.706675291061402,0.44057142857142856
6.801213224271779,3.725027322769165,0.44085714285714284
6.802251965299887,3.6801953315734863,0.44114285714285717
6.803073318114913,3.695522546768189,0.44142857142857145
6.802976168172026,3.7968907356262207,0.4417142857142857
6.802984932330063,3.752610683441162,0.442
6.802540381876369,3.672701358795166,0.4422857142857143
6.802915445778711,3.728590488433838,0.44257142857142856
6.803646956738841,3.665227651596069,0.44285714285714284
6.804521431266069,3.715483903884888,0.4431428571428571
6.804872485750304,3.7456133365631104,0.44342857142857145
6.805392738994725,3.696589946746826,0.4437142857142857
6.805488108059528,3.731865406036377,0.444
6.805356936544867,3.589226007461548,0.4442857142857143
6.805430344091994,3.720624685287476,0.44457142857142856
6.805181213814626,3.708775997161865,0.44485714285714284
6.804716656575145,3.697815418243408,0.4451428571428571
6.804840780515605,3.715095281600952,0.44542857142857145
6.804914435601802,3.768749475479126,0.44571428571428573
6.804483659220937,3.6754984855651855,0.446
6.803351735318515,3.638512134552002,0.4462857142857143
6.802796339479895,3.69976019859314,0.44657142857142856
6.8025475192635225,3.6408846378326416,0.44685714285714284
6.802774754085947,3.599195003509521,0.4471428571428571
6.802760206805607,3.711428165435791,0.44742857142857145
6.803065109927844,3.7192366123199454,0.44771428571428573
6.8033371403601794,3.661772966384888,0.448
6.803748557961992,3.700904607772827,0.4482857142857143
6.803406278111361,3.674806833267212,0.44857142857142857
6.803669285229345,3.6693115234375,0.44885714285714284
6.8039902998144814,3.690404891967773,0.4491428571428571
6.804717934815091,3.712838649749756,0.44942857142857146
6.805664485051976,3.672153234481812,0.44971428571428573
6.806211249888134,3.696939468383789,0.45
6.806963006788861,3.727903366088867,0.4502857142857143
6.80766535422642,3.731176853179932,0.45057142857142857
6.808063215123058,3.704519033432007,0.45085714285714285
6.808395361379558,3.739702701568604,0.4511428571428571
6.808725607861129,3.741581439971924,0.4514285714285714
6.808558766391276,3.7565646171569824,0.45171428571428573
6.807993027534111,3.668854236602783,0.452
6.806739450977793,3.635822296142578,0.4522857142857143
6.805051593736563,3.745970726013184,0.45257142857142857
6.803599293410476,3.736161947250366,0.45285714285714285
6.802370785741479,3.6506154537200928,0.4531428571428571
6.801537566264112,3.731577873229981,0.4534285714285714
6.800489440795141,3.712406873703003,0.45371428571428574
6.799949883653781,3.724543571472168,0.454
6.7995665617202015,3.746938705444336,0.4542857142857143
6.7988490232217735,3.608013868331909,0.45457142857142857
6.798236287910648,3.662649631500244,0.45485714285714285
6.79764690452767,3.695035219192505,0.4551428571428571
6.797824716652343,3.700307607650757,0.4554285714285714
6.798558315417751,3.784091234207153,0.45571428571428574
6.799542100716812,3.7158710956573486,0.456
6.800697412857383,3.7317090034484863,0.4562857142857143
6.802144187370027,3.743786334991455,0.4565714285714286
6.803483639478686,3.7163991928100586,0.45685714285714285
6.80461310479117,3.739551544189453,0.45714285714285713
6.805671442694674,3.6527891159057617,0.4574285714285714
6.807050884775359,3.649659395217896,0.45771428571428574
6.807821763762334,3.6871302127838135,0.458
6.808954028845088,3.688176155090332,0.4582857142857143
6.809584541383709,3.660804510116577,0.4585714285714286
6.810253236306729,3.698741436004639,0.45885714285714285
6.811759241635891,3.77836012840271,0.45914285714285713
6.8128730199581184,3.695679426193237,0.4594285714285714
6.813428590396484,3.721501350402832,0.45971428571428574
6.813848262290062,3.734734773635864,0.46
6.8131441502129295,3.6390693187713614,0.4602857142857143
6.811987383669992,3.656346082687378,0.4605714285714286
6.810669781272894,3.764371633529663,0.46085714285714285
6.81000895145778,3.6653153896331783,0.46114285714285713
6.808742557013692,3.673368453979492,0.4614285714285714
6.807146153365455,3.728081464767456,0.4617142857142857
6.805940964227807,3.69204306602478,0.462
6.805011380877184,3.7345166206359854,0.4622857142857143
6.803821865836922,3.7099273204803462,0.4625714285714286
6.802859170675437,3.7290449142456055,0.46285714285714286
6.8018395941965135,3.737062454223633,0.46314285714285713
6.801657892695314,3.733513832092285,0.4634285714285714
6.801763928621694,3.684126377105713,0.4637142857142857
6.802265594033308,3.7405033111572266,0.464
6.802554797110659,3.7317395210266113,0.4642857142857143
6.803321092932644,3.7840864658355713,0.4645714285714286
6.803788546735552,3.741652488708496,0.46485714285714286
6.803897947584266,3.7033305168151855,0.46514285714285714
6.8035155250441015,3.770909547805786,0.4654285714285714
6.802536104687254,3.691118955612183,0.4657142857142857
6.80234535279379,3.702134847640991,0.466
6.802475608301924,3.701213359832764,0.4662857142857143
6.802997678119084,3.6610302925109854,0.4665714285714286
6.803022559750372,3.625279188156128,0.46685714285714286
6.80317997814878,3.6892380714416495,0.46714285714285714
6.803635788335821,3.7485077381134033,0.4674285714285714
6.804488077279482,3.7584221363067623,0.4677142857142857
6.805314474274466,3.6262848377227774,0.468
6.806168273082204,3.7910969257354736,0.4682857142857143
6.807142138075781,3.741029739379883,0.4685714285714286
6.80739684662916,3.69546890258789,0.46885714285714286
6.807485966420888,3.686772108078003,0.46914285714285714
6.807179806643031,3.719518184661865,0.4694285714285714
6.806790838260974,3.688934326171875,0.4697142857142857
6.805683425238184,3.6771223545074463,0.47
6.804549074290646,3.6755564212799072,0.4702857142857143
6.804214901170589,3.64479923248291,0.4705714285714286
6.804388648013637,3.721262216567993,0.47085714285714286
6.804713673093071,3.76759672164917,0.47114285714285714
6.805115905057709,3.7105772495269775,0.4714285714285714
6.805784179407468,3.709433078765869,0.4717142857142857
6.806557573861781,3.7440943717956543,0.472
6.806068695365532,3.679300546646118,0.4722857142857143
6.805452127105911,3.677706480026245,0.4725714285714286
6.805410413026284,3.6287484169006343,0.47285714285714286
6.805546053981688,3.6377573013305664,0.47314285714285714
6.805624058092336,3.7127089500427246,0.4734285714285714
6.806084367505997,3.630637168884277,0.4737142857142857
6.806890549270223,3.709777355194092,0.474
6.808021808627746,3.718968391418457,0.4742857142857143
6.809002570916981,3.7420053482055664,0.4745714285714286
6.8099776471834375,3.731192827224731,0.47485714285714287
6.810430079740486,3.706841230392456,0.47514285714285714
6.8104969083806965,3.6855549812316895,0.4754285714285714
6.81092865466308,3.636023759841919,0.4757142857142857
6.810948089147868,3.715433835983277,0.476
6.811241070623677,3.7669615745544434,0.4762857142857143
6.811699274098595,3.715486526489258,0.4765714285714286
6.811562071257455,3.624882936477661,0.47685714285714287
6.81182111396599,3.750584363937378,0.47714285714285715
6.811557136060022,3.729148387908936,0.4774285714285714
6.810954856907848,3.725039005279541,0.4777142857142857
6.810327736189102,3.715058326721192,0.478
6.81001967330467,3.705681324005127,0.47828571428571426
6.809921358588182,3.615662097930908,0.4785714285714286
6.810012832854039,3.668691396713257,0.47885714285714287
6.809971275560887,3.755247831344605,0.47914285714285715
6.80985133104109,3.660356998443604,0.4794285714285714
6.809495895100043,3.679877281188965,0.4797142857142857
6.808960252103908,3.692185640335083,0.48
6.808782693030588,3.765834093093872,0.48028571428571426
6.808409390463924,3.720223426818848,0.4805714285714286
6.808029912384622,3.653578996658325,0.48085714285714287
6.808070987189387,3.7453043460845943,0.48114285714285715
6.807938166186037,3.6708884239196777,0.48142857142857143
6.8077775215279726,3.707359790802002,0.4817142857142857
6.8080507157423975,3.730288982391357,0.482
6.808677321625156,3.7034406661987305,0.48228571428571426
6.808874944506128,3.7006375789642334,0.4825714285714286
6.80917439748735,3.645485877990722,0.4828571428571429
6.809351800899235,3.7220242023468018,0.48314285714285715
6.80991901393168,3.7445456981658936,0.48342857142857143
6.810455501122048,3.70721960067749,0.4837142857142857
6.811096953255403,3.72658371925354,0.484
6.8113520528322,3.676373481750488,0.48428571428571426
6.81158573149769,3.755753755569458,0.4845714285714286
6.811567168969991,3.697357892990112,0.4848571428571429
6.811291361899992,3.761874437332153,0.48514285714285715
6.81094722020099,3.76633358001709,0.48542857142857143
6.810985355596962,3.675844430923462,0.4857142857142857
6.810940148134715,3.675243616104126,0.486
6.810893514567738,3.6102101802825928,0.48628571428571427
6.8112762477393005,3.6762583255767822,0.4865714285714286
6.810838444099783,3.715924024581909,0.4868571428571429
6.81075362851046,3.6680517196655273,0.48714285714285716
6.810168368534319,3.8191592693328857,0.48742857142857143
6.809760482145139,3.712333917617798,0.4877142857142857
6.80904725458627,3.667824029922485,0.488
6.808596419245815,3.683009386062622,0.48828571428571427
6.808486926280569,3.691648006439209,0.48857142857142855
6.80820460311471,3.696094512939453,0.4888571428571429
6.808133774432336,3.680275678634644,0.48914285714285716
6.808365098924697,3.6982924938201904,0.48942857142857144
6.808594805589856,3.708441257476807,0.4897142857142857
6.808846125635377,3.670874357223511,0.49
6.8095847305015695,3.683500289916992,0.49028571428571427
6.810984467880411,3.762618541717529,0.49057142857142855
6.81259319912513,3.7684147357940674,0.4908571428571429
6.813636466276007,3.701679229736328,0.49114285714285716
6.813977382786496,3.796397686004639,0.49142857142857144
6.814436033945926,3.7012839317321777,0.4917142857142857
6.814254365261471,3.764693975448608,0.492
6.81420939462004,3.7226388454437256,0.49228571428571427
6.814028259721001,3.7377543449401855,0.49257142857142855
6.813917980468229,3.760541677474976,0.4928571428571429
6.813757485692294,3.706469774246216,0.49314285714285716
6.81324869309049,3.672653198242188,0.49342857142857144
6.812940052143768,3.760697364807129,0.4937142857142857
6.8126002560302,3.6440372467041016,0.494
6.812167830815032,3.652745723724365,0.4942857142857143
6.811640136643921,3.707296133041382,0.49457142857142855
6.811467998344847,3.6993932723999023,0.4948571428571429
6.811063918560658,3.7999167442321777,0.49514285714285716
6.810978128586502,3.699387311935425,0.49542857142857144
6.810629471335487,3.747426986694336,0.4957142857142857
6.810193659203792,3.694691181182861,0.496
6.810145013822254,3.690258264541626,0.4962857142857143
6.809804078451482,3.743101358413696,0.49657142857142855
6.809799004179602,3.770869016647339,0.49685714285714283
6.809912179740348,3.6864302158355713,0.49714285714285716
6.810819885091926,3.7147021293640137,0.49742857142857144
6.812029296930902,3.706118583679199,0.4977142857142857
6.812678657554762,3.7086684703826895,0.498
6.812989077268297,3.687075614929199,0.4982857142857143
6.812778299919192,3.700113534927368,0.49857142857142855
6.812620844224872,3.730402708053589,0.49885714285714283
6.812576480781491,3.693390130996704,0.49914285714285717
6.8124096235105815,3.779171705245972,0.49942857142857144
6.812037264315752,3.721156120300293,0.4997142857142857
6.811942644415272,3.703691482543945,0.5
6.812135038365726,3.7580389976501465,0.5002857142857143
6.811787842467017,3.701103448867798,0.5005714285714286
6.812012953186855,3.7240569591522217,0.5008571428571429
6.812851636992817,3.711998701095581,0.5011428571428571
6.813180441629526,3.7455644607543945,0.5014285714285714
6.813093469098698,3.67967700958252,0.5017142857142857
6.812783923330496,3.725352048873901,0.502
6.81218477074326,3.711353063583374,0.5022857142857143
6.811787268313888,3.777582883834839,0.5025714285714286
6.811669992788669,3.730369329452514,0.5028571428571429
6.811219258123245,3.6783430576324463,0.5031428571428571
6.811202094718204,3.760690927505493,0.5034285714285714
6.811468221480869,3.707879066467285,0.5037142857142857
6.811990947534962,3.724337577819824,0.504
6.812231468790909,3.747668981552124,0.5042857142857143
6.812706610645164,3.7034718990325928,0.5045714285714286
6.8132319707643365,3.697571039199829,0.5048571428571429
6.813431380657059,3.683003902435303,0.5051428571428571
6.813822647608497,3.7191882133483887,0.5054285714285714
6.813970662715909,3.704648494720459,0.5057142857142857
6.814396603263161,3.773184776306152,0.506
6.814485340378322,3.6276168823242183,0.5062857142857143
6.8147746161980525,3.801855564117432,0.5065714285714286
6.814696485801882,3.624791622161865,0.5068571428571429
6.814489127557387,3.7045164108276367,0.5071428571428571
6.814320339571639,3.7377285957336426,0.5074285714285715
6.8145944940222165,3.707660436630249,0.5077142857142857
6.8141989725188346,3.6977169513702393,0.508
6.814544416237204,3.734180450439453,0.5082857142857143
6.815095138743587,3.733497381210327,0.5085714285714286
6.81614045436862,3.725274801254273,0.5088571428571429
6.817809363630334,3.688403367996216,0.5091428571428571
6.818821830765406,3.725449800491333,0.5094285714285715
6.819308595965593,3.644322872161865,0.5097142857142857
6.819364825075466,3.69488787651062,0.51
6.819517189773304,3.666910171508789,0.5102857142857142
6.819077860754707,3.689593315124512,0.5105714285714286
6.818158539171703,3.787933349609375,0.5108571428571429
6.816931264734551,3.730634927749634,0.5111428571428571
6.8155424397245685,3.684331178665161,0.5114285714285715
6.8138906139659134,3.718148231506348,0.5117142857142857
6.812746487658288,3.755195379257202,0.512
6.811520638544814,3.684336423873901,0.5122857142857142
6.810476992649858,3.717858076095581,0.5125714285714286
6.810076599238514,3.679688692092896,0.5128571428571429
6.8098569776049285,3.733517646789551,0.5131428571428571
6.810013087036825,3.699828863143921,0.5134285714285715
6.809410966728378,3.713918685913086,0.5137142857142857
6.809117102621144,3.6434202194213863,0.514
6.809694199337213,3.7074532508850098,0.5142857142857142
6.810127995074772,3.765620708465576,0.5145714285714286
6.810567787018375,3.706908226013184,0.5148571428571429
6.811049056597216,3.748950719833374,0.5151428571428571
6.811112458912297,3.770383358001709,0.5154285714285715
6.810989622758667,3.6695055961608887,0.5157142857142857
6.811408671201555,3.762042284011841,0.516
6.811645489512125,3.688418388366699,0.5162857142857142
6.812219594360522,3.750591278076172,0.5165714285714286
6.812207736332724,3.753596067428589,0.5168571428571429
6.811973031894823,3.710062742233277,0.5171428571428571
6.811551129581042,3.67475175857544,0.5174285714285715
6.810988496395705,3.748992919921875,0.5177142857142857
6.810799334906854,3.743317127227783,0.518
6.811006244099987,3.708134412765503,0.5182857142857142
6.811107299690804,3.686421394348145,0.5185714285714286
6.811147882138123,3.708411455154419,0.5188571428571429
6.81158944092888,3.748355388641357,0.5191428571428571
6.811854920349657,3.699779748916626,0.5194285714285715
6.812601101749872,3.7270562648773193,0.5197142857142857
6.813737342861776,3.7491536140441895,0.52
6.8147085382267125,3.6835920810699454,0.5202857142857142
6.815993999073491,3.689584970474243,0.5205714285714286
6.817475485532853,3.6791584491729736,0.5208571428571429
6.818910951068782,3.708754062652588,0.5211428571428571
6.8199679996657565,3.6947059631347656,0.5214285714285715
6.820903395348238,3.691419839859009,0.5217142857142857
6.821621389974878,3.789693593978882,0.522
6.822244328825722,3.722100019454956,0.5222857142857142
6.822500297060385,3.7192540168762207,0.5225714285714286
6.822620167307081,3.700990438461304,0.5228571428571429
6.822776076157934,3.728855609893799,0.5231428571428571
6.822841492591728,3.692387342453003,0.5234285714285715
6.822478875084036,3.7035129070281982,0.5237142857142857
6.821973035575667,3.716383934020996,0.524
6.821180573810482,3.6691603660583496,0.5242857142857142
6.820631679592336,3.707405805587769,0.5245714285714286
6.820062393551985,3.712978363037109,0.5248571428571429
6.818887231969063,3.652398824691773,0.5251428571428571
6.817827291741895,3.776958703994751,0.5254285714285715
6.8169637410452015,3.735819816589356,0.5257142857142857
6.816220484872774,3.699395418167114,0.526
6.815396995898239,3.758402347564697,0.5262857142857142
6.814370324383474,3.661997556686402,0.5265714285714286
6.813940977641318,3.724996089935303,0.5268571428571428
6.813737922148742,3.7105016708374015,0.5271428571428571
6.813337544361996,3.7130126953125,0.5274285714285715
6.813219642509402,3.7217845916748047,0.5277142857142857
6.813397520656287,3.774070978164673,0.528
6.814158227388426,3.7579848766326895,0.5282857142857142
6.81521708196965,3.7251462936401367,0.5285714285714286
6.816150230094921,3.627216339111328,0.5288571428571428
6.8171789492432975,3.662452936172485,0.5291428571428571
6.817879015979873,3.7025206089019775,0.5294285714285715
6.818386438110639,3.676820993423462,0.5297142857142857
6.818970123825657,3.7551214694976807,0.53
6.818053174476328,3.700157642364502,0.5302857142857142
6.817140501469944,3.723137855529785,0.5305714285714286
6.816566536726282,3.75850510597229,0.5308571428571428
6.816438159825978,3.645448446273804,0.5311428571428571
6.816260988306411,3.756061553955078,0.5314285714285715
6.816101955148872,3.8326687812805176,0.5317142857142857
6.815714584932084,3.733297824859619,0.532
6.815800207526459,3.662425756454468,0.5322857142857143
6.815584957831273,3.680953741073608,0.5325714285714286
6.815477544851478,3.725662231445313,0.5328571428571428
6.81518957023587,3.718139886856079,0.5331428571428571
6.815156451977073,3.76532793045044,0.5334285714285715
6.815700150792718,3.6479012966156006,0.5337142857142857
6.816598608987694,3.6602203845977774,0.534
6.817296287296484,3.772397994995117,0.5342857142857143
6.817134911446001,3.704033613204956,0.5345714285714286
6.816922759355993,3.717408418655396,0.5348571428571428
6.816691091376569,3.79947280883789,0.5351428571428571
6.816483981044081,3.719888687133789,0.5354285714285715
6.816414151456417,3.710037231445313,0.5357142857142857
6.816400681774765,3.717715978622437,0.536
6.8164230304096005,3.724437475204468,0.5362857142857143
6.816037003418259,3.719099283218384,0.5365714285714286
6.815214470174021,3.754695892333984,0.5368571428571428
6.814560485691237,3.788274526596069,0.5371428571428571
6.813932098987104,3.7317819595336914,0.5374285714285715
6.813274081535892,3.6484222412109375,0.5377142857142857
6.812790424401089,3.7097322940826416,0.538
6.812732608422941,3.784250736236572,0.5382857142857143
6.8126037719595525,3.7452797889709473,0.5385714285714286
6.813228702352872,3.679563522338867,0.5388571428571428
6.814143189948934,3.712045431137085,0.5391428571428571
6.815231198563172,3.6602742671966553,0.5394285714285715
6.816629355004936,3.6385209560394287,0.5397142857142857
6.818027366056006,3.705228090286255,0.54
6.8191251107259845,3.7659835815429688,0.5402857142857143
6.819835961193579,3.7217955589294434,0.5405714285714286
6.820278449252504,3.6970720291137695,0.5408571428571428
6.820266608928435,3.7283220291137695,0.5411428571428571
6.819687966963761,3.638105154037476,0.5414285714285715
6.819244457490498,3.698318243026733,0.5417142857142857
6.819130201138887,3.7976536750793457,0.542
6.818845584215595,3.6999778747558594,0.5422857142857143
6.8186668537946,3.773845195770264,0.5425714285714286
6.818503394431723,3.714158773422241,0.5428571428571428
6.81836975485124,3.822113037109375,0.5431428571428571
6.818165949140568,3.785574436187744,0.5434285714285715
6.817452322741993,3.715090990066528,0.5437142857142857
6.816794479843674,3.700378656387329,0.544
6.816685397984089,3.741682767868042,0.5442857142857143
6.816518061369908,3.7765707969665527,0.5445714285714286
6.816611398444941,3.805318593978882,0.5448571428571428
6.817048778726871,3.769929170608521,0.5451428571428572
6.817929249966332,3.7289702892303462,0.5454285714285714
6.819099973125038,3.754396915435791,0.5457142857142857
6.820476583244913,3.744593143463135,0.546
6.82205462380032,3.7283639907836914,0.5462857142857143
6.822912906589559,3.703219413757324,0.5465714285714286
6.823772492145992,3.669189691543579,0.5468571428571428
6.824898106258954,3.7512242794036874,0.5471428571428572
6.825323508527157,3.7162632942199703,0.5474285714285714
6.825716653895999,3.823556900024414,0.5477142857142857
6.8257853439234975,3.7200655937194815,0.548
6.825520469079694,3.709550857543945,0.5482857142857143
6.82530819668264,3.688760280609131,0.5485714285714286
6.824952781199853,3.740307331085205,0.5488571428571428
6.82437913495912,3.6782965660095215,0.5491428571428572
6.824105256895724,3.708985567092896,0.5494285714285714
6.823786709091486,3.735331773757935,0.5497142857142857
6.823733790965154,3.71339750289917,0.55
6.823325243819266,3.6690597534179688,0.5502857142857143
6.822693867565205,3.742008924484253,0.5505714285714286
6.822118410793737,3.6835899353027344,0.5508571428571428
6.821841343954119,3.8102383613586426,0.5511428571428572
6.821651668774328,3.712339162826538,0.5514285714285714
6.822097994989408,3.6588170528411865,0.5517142857142857
6.822811113200768,3.7039098739624015,0.552
6.823243760993906,3.724474430084229,0.5522857142857143
6.823318927411327,3.699249505996704,0.5525714285714286
6.82393602815768,3.727140903472901,0.5528571428571428
6.824973196361924,3.765598773956299,0.5531428571428572
6.825280092848223,3.8078086376190186,0.5534285714285714
6.825764929641299,3.726128101348877,0.5537142857142857
6.825710277449291,3.695117712020874,0.554
6.825429009241945,3.760222434997559,0.5542857142857143
6.825682738693969,3.798214912414551,0.5545714285714286
6.825823255436278,3.710805892944336,0.5548571428571428
6.825923620544417,3.7208681106567374,0.5551428571428572
6.825729654244823,3.771327972412109,0.5554285714285714
6.825815485135798,3.7214667797088623,0.5557142857142857
6.825954939083784,3.7701399326324463,0.556
6.825604079792445,3.765990018844605,0.5562857142857143
6.825350154019754,3.792452573776245,0.5565714285714286
6.825226043296497,3.781296014785767,0.5568571428571428
6.824948633178453,3.740150451660156,0.5571428571428572
6.824893119119376,3.731208086013794,0.5574285714285714
6.824907649413394,3.7406022548675537,0.5577142857142857
6.824596034535995,3.7033960819244394,0.558
6.82438548493276,3.681551456451416,0.5582857142857143
6.8240316438962925,3.717861413955689,0.5585714285714286
6.823240784877818,3.7191953659057617,0.5588571428571428
6.823027021506709,3.715148687362671,0.5591428571428572
6.823082373749875,3.7280352115631104,0.5594285714285714
6.823248736845297,3.703036546707153,0.5597142857142857
6.823475627460769,3.7442197799682617,0.56
6.82369334148845,3.7663416862487793,0.5602857142857143
6.823889302741327,3.738011598587036,0.5605714285714286
6.8239422263611935,3.687317132949829,0.5608571428571428
6.823957230934264,3.718692541122437,0.5611428571428572
6.823919079568936,3.681156635284424,0.5614285714285714
6.823684560828944,3.711897850036621,0.5617142857142857
6.823359254155964,3.669090986251831,0.562
6.823409228368924,3.742820262908936,0.5622857142857143
6.823029690372293,3.667407751083374,0.5625714285714286
6.822789561072737,3.651265382766724,0.5628571428571428
6.822626631519782,3.671955347061157,0.5631428571428572
6.822416542629691,3.698986291885376,0.5634285714285714
6.822147668917951,3.784415483474731,0.5637142857142857
6.821760546292726,3.73925256729126,0.564
6.8212839365899125,3.7127256393432617,0.5642857142857143
6.820876958161893,3.724548578262329,0.5645714285714286
6.820853478142855,3.6861140727996826,0.5648571428571428
6.82098386483122,3.727925062179565,0.5651428571428572
6.821153010839886,3.776123285293579,0.5654285714285714
6.821301595188737,3.773505687713623,0.5657142857142857
6.821235095300564,3.805487155914306,0.566
6.821245942557298,3.696624994277954,0.5662857142857143
6.821440122692801,3.7922887802124015,0.5665714285714286
6.821912790388618,3.772160768508911,0.5668571428571428
6.8225903065365845,3.697815179824829,0.5671428571428572
6.82325144298154,3.710855484008789,0.5674285714285714
6.824154286510853,3.742852926254273,0.5677142857142857
6.824516383476385,3.6613266468048096,0.568
6.824969357423812,3.749340057373047,0.5682857142857143
6.825590974054084,3.667194366455078,0.5685714285714286
6.826181039789692,3.7813079357147217,0.5688571428571428
6.826776057379098,3.764309883117676,0.5691428571428572
6.826350449858337,3.7644784450531006,0.5694285714285714
6.825649080890076,3.7428157329559326,0.5697142857142857
6.824854396975416,3.7442197799682617,0.57
6.824360918683821,3.782771348953247,0.5702857142857143
6.82437549581404,3.7177326679229736,0.5705714285714286
6.824303691427415,3.740227222442627,0.5708571428571428
6.823942149034531,3.690490245819092,0.5711428571428572
6.824134549712948,3.7738757133483887,0.5714285714285714
6.824243595659805,3.69730544090271,0.5717142857142857
6.82414328632952,3.757916450500488,0.572
6.824068387494654,3.705543041229248,0.5722857142857143
6.824235709712471,3.712734460830689,0.5725714285714286
6.824196852880907,3.721027612686157,0.5728571428571428
6.823732866199839,3.723835229873657,0.5731428571428572
6.823301110232677,3.740024328231812,0.5734285714285714
6.823236535310727,3.777350902557373,0.5737142857142857
6.8234417914615815,3.682559013366699,0.574
6.823395784813551,3.76303505897522,0.5742857142857143
6.823110236348182,3.735792398452759,0.5745714285714286
6.822955706806215,3.7344889640808105,0.5748571428571428
6.822693068595354,3.765505075454712,0.5751428571428572
6.821958966099023,3.772576332092285,0.5754285714285714
6.821004541450693,3.695300340652466,0.5757142857142857
6.819515386533908,3.7701802253723145,0.576
6.8183734502379,3.7321252822875977,0.5762857142857143
6.817523164517873,3.776815891265869,0.5765714285714286
6.816833239007147,3.718907833099365,0.5768571428571428
6.816629367911974,3.738681554794312,0.5771428571428572
6.81700828744593,3.746458768844605,0.5774285714285714
6.81730099492116,3.6961493492126474,0.5777142857142857
6.817650965800824,3.740946531295776,0.578
6.818010369003988,3.712935924530029,0.5782857142857143
6.818708872965599,3.690977096557617,0.5785714285714286
6.81968376900566,3.742649793624878,0.5788571428571428
6.820206855720025,3.7754838466644287,0.5791428571428572
6.820753063925974,3.740098476409912,0.5794285714285714
6.821535147949247,3.7443153858184814,0.5797142857142857
6.822555409564091,3.712213277816773,0.58
6.823687493241428,3.710131883621216,0.5802857142857143
6.824724901708684,3.78592586517334,0.5805714285714285
6.825768423915464,3.726835012435913,0.5808571428571428
6.827282166325489,3.665872812271118,0.5811428571428572
6.828363855172245,3.775537252426148,0.5814285714285714
6.829534876475687,3.6900806427001953,0.5817142857142857
6.830582387968683,3.746018171310425,0.582
6.831066222369042,3.68946385383606,0.5822857142857143
6.830612193138509,3.660494327545166,0.5825714285714285
6.830066286341322,3.7318811416625977,0.5828571428571429
6.829409197948184,3.709963083267212,0.5831428571428572
6.82884358250476,3.75284481048584,0.5834285714285714
6.828409816455114,3.715069055557251,0.5837142857142857
6.827495304825348,3.695411443710327,0.584
6.826444652235737,3.741370439529419,0.5842857142857143
6.825472418146575,3.632806062698364,0.5845714285714285
6.824834449552305,3.724118947982788,0.5848571428571429
6.82424488459262,3.776033401489258,0.5851428571428572
6.82362015934864,3.765882015228272,0.5854285714285714
6.823300204396395,3.7228500843048096,0.5857142857142857
6.823205323663413,3.728727579116821,0.586
6.823168869400494,3.646301746368408,0.5862857142857143
6.823139442805429,3.740376949310303,0.5865714285714285
6.823177413094935,3.721127986907959,0.5868571428571429
6.823738936211319,3.685503244400024,0.5871428571428572
6.823765094403889,3.7647688388824463,0.5874285714285714
6.823748690971824,3.718825101852417,0.5877142857142857
6.823738453204459,3.698675155639648,0.588
6.8234487384583975,3.6848127841949454,0.5882857142857143
6.823232608236956,3.698957920074463,0.5885714285714285
6.8230787081268645,3.7932167053222656,0.5888571428571429
6.823323156662145,3.6912474632263184,0.5891428571428572
6.82344248060786,3.791845560073853,0.5894285714285714
6.823675517757331,3.749098300933838,0.5897142857142857
6.823691856722195,3.71690821647644,0.59
6.823782314929279,3.762291669845581,0.5902857142857143
6.824125422615481,3.7447822093963614,0.5905714285714285
6.824114426206391,3.744385480880737,0.5908571428571429
6.823862207806971,3.700394630432129,0.5911428571428572
6.824079309000667,3.659657239913941,0.5914285714285714
6.824117627238368,3.715576648712158,0.5917142857142857
6.82435130891264,3.71189022064209,0.592
6.825006350944146,3.698688507080078,0.5922857142857143
6.82548852957845,3.706928253173828,0.5925714285714285
6.8257291624494965,3.750365257263184,0.5928571428571429
6.825762883582712,3.708932876586914,0.5931428571428572
6.825859766728713,3.6707470417022714,0.5934285714285714
6.82648242691751,3.7397348880767822,0.5937142857142857
6.826940580466975,3.673679828643799,0.594
6.827654150805141,3.6778154373168954,0.5942857142857143
6.828140400847442,3.7490930557250977,0.5945714285714285
6.828375342511562,3.737817287445069,0.5948571428571429
6.828725253590013,3.724398374557495,0.5951428571428572
6.82901756891679,3.667787313461304,0.5954285714285714
6.828981324957471,3.788995027542114,0.5957142857142858
6.8290985210232495,3.771660089492798,0.596
6.829158012519371,3.8268849849700928,0.5962857142857143
6.82918274806633,3.6931092739105225,0.5965714285714285
6.829027387351292,3.784416675567627,0.5968571428571429
6.828739214430135,3.71634578704834,0.5971428571428572
6.828441708098305,3.756044626235962,0.5974285714285714
6.827779233404364,3.732582330703736,0.5977142857142858
6.82709658073612,3.817293882369995,0.598
6.826421807103592,3.763992786407471,0.5982857142857143
6.825832238346743,3.671111106872559,0.5985714285714285
6.825077711416479,3.754337072372437,0.5988571428571429
6.824010901516504,3.698392868041992,0.5991428571428571
6.822656747028519,3.745151519775391,0.5994285714285714
6.82129940566949,3.763542652130127,0.5997142857142858
6.820552452233567,3.762537717819214,0.6
6.820193978285792,3.6204771995544434,0.6002857142857143
6.82034512585866,3.769774436950684,0.6005714285714285
6.820938623893539,3.72017765045166,0.6008571428571429
6.821912073004655,3.7038416862487793,0.6011428571428571
6.8229811553088044,3.735912561416626,0.6014285714285714
6.824006137897917,3.735752582550049,0.6017142857142858
6.825080615123058,3.778828620910645,0.602
6.8262835395779184,3.7574214935302734,0.6022857142857143
6.827548677955717,3.766911029815674,0.6025714285714285
6.828806358310094,3.696722984313965,0.6028571428571429
6.829381382713719,3.7055892944335938,0.6031428571428571
6.829302663620173,3.745996236801148,0.6034285714285714
6.82907640325282,3.724790096282959,0.6037142857142858
6.828169388716661,3.727024793624878,0.604
6.826938960675096,3.677875518798828,0.6042857142857143
6.82590321586382,3.681453466415405,0.6045714285714285
6.824982197932787,3.736738443374634,0.6048571428571429
6.824206795110846,3.708064317703247,0.6051428571428571
6.823346385915299,3.741680860519409,0.6054285714285714
6.822749138212892,3.68465256690979,0.6057142857142858
6.822231743062061,3.714575529098511,0.606
6.821756300399877,3.737611770629883,0.6062857142857143
6.8216530209731685,3.7854702472686768,0.6065714285714285
6.821713542752429,3.720714569091797,0.6068571428571429
6.821637025247389,3.797887802124024,0.6071428571428571
6.821611061977933,3.756781101226807,0.6074285714285714
6.8210897467006415,3.702800750732422,0.6077142857142858
6.820949243994527,3.762342214584351,0.608
6.821033474104072,3.755039930343628,0.6082857142857143
6.82117904421804,3.6910202503204346,0.6085714285714285
6.821352442020342,3.705740451812744,0.6088571428571429
6.821706933212282,3.733412027359009,0.6091428571428571
6.822339840956177,3.705692768096924,0.6094285714285714
6.823171207111511,3.725042104721069,0.6097142857142858
6.82405817800747,3.7338595390319824,0.61
6.824804603978201,3.720496416091919,0.6102857142857143
6.825434411765675,3.7278339862823486,0.6105714285714285
6.825763692038683,3.747563362121582,0.6108571428571429
6.825616558945511,3.751657724380493,0.6111428571428571
6.825636325405043,3.7339119911193848,0.6114285714285714
6.8254603372504015,3.6391916275024414,0.6117142857142858
6.8253008709192375,3.719969749450684,0.612
6.825200109282045,3.760799884796143,0.6122857142857143
6.825246351541416,3.706556797027588,0.6125714285714285
6.825304390988225,3.7426095008850098,0.6128571428571429
6.825497535436702,3.746490001678467,0.6131428571428571
6.825515602707952,3.6948204040527344,0.6134285714285714
6.825801939265874,3.711990594863892,0.6137142857142858
6.826222048479152,3.69462776184082,0.614
6.8262290396572105,3.7079615592956543,0.6142857142857143
6.826554359892899,3.738260746002197,0.6145714285714285
6.826766762767698,3.721935987472534,0.6148571428571429
6.826859833423932,3.7688992023468018,0.6151428571428571
6.826720113355542,3.802567720413208,0.6154285714285714
6.82645324150432,3.707757234573364,0.6157142857142858
6.826014616588884,3.7650306224823,0.616
6.825764181351977,3.742675542831421,0.6162857142857143
6.8253131443930055,3.671781301498413,0.6165714285714285
6.8248989764132455,3.670732498168945,0.6168571428571429
6.824528729884871,3.7562413215637207,0.6171428571428571
6.824201072389078,3.716605663299561,0.6174285714285714
6.823706909483738,3.7116236686706543,0.6177142857142857
6.823469998764696,3.795798778533936,0.618
6.823360638668495,3.747937202453613,0.6182857142857143
6.823489999406387,3.7544853687286377,0.6185714285714285
6.82349423022796,3.744701147079468,0.6188571428571429
6.823452503781414,3.714872360229492,0.6191428571428571
6.823261796616426,3.734784364700317,0.6194285714285714
6.823125688685559,3.691004991531372,0.6197142857142857
6.82293893457995,3.7055816650390634,0.62
6.823118886877098,3.8022141456604,0.6202857142857143
6.823112385984276,3.723580837249756,0.6205714285714286
6.8231660806970105,3.707740068435669,0.6208571428571429
6.823217347343889,3.653934955596924,0.6211428571428571
6.823351400352875,3.741774559020996,0.6214285714285714
6.823286553971205,3.780576229095459,0.6217142857142857
6.823623050669322,3.832235336303711,0.622
6.823971211949676,3.792956113815308,0.6222857142857143
6.824445733983308,3.7381033897399902,0.6225714285714286
6.824416985419105,3.792815923690796,0.6228571428571429
6.824344623384849,3.7107982635498047,0.6231428571428571
6.8243527522752,3.710839509963989,0.6234285714285714
6.824270485749727,3.740166902542114,0.6237142857142857
6.824376002913262,3.7336196899414062,0.624
6.824423159578711,3.662219762802124,0.6242857142857143
6.824249734119255,3.7595605850219727,0.6245714285714286
6.82408481166386,3.785404920578003,0.6248571428571429
6.823795254750943,3.7754111289978023,0.6251428571428571
6.823746765120417,3.7431254386901855,0.6254285714285714
6.8237285628474265,3.671871900558472,0.6257142857142857
6.823950877019049,3.666632890701294,0.626
6.824221351924395,3.7732551097869873,0.6262857142857143
6.824640103872117,3.847192287445069,0.6265714285714286
6.825216557325694,3.7389817237854,0.6268571428571429
6.825722153554842,3.727488040924072,0.6271428571428571
6.825923044508166,3.767462968826294,0.6274285714285714
6.8262878783759335,3.761286973953247,0.6277142857142857
6.826199392184705,3.705209016799927,0.628
6.825936297439872,3.6703381538391113,0.6282857142857143
6.825782920123985,3.795440196990967,0.6285714285714286
6.825595108831152,3.697323322296143,0.6288571428571429
6.825258671074425,3.70003342628479,0.6291428571428571
6.825231132775614,3.710808515548706,0.6294285714285714
6.825152589510004,3.764873743057251,0.6297142857142857
6.825265463805657,3.7212471961975098,0.63
6.825520771175976,3.744232177734375,0.6302857142857143
6.825671248788764,3.732867479324341,0.6305714285714286
6.825614519342711,3.69903302192688,0.6308571428571429
6.8253940854383295,3.697041749954224,0.6311428571428571
6.825313198822141,3.759767532348633,0.6314285714285715
6.825295812248609,3.7738969326019287,0.6317142857142857
6.825330380269945,3.7348482608795166,0.632
6.825238955567251,3.786397695541382,0.6322857142857143
6.825129964084353,3.739816904067993,0.6325714285714286
6.825077447299083,3.677619218826294,0.6328571428571429
6.824905382443017,3.7495193481445312,0.6331428571428571
6.824675793686007,3.813515901565552,0.6334285714285715
6.824634394786726,3.721963405609131,0.6337142857142857
6.824934446433073,3.7449874877929688,0.634
6.824964673907941,3.738837242126465,0.6342857142857142
6.824764886892376,3.7209861278533936,0.6345714285714286
6.824680824223995,3.8141937255859375,0.6348571428571429
6.824842922904265,3.67911696434021,0.6351428571428571
6.825473791045097,3.744194984436035,0.6354285714285715
6.826045814418135,3.759122610092163,0.6357142857142857
6.826703058167659,3.741368770599365,0.636
6.82708391842708,3.801505088806152,0.6362857142857142
6.827279925103687,3.739681482315064,0.6365714285714286
6.827546392167221,3.687997817993164,0.6368571428571429
6.827511201192354,3.710918426513672,0.6371428571428571
6.827540508863917,3.6313416957855225,0.6374285714285715
6.827199706640452,3.71467661857605,0.6377142857142857
6.826515383748532,3.776558160781861,0.638
6.825917147553977,3.7428054809570312,0.6382857142857142
6.825550654465212,3.683786630630493,0.6385714285714286
6.825494341357045,3.727979898452759,0.6388571428571429
6.825140841665519,3.6551589965820312,0.6391428571428571
6.824884941713004,3.7340567111968994,0.6394285714285715
6.8245229840533765,3.74471116065979,0.6397142857142857
6.824134205313168,3.79889726638794,0.64
6.82392212921291,3.781944513320923,0.6402857142857142
6.823639483410732,3.694855213165283,0.6405714285714286
6.823720237489833,3.776733875274658,0.6408571428571429
6.823838034872815,3.655970096588135,0.6411428571428571
6.824231674768274,3.778363943099976,0.6414285714285715
6.824583294014939,3.7785258293151855,0.6417142857142857
6.824986109522412,3.810383081436157,0.642
6.825173684231128,3.719435214996338,0.6422857142857142
6.8252051624522245,3.7477715015411377,0.6425714285714286
6.8252464515079705,3.673274040222168,0.6428571428571429
6.825310313975646,3.708259344100952,0.6431428571428571
6.82554714223136,3.8196845054626474,0.6434285714285715
6.825733718727236,3.734213352203369,0.6437142857142857
6.826070753919251,3.705199241638184,0.644
6.826636777589265,3.731159687042236,0.6442857142857142
6.82685338486181,3.7122902870178223,0.6445714285714286
6.826879061820398,3.716658592224121,0.6448571428571429
6.827001746206079,3.7433364391326895,0.6451428571428571
6.8271867536421365,3.742973804473877,0.6454285714285715
6.827585207379114,3.7057735919952393,0.6457142857142857
6.827960382861563,3.683457136154175,0.646
6.828344716332086,3.761147975921631,0.6462857142857142
6.828356997069447,3.69863510131836,0.6465714285714286
6.828173848094544,3.746801614761353,0.6468571428571429
6.82788669461512,3.69988226890564,0.6471428571428571
6.827696595360677,3.781020641326904,0.6474285714285715
6.827538744380829,3.64083743095398,0.6477142857142857
6.826647921136551,3.7555031776428223,0.648
6.825941783402282,3.720918655395508,0.6482857142857142
6.825036791438958,3.746525287628174,0.6485714285714286
6.824409461967541,3.7500810623168954,0.6488571428571429
6.824149435515508,3.731318235397339,0.6491428571428571
6.823930959468829,3.671256303787232,0.6494285714285715
6.823531131838221,3.7912116050720215,0.6497142857142857
6.8229834260140665,3.739809513092041,0.65
6.822644468572291,3.750598907470703,0.6502857142857142
6.822568642407342,3.6817564964294434,0.6505714285714286
6.822685434310763,3.766821384429932,0.6508571428571429
6.822639588834205,3.714169502258301,0.6511428571428571
6.822884994134464,3.74388599395752,0.6514285714285715
6.82292180541327,3.704367637634277,0.6517142857142857
6.822933797120943,3.7640204429626474,0.652
6.822886173035728,3.758538246154785,0.6522857142857142
6.823153911027061,3.793965339660645,0.6525714285714286
6.82327389864513,3.759911060333252,0.6528571428571428
6.823354590899819,3.770442724227905,0.6531428571428571
6.823344583253601,3.790299654006958,0.6534285714285715
6.823149446722627,3.7105698585510254,0.6537142857142857
6.823160326408954,3.7342946529388423,0.654
6.823178760589043,3.714280366897583,0.6542857142857142
6.823192588957687,3.70241379737854,0.6545714285714286
6.823354963691857,3.712372064590454,0.6548571428571428
6.823761134232485,3.748576402664185,0.6551428571428571
6.824329174979129,3.687567710876465,0.6554285714285715
6.824567705924716,3.726289987564087,0.6557142857142857
6.824741164837874,3.731580972671509,0.656
6.825066234704804,3.708953619003296,0.6562857142857143
6.82527965828894,3.722311496734619,0.6565714285714286
6.825407172521356,3.7348246574401855,0.6568571428571428
6.825737864016007,3.767642498016357,0.6571428571428571
6.825999227394992,3.738491296768189,0.6574285714285715
6.826227802326915,3.804776668548584,0.6577142857142857
6.826097925271731,3.7753520011901855,0.658
6.825831184454454,3.784355401992798,0.6582857142857143
6.825681290534706,3.7164289951324463,0.6585714285714286
6.825409584514264,3.707828521728516,0.6588571428571428
6.825260728396886,3.817816734313965,0.6591428571428571
6.825168023500956,3.742593288421631,0.6594285714285715
6.825276632853461,3.727940082550049,0.6597142857142857
6.825380199453513,3.674285888671875,0.66
6.825256435034353,3.800210952758789,0.6602857142857143
6.825071703708995,3.74790358543396,0.6605714285714286
6.824755935888688,3.696751594543457,0.6608571428571428
6.824833600840838,3.8019094467163086,0.6611428571428571
6.824794285520997,3.769996881484986,0.6614285714285715
6.824717336915652,3.7452311515808105,0.6617142857142857
6.82453078064352,3.711057186126709,0.662
6.824354377469781,3.7286062240600586,0.6622857142857143
6.824306088249011,3.716832160949707,0.6625714285714286
6.823995021849296,3.73769736289978,0.6628571428571428
6.823780563865222,3.684896945953369,0.6631428571428571
6.823680283084977,3.807668209075928,0.6634285714285715
6.823620131426934,3.751235246658325,0.6637142857142857
6.823654553278713,3.781047105789185,0.664
6.823785716271663,3.696929693222046,0.6642857142857143
6.824162223874689,3.8046658039093018,0.6645714285714286
6.824386288230879,3.687464237213135,0.6648571428571428
6.824492656851655,3.746127605438232,0.6651428571428571
6.824680360582706,3.691624164581299,0.6654285714285715
6.824893552990087,3.779578447341919,0.6657142857142857
6.825022932350434,3.671541929244995,0.666
6.825118611982076,3.6889607906341553,0.6662857142857143
6.825147270678046,3.748150587081909,0.6665714285714286
6.824974038661246,3.757055282592773,0.6668571428571428
6.824679122816328,3.7299492359161377,0.6671428571428571
6.824358643145491,3.70360279083252,0.6674285714285715
6.824095787499524,3.710428953170776,0.6677142857142857
6.8235355652358844,3.739152193069458,0.668
6.8230185224248645,3.744793176651001,0.6682857142857143
6.822742242514062,3.804915189743042,0.6685714285714286
6.822389217782144,3.7441327571868896,0.6688571428571428
6.822297575120658,3.74148154258728,0.6691428571428572
6.822255075047046,3.745604276657105,0.6694285714285715
6.822234005140828,3.670899391174317,0.6697142857142857
6.822235103250893,3.80695915222168,0.67
6.822153370328277,3.861107349395752,0.6702857142857143
6.822085536732288,3.694891929626465,0.6705714285714286
6.822068297825032,3.771710395812988,0.6708571428571428
6.821941986410547,3.723322868347168,0.6711428571428572
6.821873257624604,3.845832109451294,0.6714285714285714
6.82174990831694,3.78726863861084,0.6717142857142857
6.821783375494176,3.735326766967773,0.672
6.821812761390476,3.7672626972198486,0.6722857142857143
6.821624341891376,3.7705156803131104,0.6725714285714286
6.821444476856577,3.73532772064209,0.6728571428571428
6.821380719738812,3.704375743865967,0.6731428571428572
6.821424477357693,3.722712278366089,0.6734285714285714
6.821229198790469,3.7255313396453857,0.6737142857142857
6.8209538176021125,3.706265449523926,0.674
6.820788410574577,3.72965145111084,0.6742857142857143
6.820758476948979,3.718184947967529,0.6745714285714286
6.820574887241644,3.7584478855133057,0.6748571428571428
6.820484507280369,3.70235538482666,0.6751428571428572
6.820446465312294,3.6924259662628174,0.6754285714285714
6.820600932047484,3.7365119457244873,0.6757142857142857
6.820956649371685,3.739055633544922,0.676
6.821273360598214,3.710956573486328,0.6762857142857143
6.821414792081438,3.6899256706237793,0.6765714285714286
6.821540531396337,3.81244158744812,0.6768571428571428
6.821431406193267,3.7236111164093018,0.6771428571428572
6.821638974595063,3.6631035804748535,0.6774285714285714
6.821758409975377,3.773977518081665,0.6777142857142857
6.821887168141064,3.796333551406861,0.678
6.822256494281647,3.768311738967896,0.6782857142857143
6.822762299798303,3.7859909534454346,0.6785714285714286
6.823304644859636,3.7733654975891113,0.6788571428571428
6.823992072308791,3.734955310821533,0.6791428571428572
6.824626929923812,3.7406489849090576,0.6794285714285714
6.825174567252024,3.753458261489868,0.6797142857142857
6.825498735578076,3.80935001373291,0.68
6.825887705496712,3.759564876556397,0.6802857142857143
6.826224347307037,3.761875629425049,0.6805714285714286
6.8266386670125865,3.763643980026245,0.6808571428571428
6.827172581465957,3.7149174213409424,0.6811428571428572
6.827531942640247,3.766429662704468,0.6814285714285714
6.828018589398186,3.745404958724976,0.6817142857142857
6.828121711357373,3.756418228149414,0.682
6.828426662381957,3.746980428695679,0.6822857142857143
6.828195802218651,3.8117637634277344,0.6825714285714286
6.828230074164963,3.7843618392944336,0.6828571428571428
6.82829489256787,3.7486534118652335,0.6831428571428572
6.828004784688498,3.8086771965026855,0.6834285714285714
6.827541775008623,3.742799758911133,0.6837142857142857
6.827095461530616,3.70026445388794,0.684
6.826816844325158,3.736845016479492,0.6842857142857143
6.826342284794544,3.6116909980773926,0.6845714285714286
6.825934894525057,3.763224840164185,0.6848571428571428
6.825532185098971,3.755035161972046,0.6851428571428572
6.825621612589547,3.772186040878296,0.6854285714285714
6.825671141586006,3.71728777885437,0.6857142857142857
6.825803254886782,3.69609260559082,0.686
6.826181348529925,3.7060842514038086,0.6862857142857143
6.826700083179574,3.798307418823242,0.6865714285714286
6.827060574028962,3.644677877426148,0.6868571428571428
6.827201386464923,3.70610237121582,0.6871428571428572
6.827494796768277,3.744352340698242,0.6874285714285714
6.82772261421924,3.755298137664795,0.6877142857142857
6.827878498123436,3.738894462585449,0.688
6.827947390345466,3.808612585067749,0.6882857142857143
6.827880403501048,3.76410436630249,0.6885714285714286
6.827542932616499,3.741966009140015,0.6888571428571428
6.827510381845633,3.691715717315674,0.6891428571428572
6.827660034332752,3.764867067337036,0.6894285714285714
6.827514940551968,3.744817733764648,0.6897142857142857
6.82756806116703,3.773081779479981,0.69
6.827663415785293,3.819137334823608,0.6902857142857143
6.82803673288246,3.724329233169556,0.6905714285714286
6.828233071393468,3.7808258533477774,0.6908571428571428
6.828487860172665,3.70108413696289,0.6911428571428572
6.829058092066475,3.696967840194702,0.6914285714285714
6.829621399529602,3.690624952316284,0.6917142857142857
6.8299280031724106,3.7529027462005615,0.692
6.83034243986236,3.810104608535767,0.6922857142857143
6.830761541886805,3.760672092437744,0.6925714285714286
6.83092421719182,3.758622407913208,0.6928571428571428
6.830719171830012,3.782510042190552,0.6931428571428572
6.830567511007752,3.730296850204468,0.6934285714285714
6.830401612118479,3.744704484939575,0.6937142857142857
6.830213335156559,3.737755537033081,0.694
6.829929152654319,3.7576284408569336,0.6942857142857143
6.829434018647367,3.714506149291992,0.6945714285714286
6.828924587603942,3.727173089981079,0.6948571428571428
6.828590965072566,3.837860107421875,0.6951428571428572
6.828229246048819,3.7024757862091056,0.6954285714285714
6.827991525711149,3.744615793228149,0.6957142857142857
6.827560596818541,3.685890436172485,0.696
6.827071150282894,3.740629196166992,0.6962857142857143
6.8268022297442,3.733585357666016,0.6965714285714286
6.826761975132227,3.7995858192443848,0.6968571428571428
6.826890099976385,3.732238292694092,0.6971428571428572
6.82702874589905,3.745608329772949,0.6974285714285714
6.826876863997962,3.731294870376587,0.6977142857142857
6.826507306052222,3.733654022216797,0.698
6.825882460888572,3.746288537979126,0.6982857142857143
6.825481263019004,3.7611660957336426,0.6985714285714286
6.825127996688533,3.6771490573883057,0.6988571428571428
6.825056794537579,3.753120183944702,0.6991428571428572
6.8249618502416425,3.647248506546021,0.6994285714285714
6.824849095286778,3.7536911964416495,0.6997142857142857
6.824758608375112,3.757043838500977,0.7
6.82468459738346,3.725259065628052,0.7002857142857143
6.824821851461722,3.7104804515838623,0.7005714285714286
6.8248984629724,3.867408275604248,0.7008571428571428
6.82511712068406,3.729231119155884,0.7011428571428572
6.825501163297766,3.768873453140259,0.7014285714285714
6.825994922255727,3.663173198699951,0.7017142857142857
6.826665044267852,3.7478392124176025,0.702
6.827516850529361,3.77968692779541,0.7022857142857143
6.828077081378122,3.721457242965698,0.7025714285714286
6.8286461275681365,3.731825113296509,0.7028571428571428
6.828712856061662,3.6832122802734375,0.7031428571428572
6.828866628504534,3.705156564712525,0.7034285714285714
6.828716952089695,3.800857305526733,0.7037142857142857
6.82846330713734,3.7788915634155273,0.704
6.828192103625408,3.8158485889434814,0.7042857142857143
6.828104319001563,3.715888023376465,0.7045714285714286
6.828077969468654,3.7762930393218994,0.7048571428571428
6.828037242305959,3.711960792541504,0.7051428571428572
6.82788981323279,3.717001438140869,0.7054285714285714
6.82774224560301,3.770547866821289,0.7057142857142857
6.827650924887784,3.719202756881714,0.706
6.827609605860142,3.697832584381104,0.7062857142857143
6.827572396967599,3.82431960105896,0.7065714285714285
6.827283039083547,3.749126672744751,0.7068571428571429
6.827115355877157,3.7663965225219727,0.7071428571428572
6.826785600286424,3.710947751998901,0.7074285714285714
6.826510211887482,3.790853261947632,0.7077142857142857
6.826091380584295,3.752872943878174,0.708
6.825896183401368,3.7366130352020255,0.7082857142857143
6.825795760434656,3.779173612594605,0.7085714285714285
6.825676137485393,3.769516468048096,0.7088571428571429
6.825661130833906,3.6958839893341056,0.7091428571428572
6.825732339962098,3.683091402053833,0.7094285714285714
6.826050583237388,3.7432899475097656,0.7097142857142857
6.82634104862443,3.7522826194763184,0.71
6.826636203910177,3.7300100326538086,0.7102857142857143
6.826637823574466,3.813375473022461,0.7105714285714285
6.826679047983342,3.762907266616821,0.7108571428571429
6.826680497628855,3.708306312561035,0.7111428571428572
6.826684753172368,3.723958730697632,0.7114285714285714
6.826651193581673,3.782944917678833,0.7117142857142857
6.826846805168287,3.7317163944244394,0.712
6.827050584071129,3.761936664581299,0.7122857142857143
6.827230239497853,3.771865606307984,0.7125714285714285
6.827466882163262,3.721553087234497,0.7128571428571429
6.827625791698738,3.8002779483795166,0.7131428571428572
6.827743414689637,3.770945072174072,0.7134285714285714
6.8276643897140525,3.698192358016968,0.7137142857142857
6.8276720531500965,3.700429916381836,0.714
6.827494393532342,3.663973808288574,0.7142857142857143
6.827307594905536,3.772526741027832,0.7145714285714285
6.827187293226986,3.7769405841827393,0.7148571428571429
6.827144887904717,3.766732454299927,0.7151428571428572
6.82709661511643,3.7627103328704834,0.7154285714285714
6.827244895581078,3.740572929382324,0.7157142857142857
6.827390390254157,3.7350821495056152,0.716
6.82751092625669,3.751944780349731,0.7162857142857143
6.827331026166204,3.736289978027344,0.7165714285714285
6.8270881360129,3.763250589370728,0.7168571428571429
6.826458233864211,3.763084650039673,0.7171428571428572
6.825957307461652,3.761281967163086,0.7174285714285714
6.825478702921785,3.69383716583252,0.7177142857142857
6.824925419340726,3.706701278686523,0.718
6.824414561742923,3.7795913219451904,0.7182857142857143
6.824001035910237,3.7615885734558105,0.7185714285714285
6.823864556011848,3.779021978378296,0.7188571428571429
6.823709967513883,3.69333553314209,0.7191428571428572
6.82359503900305,3.773292064666748,0.7194285714285714
6.823528049746534,3.756779670715332,0.7197142857142858
6.823293109805258,3.768341302871704,0.72
6.823110067772793,3.703388214111328,0.7202857142857143
6.822975193504873,3.706571340560913,0.7205714285714285
6.8229777328902514,3.687343835830689,0.7208571428571429
6.823092761273417,3.767561197280884,0.7211428571428572
6.823178596789833,3.7862510681152335,0.7214285714285714
6.823146712322956,3.759443998336792,0.7217142857142858
6.823227339491115,3.7516162395477295,0.722
6.823604136198531,3.800019264221192,0.7222857142857143
6.823838824871754,3.666264772415161,0.7225714285714285
6.823992756857255,3.734447956085205,0.7228571428571429
6.824313988488969,3.752267360687256,0.7231428571428572
6.8244297069582025,3.744829893112183,0.7234285714285714
6.8245853261072735,3.812956094741821,0.7237142857142858
6.824631974292936,3.8488900661468506,0.724
6.824590738438007,3.817957639694214,0.7242857142857143
6.824426447766316,3.789469957351685,0.7245714285714285
6.824244765767174,3.6981201171875,0.7248571428571429
6.823965312703569,3.735428094863892,0.7251428571428571
6.82357276348997,3.756268262863159,0.7254285714285714
6.823438168693281,3.752210140228272,0.7257142857142858
6.823122869247877,3.760355949401856,0.726
6.8230506257109225,3.718841075897217,0.7262857142857143
6.822981984290486,3.776275873184204,0.7265714285714285
6.82299832246072,3.672048807144165,0.7268571428571429
6.823000398357448,3.706285953521729,0.7271428571428571
6.822938914379229,3.7507166862487793,0.7274285714285714
6.82271075175535,3.7594282627105713,0.7277142857142858
6.822529206646892,3.7672119140625,0.728
6.822395464001784,3.7105793952941895,0.7282857142857143
6.822550123175129,3.741060256958008,0.7285714285714285
6.822717948157663,3.706533670425415,0.7288571428571429
6.822840033177891,3.707920789718628,0.7291428571428571
6.823028758476241,3.720445156097412,0.7294285714285714
6.823283002296682,3.7119507789611816,0.7297142857142858
6.823484365428037,3.763193607330322,0.73
6.82388815573086,3.72319769859314,0.7302857142857143
6.824354542732923,3.7770161628723145,0.7305714285714285
6.824786573861687,3.736804485321045,0.7308571428571429
6.824992070015297,3.790788412094116,0.7311428571428571
6.825246063667287,3.7408981323242183,0.7314285714285714
6.825543213018763,3.804702043533325,0.7317142857142858
6.825855344521765,3.703467607498169,0.732
6.826133314533985,3.737061023712158,0.7322857142857143
6.8263181005348255,3.752077102661133,0.7325714285714285
6.826499771136248,3.685790300369263,0.7328571428571429
6.8263857364668965,3.664166450500488,0.7331428571428571
6.826345956431464,3.7222471237182617,0.7334285714285714
6.826416315215926,3.8552908897399902,0.7337142857142858
6.826355195715428,3.7605960369110103,0.734
6.82627448168298,3.747098684310913,0.7342857142857143
6.8260747032667375,3.778473138809204,0.7345714285714285
6.825924432069586,3.747193574905396,0.7348571428571429
6.825761770626071,3.68133544921875,0.7351428571428571
6.825684488897313,3.754595279693604,0.7354285714285714
6.825622834866353,3.7150237560272217,0.7357142857142858
6.825739952662694,3.7829623222351074,0.736
6.825861914471771,3.8390631675720215,0.7362857142857143
6.826025155479128,3.7497267723083496,0.7365714285714285
6.826300518047088,3.7400636672973633,0.7368571428571429
6.826394778283737,3.738999128341675,0.7371428571428571
6.826322351384375,3.702226400375366,0.7374285714285714
6.82613545783213,3.704943895339966,0.7377142857142858
6.825908857670505,3.717172622680664,0.738
6.8257048238112334,3.6949150562286377,0.7382857142857143
6.825516360497399,3.7441446781158447,0.7385714285714285
6.825337690518129,3.7635576725006095,0.7388571428571429
6.825233666795834,3.7954530715942383,0.7391428571428571
6.825047694933098,3.840281009674072,0.7394285714285714
6.824961734530941,3.79970932006836,0.7397142857142858
6.824804611603736,3.809265613555908,0.74
6.824729096762214,3.736230850219727,0.7402857142857143
6.824712152332395,3.808748722076416,0.7405714285714285
6.824604959299958,3.6764976978302,0.7408571428571429
6.824631312174899,3.7133848667144775,0.7411428571428571
6.824849465016765,3.792367696762085,0.7414285714285714
6.824959838279792,3.7199316024780273,0.7417142857142857
6.825124329078919,3.677478313446045,0.742
6.825369537579508,3.700474262237549,0.7422857142857143
6.825470176385956,3.728125095367432,0.7425714285714285
6.825451226057848,3.764500856399536,0.7428571428571429
6.82551651354577,3.7391183376312256,0.7431428571428571
6.825658412907103,3.818979978561402,0.7434285714285714
6.825698536215091,3.865718126296997,0.7437142857142857
6.82572003256661,3.7765917778015137,0.744
6.825774324169892,3.698122501373291,0.7442857142857143
6.82578568636454,3.732954740524292,0.7445714285714286
6.825673515044716,3.710196018218994,0.7448571428571429
6.825596846600088,3.6631617546081534,0.7451428571428571
6.825459043112882,3.781535625457764,0.7454285714285714
6.825306811234286,3.726302146911621,0.7457142857142857
6.825242395414538,3.8155598640441895,0.746
6.82525495776532,3.7735300064086914,0.7462857142857143
6.825088133720831,3.713555574417114,0.7465714285714286
6.824793542491173,3.727996826171875,0.7468571428571429
6.824599862837753,3.732691764831543,0.7471428571428571
6.824516084861905,3.684135913848877,0.7474285714285714
6.824219097463018,3.747332572937012,0.7477142857142857
6.823912073848317,3.728013038635254,0.748
6.823562806125707,3.715074777603149,0.7482857142857143
6.823279472895743,3.7612924575805664,0.7485714285714286
6.822738881322513,3.742883682250977,0.7488571428571429
6.822304338920613,3.73020601272583,0.7491428571428571
6.821970818438853,3.835342168807984,0.7494285714285714
6.821688226032371,3.807350635528565,0.7497142857142857
6.821554058103052,3.7248685359954834,0.75
6.82167261745405,3.738492488861084,0.7502857142857143
6.821634872098348,3.7427220344543457,0.7505714285714286
6.821707618839511,3.742889642715454,0.7508571428571429
6.821741248118967,3.769836187362671,0.7511428571428571
6.821872308843302,3.7251362800598153,0.7514285714285714
6.821919666509944,3.749209403991699,0.7517142857142857
6.822081713478543,3.6968986988067623,0.752
6.822374131145457,3.706482172012329,0.7522857142857143
6.822833795057029,3.622575283050537,0.7525714285714286
6.823279743335314,3.7555761337280273,0.7528571428571429
6.823851990834434,3.720583438873291,0.7531428571428571
6.824577595544618,3.7542548179626474,0.7534285714285714
6.825303504274853,3.767893552780152,0.7537142857142857
6.825820177354941,3.736491441726685,0.754
6.826552264283881,3.752078533172608,0.7542857142857143
6.827107644663207,3.7697713375091553,0.7545714285714286
6.827286649422449,3.7216508388519287,0.7548571428571429
6.827559328183417,3.7293176651000977,0.7551428571428571
6.827702194984342,3.781549215316773,0.7554285714285714
6.827840339584176,3.755656480789185,0.7557142857142857
6.828012494559479,3.739520788192749,0.756
6.827979526907904,3.736286401748657,0.7562857142857143
6.8279500564116,3.8146488666534415,0.7565714285714286
6.8279195493407965,3.7622053623199454,0.7568571428571429
6.827798130223835,3.791259050369263,0.7571428571428571
6.827846348264203,3.76573657989502,0.7574285714285715
6.827803464625157,3.8280014991760254,0.7577142857142857
6.827906174847738,3.750064849853516,0.758
6.827908371330171,3.748465061187744,0.7582857142857143
6.827686571583785,3.720783948898315,0.7585714285714286
6.827691728940338,3.797552347183228,0.7588571428571429
6.8275349098965465,3.763944149017334,0.7591428571428571
6.827414380837834,3.7305498123168954,0.7594285714285715
6.8272802313555125,3.749370813369751,0.7597142857142857
6.827118659634104,3.715898275375366,0.76
6.827073355802484,3.780381202697754,0.7602857142857142
6.827113374286551,3.718698501586914,0.7605714285714286
6.827111057333321,3.813375949859619,0.7608571428571429
6.827054891602448,3.7443573474884033,0.7611428571428571
6.826919959775125,3.71202564239502,0.7614285714285715
6.826789149932916,3.714089155197144,0.7617142857142857
6.826796789278584,3.760692358016968,0.762
6.826728075054096,3.765022039413452,0.7622857142857142
6.826723671700727,3.8101248741149902,0.7625714285714286
6.826632834144123,3.773908853530884,0.7628571428571429
6.826737441797922,3.725788116455078,0.7631428571428571
6.8266968979246965,3.698529005050659,0.7634285714285715
6.826761850218709,3.674147129058838,0.7637142857142857
6.826662707280821,3.723114967346192,0.764
6.826411030581733,3.661550283432007,0.7642857142857142
6.826062800458068,3.8080477714538574,0.7645714285714286
6.8258002985269215,3.6875507831573486,0.7648571428571429
6.825521591842912,3.765048503875733,0.7651428571428571
6.8252124437940696,3.825783252716065,0.7654285714285715
6.824914228950918,3.7306394577026367,0.7657142857142857
6.824650810863293,3.7724497318267822,0.766
6.8244364477622055,3.731722831726074,0.7662857142857142
6.824444464874902,3.7515039443969727,0.7665714285714286
6.824432022254732,3.738084077835083,0.7668571428571429
6.824426328795578,3.751872301101685,0.7671428571428571
6.824372626100336,3.697874784469605,0.7674285714285715
6.824373658247037,3.749854326248169,0.7677142857142857
6.824580091722373,3.67014217376709,0.768
6.824773567769727,3.7339954376220703,0.7682857142857142
6.824935808112517,3.7674407958984375,0.7685714285714286
6.825151759981744,3.6975603103637695,0.7688571428571429
6.825542409428653,3.713681221008301,0.7691428571428571
6.825806309693387,3.735333681106568,0.7694285714285715
6.826099972933614,3.773415565490722,0.7697142857142857
6.82666512693565,3.755225896835327,0.77
6.826787349059499,3.726171731948853,0.7702857142857142
6.827059180019757,3.758290529251098,0.7705714285714286
6.82724854183553,3.7535905838012695,0.7708571428571429
6.827356484485297,3.838376045227051,0.7711428571428571
6.827437080950013,3.7413933277130127,0.7714285714285715
6.82736263605054,3.757724285125733,0.7717142857142857
6.827319946027389,3.7415270805358887,0.772
6.827107422023411,3.7208950519561768,0.7722857142857142
6.827043698670629,3.758451461791992,0.7725714285714286
6.826997248804224,3.71718978881836,0.7728571428571429
6.826896299052553,3.705491304397583,0.7731428571428571
6.826736073658687,3.740586280822754,0.7734285714285715
6.826507406393219,3.7559871673583984,0.7737142857142857
6.826263064750389,3.763793706893921,0.774
6.825884990895587,3.693690061569214,0.7742857142857142
6.825581458731438,3.745098829269409,0.7745714285714286
6.825292717858622,3.7505640983581534,0.7748571428571429
6.824975650122639,3.7579762935638423,0.7751428571428571
6.824630056625241,3.7295827865600586,0.7754285714285715
6.824487073116931,3.7562100887298575,0.7757142857142857
6.824367998673962,3.706197500228882,0.776
6.824492151643263,3.7159183025360103,0.7762857142857142
6.824634582521853,3.7203757762908936,0.7765714285714286
6.824849178967931,3.711873769760132,0.7768571428571428
6.825107283172319,3.658175230026245,0.7771428571428571
6.825291453505921,3.736970663070679,0.7774285714285715
6.82556149223934,3.740946292877197,0.7777142857142857
6.825689347946435,3.773579835891724,0.778
6.825751795392307,3.7237958908081055,0.7782857142857142
6.825937370640757,3.760211229324341,0.7785714285714286
6.826137066478362,3.791812419891357,0.7788571428571428
6.826349119558032,3.767277479171753,0.7791428571428571
6.826651658520258,3.745434045791626,0.7794285714285715
6.827007527374804,3.752495765686035,0.7797142857142857
6.827104270527483,3.7368650436401367,0.78
6.827275148762846,3.7600347995758057,0.7802857142857142
6.827442131955234,3.7272891998291016,0.7805714285714286
6.8274966405661885,3.720215559005737,0.7808571428571428
6.827476780277986,3.8055341243743896,0.7811428571428571
6.8275585775356,3.6974728107452393,0.7814285714285715
6.827412237266016,3.726825714111328,0.7817142857142857
6.827147230869846,3.729671001434326,0.782
6.8268726757062,3.7466299533844,0.7822857142857143
6.826517133361257,3.733783721923828,0.7825714285714286
6.826094832650743,3.7454464435577393,0.7828571428571428
6.825848408491464,3.772733449935913,0.7831428571428571
6.825738095600293,3.811356544494629,0.7834285714285715
6.825457217111101,3.7177932262420654,0.7837142857142857
6.825271009069935,3.741191148757935,0.784
6.825091447042606,3.831243276596069,0.7842857142857143
6.824925199197456,3.767441749572754,0.7845714285714286
6.824743031362543,3.7035977840423584,0.7848571428571428
6.8245847003810365,3.7896227836608887,0.7851428571428571
6.824437539373454,3.721614837646485,0.7854285714285715
6.824412756839592,3.7228658199310303,0.7857142857142857
6.8244050245989705,3.7246713638305664,0.786
6.824387353677135,3.7253940105438232,0.7862857142857143
6.824383832286665,3.6968297958374015,0.7865714285714286
6.824375373389196,3.828212738037109,0.7868571428571428
6.824389945634854,3.7710888385772714,0.7871428571428571
6.824530500768883,3.7225263118743896,0.7874285714285715
6.824560199400803,3.690429925918579,0.7877142857142857
6.824639807096579,3.80187726020813,0.788
6.824613639944719,3.805548429489136,0.7882857142857143
6.824733427379803,3.76523232460022,0.7885714285714286
6.824801816812624,3.7252273559570312,0.7888571428571428
6.824897334585537,3.72738528251648,0.7891428571428571
6.825015592801585,3.707974910736084,0.7894285714285715
6.825113838051847,3.777660369873047,0.7897142857142857
6.825297626340708,3.7439076900482178,0.79
6.825377364194986,3.716593980789185,0.7902857142857143
6.825629043097617,3.7131426334381104,0.7905714285714286
6.825755750902918,3.735044479370117,0.7908571428571428
6.82584562807515,3.716366052627564,0.7911428571428571
6.825921401726996,3.7768337726593018,0.7914285714285715
6.825973551005424,3.740666389465332,0.7917142857142857
6.826124180362516,3.792308568954468,0.792
6.826280146563214,3.741626501083374,0.7922857142857143
6.826449943890817,3.766006231307984,0.7925714285714286
6.826776776080743,3.7720577716827393,0.7928571428571428
6.827106987523408,3.7287793159484863,0.7931428571428571
6.827465020909605,3.7415413856506343,0.7934285714285715
6.827711178316275,3.726972818374634,0.7937142857142857
6.827934875284022,3.74554967880249,0.794
6.827978661722041,3.7174346446990967,0.7942857142857143
6.828018324472445,3.712384462356568,0.7945714285714286
6.827985350968052,3.705861806869507,0.7948571428571428
6.827873955230645,3.737726449966431,0.7951428571428572
6.827732799878563,3.787722110748291,0.7954285714285714
6.827449158851456,3.7555649280548096,0.7957142857142857
6.827313552460957,3.7420108318328857,0.796
6.827162471025144,3.75785231590271,0.7962857142857143
6.826945020774632,3.732297658920288,0.7965714285714286
6.82679668015307,3.725192070007324,0.7968571428571428
6.826730352044296,3.674667835235596,0.7971428571428572
6.826650147591696,3.7681539058685294,0.7974285714285714
6.826554304082155,3.7479774951934814,0.7977142857142857
6.826472319915215,3.765947818756104,0.798
6.8264371707073765,3.761833429336548,0.7982857142857143
6.826460651252006,3.6935160160064697,0.7985714285714286
6.826484518482966,3.7277865409851074,0.7988571428571428
6.826507375962262,3.817059278488159,0.7991428571428572
6.826541407106303,3.708203077316284,0.7994285714285714
6.826732526654199,3.767998218536377,0.7997142857142857
6.826853056004819,3.824559450149536,0.8
6.827048462454606,3.7561323642730713,0.8002857142857143
6.827193314847069,3.740062475204468,0.8005714285714286
6.827366968489758,3.706090688705444,0.8008571428571428
6.827628431362323,3.693796634674072,0.8011428571428572
6.827786482709007,3.721040964126587,0.8014285714285714
6.8280185238753415,3.7015304565429688,0.8017142857142857
6.828114081751201,3.7722439765930176,0.802
6.828070897951893,3.687177896499634,0.8022857142857143
6.828026873729127,3.701912879943848,0.8025714285714286
6.827934701266823,3.674561023712158,0.8028571428571428
6.827738407816513,3.6509578227996826,0.8031428571428572
6.827506936175908,3.725327253341675,0.8034285714285714
6.827383330424892,3.717578172683716,0.8037142857142857
6.827125019792445,3.705280303955078,0.804
6.826910528732176,3.687644243240357,0.8042857142857143
6.826778220054555,3.778522253036499,0.8045714285714286
6.826606764832912,3.698788642883301,0.8048571428571428
6.826396351769552,3.7468340396881104,0.8051428571428572
6.826229378100551,3.7595179080963135,0.8054285714285714
6.826005082552891,3.723222732543945,0.8057142857142857
6.825929039481538,3.7466115951538086,0.806
6.825900668027886,3.7247390747070312,0.8062857142857143
6.825816412003065,3.736661434173584,0.8065714285714286
6.825867279315514,3.735405206680298,0.8068571428571428
6.825856200177254,3.755889892578125,0.8071428571428572
6.825836922752539,3.796899557113648,0.8074285714285714
6.825869368249743,3.7609221935272217,0.8077142857142857
6.825804557755572,3.806771516799927,0.808
6.825702895432801,3.772484540939331,0.8082857142857143
6.825760931779227,3.773459434509277,0.8085714285714286
6.825989947286498,3.711756706237793,0.8088571428571428
6.826267099748269,3.77903151512146,0.8091428571428572
6.82652128738623,3.66402816772461,0.8094285714285714
6.826686095676822,3.825986862182617,0.8097142857142857
6.826700588758408,3.699206352233887,0.81
6.826698765800785,3.7036097049713135,0.8102857142857143
6.826682812239486,3.736474514007568,0.8105714285714286
6.82655778293926,3.748350620269776,0.8108571428571428
6.826430994935824,3.791583299636841,0.8111428571428572
6.826270048980872,3.813242912292481,0.8114285714285714
6.82610225287454,3.775434017181397,0.8117142857142857
6.826083884251522,3.708286285400391,0.812
6.826053354563324,3.7467257976531982,0.8122857142857143
6.825996199663932,3.849331140518189,0.8125714285714286
6.826046745721692,3.743328094482422,0.8128571428571428
6.826033067843854,3.660089015960693,0.8131428571428572
6.825965532057879,3.6865854263305664,0.8134285714285714
6.826026828124252,3.704247713088989,0.8137142857142857
6.826050354573859,3.758113622665405,0.814
6.825992077746282,3.716553211212158,0.8142857142857143
6.825884736966565,3.7410764694213863,0.8145714285714286
6.825811020992717,3.7716917991638175,0.8148571428571428
6.825826039324661,3.782285213470459,0.8151428571428572
6.825883929163174,3.7814788818359375,0.8154285714285714
6.825906486056848,3.777308225631714,0.8157142857142857
6.825805798758542,3.7932868003845215,0.816
6.825938704533111,3.780869960784912,0.8162857142857143
6.8259410487339816,3.784397840499878,0.8165714285714286
6.825919893083908,3.800291061401367,0.8168571428571428
6.826029508861579,3.767007350921631,0.8171428571428572
6.82608676462287,3.7947838306427,0.8174285714285714
6.826122289338588,3.804733276367188,0.8177142857142857
6.826068202573285,3.715667724609375,0.818
6.82613098451654,3.7421908378601074,0.8182857142857143
6.826239640722395,3.780582189559937,0.8185714285714286
6.826320721646287,3.694990396499634,0.8188571428571428
6.826342576474935,3.7347800731658936,0.8191428571428572
6.826445778057626,3.819090604782105,0.8194285714285714
6.826531544655805,3.765087127685547,0.8197142857142857
6.826740142359803,3.734985589981079,0.82
6.826874416992876,3.805942296981812,0.8202857142857143
6.8270406254698655,3.7656733989715576,0.8205714285714286
6.827223945169239,3.707885980606079,0.8208571428571428
6.827254935953721,3.783827066421509,0.8211428571428572
6.827322698106428,3.80964732170105,0.8214285714285714
6.827318617841305,3.794167518615722,0.8217142857142857
6.827206509625951,3.7589986324310303,0.822
6.827156812121345,3.837080717086792,0.8222857142857143
6.827179060557725,3.779335021972656,0.8225714285714286
6.827058434741712,3.722302198410034,0.8228571428571428
6.826963940545758,3.742410182952881,0.8231428571428572
6.826714961888811,3.769051313400269,0.8234285714285714
6.826513738681674,3.7418887615203857,0.8237142857142857
6.826285003955238,3.783720016479492,0.824
6.826100679000689,3.73106861114502,0.8242857142857143
6.825959716830006,3.7872154712677,0.8245714285714286
6.825836332415843,3.778208494186402,0.8248571428571428
6.825751040680383,3.68376088142395,0.8251428571428572
6.825863152447443,3.731175184249878,0.8254285714285714
6.825880926398346,3.731986284255981,0.8257142857142857
6.825845569200123,3.7378933429718018,0.826
6.825832536936117,3.719047546386719,0.8262857142857143
6.8258876878313135,3.728888988494873,0.8265714285714286
6.826087689055299,3.731337308883667,0.8268571428571428
6.826221738231888,3.668025732040405,0.8271428571428572
6.826326289845165,3.734383344650269,0.8274285714285714
6.826424220846301,3.739013433456421,0.8277142857142857
6.826615681761185,3.7528209686279297,0.828
6.826781103483124,3.743974208831787,0.8282857142857143
6.826919024827013,3.7476537227630615,0.8285714285714286
6.827088365887871,3.71613335609436,0.8288571428571428
6.8272737503784615,3.780712366104126,0.8291428571428572
6.827516134902865,3.785940170288086,0.8294285714285714
6.827662368738675,3.680861473083496,0.8297142857142857
6.827824007528463,3.7157816886901855,0.83
6.827953550703209,3.6976377964019775,0.8302857142857143
6.827904862456292,3.739194869995117,0.8305714285714285
6.827901243461978,3.73378324508667,0.8308571428571428
6.827922397329893,3.82922625541687,0.8311428571428572
6.827917779965794,3.7292516231536874,0.8314285714285714
6.827923433310634,3.684269428253174,0.8317142857142857
6.827870202608483,3.749925374984741,0.832
6.827864216838641,3.759921550750733,0.8322857142857143
6.827843476188129,3.734065771102905,0.8325714285714285
6.82771952930441,3.691469430923462,0.8328571428571429
6.827590958135804,3.713614225387573,0.8331428571428572
6.827497223436465,3.775485038757324,0.8334285714285714
6.827280073632336,3.70988130569458,0.8337142857142857
6.827231097100549,3.7694993019104,0.834
6.827153459979041,3.752819061279297,0.8342857142857143
6.827056571451919,3.694726705551148,0.8345714285714285
6.826998587108069,3.76892352104187,0.8348571428571429
6.826954825957909,3.6948492527008057,0.8351428571428572
6.826962290342248,3.806046724319458,0.8354285714285714
6.826918668559863,3.6880149841308594,0.8357142857142857
6.826906054257511,3.770274639129639,0.836
6.826937054333772,3.752729654312134,0.8362857142857143
6.826882595237373,3.761019229888916,0.8365714285714285
6.826794305896485,3.7893900871276855,0.8368571428571429
6.826747471527172,3.762992858886719,0.8371428571428572
6.82663792166132,3.820462703704834,0.8374285714285714
6.826540019938193,3.7442684173583984,0.8377142857142857
6.826456578088427,3.732687473297119,0.838
6.82638045782603,3.8043346405029297,0.8382857142857143
6.826370591550964,3.701825380325317,0.8385714285714285
6.826270170386453,3.80699610710144,0.8388571428571429
6.826200972318795,3.6773648262023926,0.8391428571428572
6.826106038179219,3.717753171920776,0.8394285714285714
6.826055611045852,3.680983066558838,0.8397142857142857
6.825885278317139,3.7158567905426025,0.84
6.825791980666756,3.727133512496948,0.8402857142857143
6.825766136474329,3.71478796005249,0.8405714285714285
6.825716188099829,3.769173860549927,0.8408571428571429
6.825703113878845,3.731987237930298,0.8411428571428572
6.82561716120412,3.779108047485352,0.8414285714285714
6.825575865681314,3.7468557357788086,0.8417142857142857
6.825525577164786,3.8467750549316406,0.842
6.825482344059321,3.782471179962158,0.8422857142857143
6.825450103123112,3.7341322898864746,0.8425714285714285
6.825482635050527,3.777435302734375,0.8428571428571429
6.825406936089894,3.7459542751312256,0.8431428571428572
6.825333350350153,3.719470262527466,0.8434285714285714
6.825253257038977,3.739573001861572,0.8437142857142857
6.825171954230329,3.734511852264404,0.844
6.825115711644861,3.737617015838623,0.8442857142857143
6.825094648084512,3.752074718475342,0.8445714285714285
6.82506339883434,3.7477192878723145,0.8448571428571429
6.825026623325117,3.755558729171753,0.8451428571428572
6.824982671219368,3.7621681690216064,0.8454285714285714
6.824983798604407,3.795509576797485,0.8457142857142858
6.82500784093716,3.7102108001708975,0.846
6.825037203610904,3.656141042709351,0.8462857142857143
6.824975694812061,3.686577796936035,0.8465714285714285
6.824968482824597,3.660622119903565,0.8468571428571429
6.824955276290583,3.755916357040405,0.8471428571428572
6.824896033122199,3.695099115371704,0.8474285714285714
6.824879554148463,3.7151939868927,0.8477142857142858
6.824881467621637,3.685934066772461,0.848
6.824908049797899,3.777710199356079,0.8482857142857143
6.824870694395049,3.72881293296814,0.8485714285714285
6.824885559071849,3.778437852859497,0.8488571428571429
6.824912016211256,3.756968259811402,0.8491428571428571
6.824998930092932,3.757564067840576,0.8494285714285714
6.825049925737499,3.750817060470581,0.8497142857142858
6.825138804126498,3.763395547866821,0.85
6.825171804164514,3.738914012908936,0.8502857142857143
6.825173887076272,3.74389386177063,0.8505714285714285
6.825187010111453,3.773667812347412,0.8508571428571429
6.825230453215411,3.749335289001465,0.8511428571428571
6.825322093008332,3.779592990875244,0.8514285714285714
6.825413012476224,3.741122484207153,0.8517142857142858
6.82551131389174,3.694602012634277,0.852
6.825613116991992,3.7026209831237793,0.8522857142857143
6.825664749921099,3.792582511901856,0.8525714285714285
6.825756619779594,3.7645843029022217,0.8528571428571429
6.8258768777878025,3.739603519439697,0.8531428571428571
6.825958064668724,3.841708898544312,0.8534285714285714
6.8261004661496045,3.6896743774414062,0.8537142857142858
6.8261913480494005,3.77811336517334,0.854
6.826291520534973,3.716956377029419,0.8542857142857143
6.826460444961393,3.703256368637085,0.8545714285714285
6.826664332513352,3.709288120269776,0.8548571428571429
6.826860046110161,3.792804002761841,0.8551428571428571
6.827056817776947,3.8166344165802,0.8554285714285714
6.827184823503926,3.732440710067749,0.8557142857142858
6.827326617504781,3.7593085765838623,0.856
6.827397204231074,3.680093765258789,0.8562857142857143
6.827445101091899,3.731943845748901,0.8565714285714285
6.827476431849609,3.778714179992676,0.8568571428571429
6.827490978958926,3.7408835887908936,0.8571428571428571
6.827504593116673,3.738892078399658,0.8574285714285714
6.827486957242753,3.667130947113037,0.8577142857142858
6.827483795507005,3.770030498504639,0.858
6.827513044033024,3.7728214263916016,0.8582857142857143
6.827454869713913,3.7554214000701904,0.8585714285714285
6.827338181499437,3.722833156585693,0.8588571428571429
6.82722376195265,3.7208077907562256,0.8591428571428571
6.827128392833689,3.780578136444092,0.8594285714285714
6.82706136702174,3.719860553741455,0.8597142857142858
6.826976428655125,3.719972610473633,0.86
6.826910134562787,3.739235877990722,0.8602857142857143
6.826843141717129,3.746405124664306,0.8605714285714285
6.826848781892908,3.702085018157959,0.8608571428571429
6.826821726449314,3.742477655410767,0.8611428571428571
6.826771720774504,3.771064519882202,0.8614285714285714
6.826739249907153,3.686897993087769,0.8617142857142858
6.826726761063895,3.806331872940064,0.862
6.82669408996802,3.747741937637329,0.8622857142857143
6.826720291902214,3.8397796154022217,0.8625714285714285
6.82673320819841,3.738243341445923,0.8628571428571429
6.8267552111405205,3.7691383361816406,0.8631428571428571
6.826761098857206,3.7812774181365967,0.8634285714285714
6.826854867328281,3.7863166332244873,0.8637142857142858
6.826991077267816,3.812391996383667,0.864
6.827084447994892,3.7609336376190186,0.8642857142857143
6.827132041353921,3.6886394023895264,0.8645714285714285
6.827182013463832,3.838680505752564,0.8648571428571429
6.827260450888435,3.7257964611053462,0.8651428571428571
6.827351898369365,3.796899318695069,0.8654285714285714
6.827429937065635,3.7508392333984375,0.8657142857142858
6.8274640363130334,3.786829233169556,0.866
6.827568047104958,3.7770705223083496,0.8662857142857143
6.827606787500571,3.691192865371704,0.8665714285714285
6.827636990455168,3.767004013061523,0.8668571428571429
6.827641189098809,3.800463914871216,0.8671428571428571
6.827594119089319,3.804954051971436,0.8674285714285714
6.827569655765485,3.723407030105591,0.8677142857142857
6.827614148469129,3.782121181488037,0.868
6.82756805001956,3.75067400932312,0.8682857142857143
6.827552578142086,3.731121301651001,0.8685714285714285
6.827513601223854,3.7711739540100098,0.8688571428571429
6.827551764152517,3.753141164779663,0.8691428571428571
6.827566745522452,3.7221791744232178,0.8694285714285714
6.827564437850068,3.7218246459960938,0.8697142857142857
6.827542628431469,3.742442131042481,0.87
6.827580746130239,3.7889013290405273,0.8702857142857143
6.827608634614437,3.693170309066773,0.8705714285714286
6.827635757810644,3.825382709503174,0.8708571428571429
6.827615270639933,3.7998971939086914,0.8711428571428571
6.827608644111637,3.763918876647949,0.8714285714285714
6.827677956765046,3.7646775245666495,0.8717142857142857
6.827676910208332,3.804316520690918,0.872
6.8277472655340485,3.713563919067383,0.8722857142857143
6.827783248306327,3.733438491821289,0.8725714285714286
6.827805786980507,3.761277675628662,0.8728571428571429
6.827865014805792,3.7167177200317374,0.8731428571428571
6.8278683344709306,3.7582528591156006,0.8734285714285714
6.82784976765868,3.745592355728149,0.8737142857142857
6.827806008958451,3.7335829734802246,0.874
6.827838579683146,3.748828172683716,0.8742857142857143
6.827758265716098,3.739530563354492,0.8745714285714286
6.827734890446754,3.694730043411255,0.8748571428571429
6.827703201825198,3.756504774093628,0.8751428571428571
6.8277296313029865,3.7390925884246826,0.8754285714285714
6.827694632844968,3.754563093185425,0.8757142857142857
6.82761149805887,3.8252103328704834,0.876
6.827533243243018,3.795021057128906,0.8762857142857143
6.8274089643545945,3.79424262046814,0.8765714285714286
6.8272454760041335,3.715598106384277,0.8768571428571429
6.827040485194624,3.811878442764282,0.8771428571428571
6.826896472504938,3.654894590377808,0.8774285714285714
6.826783000031604,3.7364234924316406,0.8777142857142857
6.826718032732881,3.7790699005126953,0.878
6.826626898307738,3.682750940322876,0.8782857142857143
6.826631224801535,3.8451757431030273,0.8785714285714286
6.826679786093445,3.7739224433898926,0.8788571428571429
6.826731849119968,3.724001169204712,0.8791428571428571
6.8268039423056,3.767172574996948,0.8794285714285714
6.826858599347041,3.739554882049561,0.8797142857142857
6.826872270708127,3.730769395828247,0.88
6.826935143405581,3.782322645187378,0.8802857142857143
6.826976750521883,3.754018545150757,0.8805714285714286
6.827023081564881,3.72326922416687,0.8808571428571429
6.827056161779285,3.719352006912232,0.8811428571428571
6.82713220260522,3.736584186553955,0.8814285714285715
6.827153938467374,3.8147714138031006,0.8817142857142857
6.827182309676284,3.768975734710693,0.882
6.827161996347331,3.828932046890259,0.8822857142857143
6.827143010512928,3.7292401790618896,0.8825714285714286
6.827131731418108,3.748406648635864,0.8828571428571429
6.827144184217643,3.761597871780396,0.8831428571428571
6.827140004867399,3.695520877838135,0.8834285714285715
6.827092216551887,3.740234613418579,0.8837142857142857
6.827068921742423,3.76869797706604,0.884
6.827102365237197,3.722764015197754,0.8842857142857142
6.827093307058252,3.7210543155670166,0.8845714285714286
6.827165296821581,3.793192863464356,0.8848571428571429
6.827246639821352,3.704334735870361,0.8851428571428571
6.82728566907687,3.74796199798584,0.8854285714285715
6.827342765869817,3.706200838088989,0.8857142857142857
6.827425172276591,3.750575304031372,0.886
6.827418257636686,3.729427576065064,0.8862857142857142
6.827475304688489,3.781179904937744,0.8865714285714286
6.827518063584401,3.823086261749268,0.8868571428571429
6.827513339274137,3.7163352966308594,0.8871428571428571
6.827523999307879,3.7537357807159424,0.8874285714285715
6.827524701660888,3.769866466522217,0.8877142857142857
6.827472488741467,3.7288992404937744,0.888
6.827411061928533,3.769041538238525,0.8882857142857142
6.827393403006632,3.754049062728882,0.8885714285714286
6.827340027553094,3.7323694229125977,0.8888571428571429
6.827254405831901,3.7715094089508057,0.8891428571428571
6.827227371644687,3.8092410564422607,0.8894285714285715
6.827215459196253,3.771331310272217,0.8897142857142857
6.827223419691457,3.72245192527771,0.89
6.827215026060275,3.7811155319213863,0.8902857142857142
6.8272361938383925,3.663307428359986,0.8905714285714286
6.827243821994129,3.8036296367645264,0.8908571428571429
6.827216055938955,3.770186424255371,0.8911428571428571
6.8271861639804605,3.757559776306152,0.8914285714285715
6.827104905098077,3.7704923152923584,0.8917142857142857
6.827042007645449,3.744209051132202,0.892
6.826953866581255,3.7967042922973633,0.8922857142857142
6.826853542077546,3.6910510063171382,0.8925714285714286
6.826732063693065,3.740211248397827,0.8928571428571429
6.826574563822865,3.8486907482147217,0.8931428571428571
6.826529380963986,3.777710676193237,0.8934285714285715
6.826476966248684,3.782702922821045,0.8937142857142857
6.826458766442458,3.76312780380249,0.894
6.826387415448486,3.8225913047790527,0.8942857142857142
6.826361582471025,3.723996639251709,0.8945714285714286
6.826329503732282,3.784490585327149,0.8948571428571429
6.826283637405705,3.717117071151733,0.8951428571428571
6.826274282068503,3.7379868030548096,0.8954285714285715
6.826295984551833,3.761842966079712,0.8957142857142857
6.826269288121626,3.681908845901489,0.896
6.82626439638632,3.801644802093506,0.8962857142857142
6.826204227060172,3.756625652313232,0.8965714285714286
6.8261735608150005,3.7595973014831534,0.8968571428571429
6.826198795367669,3.768907308578491,0.8971428571428571
6.826211824107603,3.707688808441162,0.8974285714285715
6.826234886597728,3.682589292526245,0.8977142857142857
6.82629310777674,3.704437732696533,0.898
6.826355690739604,3.779395341873169,0.8982857142857142
6.8264003492613305,3.678735256195069,0.8985714285714286
6.826399967115853,3.742626905441284,0.8988571428571429
6.826371490663253,3.7494516372680655,0.8991428571428571
6.82638478248869,3.824383497238159,0.8994285714285715
6.826359493671978,3.734697818756104,0.8997142857142857
6.826357348005201,3.741665840148926,0.9
6.826405094893451,3.7441816329956055,0.9002857142857142
6.826415157225339,3.722153425216675,0.9005714285714286
6.826432762085092,3.810368537902832,0.9008571428571429
6.826456122583392,3.7377467155456543,0.9011428571428571
6.8264901435133165,3.738108158111572,0.9014285714285715
6.826485400957948,3.765532732009888,0.9017142857142857
6.826463503498989,3.8007428646087646,0.902
6.826484185890376,3.764326572418213,0.9022857142857142
6.8265232052171925,3.788098096847534,0.9025714285714286
6.826526855243904,3.7254676818847656,0.9028571428571428
6.826531512257298,3.722564220428467,0.9031428571428571
6.826523246161494,3.7110824584960938,0.9034285714285715
6.826577655246837,3.710482358932495,0.9037142857142857
6.826630188496687,3.742794990539551,0.904
6.826647087287043,3.814552783966065,0.9042857142857142
6.826643043773878,3.764918088912964,0.9045714285714286
6.826635007390486,3.730225086212158,0.9048571428571428
6.8266265195620885,3.6623904705047607,0.9051428571428571
6.826629106970707,3.797004222869873,0.9054285714285715
6.826694031389803,3.757466077804565,0.9057142857142857
6.826679717650637,3.698976993560791,0.906
6.826700231533696,3.8131802082061768,0.9062857142857143
6.826708320345111,3.739204645156861,0.9065714285714286
6.8267184006008375,3.7051048278808594,0.9068571428571428
6.826736577368134,3.7442147731781006,0.9071428571428571
6.826762250905393,3.725819110870361,0.9074285714285715
6.826786124353816,3.817821264266968,0.9077142857142857
6.826817856304139,3.793145418167114,0.908
6.826847246101799,3.743501901626587,0.9082857142857143
6.82688364082605,3.7453866004943848,0.9085714285714286
6.826924274855703,3.751851558685303,0.9088571428571428
6.826951327465002,3.752483367919922,0.9091428571428571
6.826987168155073,3.704955101013184,0.9094285714285715
6.827030743372697,3.728015184402466,0.9097142857142857
6.827082955590983,3.757038593292236,0.91
6.827160721299291,3.798292636871338,0.9102857142857143
6.827181862522128,3.734605312347412,0.9105714285714286
6.827175116096917,3.7746527194976807,0.9108571428571428
6.82723672427459,3.6793973445892334,0.9111428571428571
6.827220734116429,3.7428653240203857,0.9114285714285715
6.827206319600069,3.7372753620147705,0.9117142857142857
6.827238551667879,3.743452548980713,0.912
6.827203636493199,3.736706972122192,0.9122857142857143
6.827185427081471,3.728733539581299,0.9125714285714286
6.827199876322079,3.7864909172058105,0.9128571428571428
6.827159073912375,3.743223428726196,0.9131428571428571
6.827099991432334,3.7749369144439697,0.9134285714285715
6.827070326663684,3.75808048248291,0.9137142857142857
6.827077808620595,3.721626043319702,0.914
6.82704573070799,3.70670747756958,0.9142857142857143
6.826985502257399,3.770227670669556,0.9145714285714286
6.8269182205761245,3.7300329208374015,0.9148571428571428
6.8269184443788165,3.754484176635742,0.9151428571428571
6.826837395519492,3.753392457962036,0.9154285714285715
6.826808878685259,3.726815223693848,0.9157142857142857
6.826777698602896,3.772578477859497,0.916
6.82674975383423,3.691685676574707,0.9162857142857143
6.826768107092809,3.779412508010864,0.9165714285714286
6.826774103370415,3.743027925491333,0.9168571428571428
6.826768356571446,3.761558532714844,0.9171428571428571
6.826733338193366,3.695452690124512,0.9174285714285715
6.826724033845535,3.705343723297119,0.9177142857142857
6.826779634550855,3.759305953979492,0.918
6.826736520064554,3.767160654067993,0.9182857142857143
6.82670281609626,3.7166364192962646,0.9185714285714286
6.826673952258204,3.739815473556519,0.9188571428571428
6.826651725615386,3.72235918045044,0.9191428571428572
6.82656069056981,3.708861827850342,0.9194285714285715
6.826562704826096,3.757789373397827,0.9197142857142857
6.826522973285423,3.733354330062866,0.92
6.826476027614756,3.776949644088745,0.9202857142857143
6.826442593126927,3.7557106018066406,0.9205714285714286
6.82644655974065,3.740238904953003,0.9208571428571428
6.8264578365765125,3.750463962554932,0.9211428571428572
6.8264377599727855,3.851953029632568,0.9214285714285714
6.826418607670478,3.756817579269409,0.9217142857142857
6.826423909599317,3.783634185791016,0.922
6.8264192840078906,3.6508283615112314,0.9222857142857143
6.826433711479647,3.715908765792847,0.9225714285714286
6.826407305177039,3.716735601425171,0.9228571428571428
6.826385440734045,3.7189481258392334,0.9231428571428572
6.826368785977875,3.8116960525512695,0.9234285714285714
6.826362754473481,3.795671224594116,0.9237142857142857
6.826320386218253,3.767383337020874,0.924
6.826352852878332,3.6939990520477295,0.9242857142857143
6.82633687170803,3.8203744888305664,0.9245714285714286
6.826314331130795,3.7657339572906494,0.9248571428571428
6.826291916124794,3.7476744651794434,0.9251428571428572
6.826265725341598,3.723963737487793,0.9254285714285714
6.826238005480715,3.770343780517578,0.9257142857142857
6.8262100530272285,3.78559947013855,0.926
6.826194891098693,3.820779323577881,0.9262857142857143
6.826197625931596,3.793380260467529,0.9265714285714286
6.826182940754785,3.740322828292847,0.9268571428571428
6.826149119946809,3.696124792098999,0.9271428571428572
6.826168834441155,3.748804807662964,0.9274285714285714
6.826168677570586,3.7296955585479736,0.9277142857142857
6.826153658996521,3.739306926727295,0.928
6.826143681177507,3.73828649520874,0.9282857142857143
6.826124990668138,3.785339832305908,0.9285714285714286
6.826124299070045,3.6837270259857178,0.9288571428571428
6.826125897673135,3.727175235748291,0.9291428571428572
6.826153734582984,3.779839038848877,0.9294285714285714
6.826195618599103,3.785268545150757,0.9297142857142857
6.826234834853423,3.798740148544312,0.93
6.826290762235648,3.744353771209717,0.9302857142857143
6.826322994431674,3.7668166160583496,0.9305714285714286
6.826378822096801,3.7844622135162354,0.9308571428571428
6.826416282519919,3.762776136398315,0.9311428571428572
6.826431874334851,3.749682903289795,0.9314285714285714
6.826452909506083,3.738921642303467,0.9317142857142857
6.826477833665005,3.71566653251648,0.932
6.826527017783013,3.7383008003234863,0.9322857142857143
6.8265496278304,3.685951232910156,0.9325714285714286
6.8265756437836345,3.7754695415496826,0.9328571428571428
6.826592273480079,3.710277318954468,0.9331428571428572
6.826607539338148,3.7425906658172607,0.9334285714285714
6.826634128348096,3.7405636310577393,0.9337142857142857
6.826628288376771,3.7241621017456055,0.934
6.826682158266002,3.7836270332336426,0.9342857142857143
6.826729875886531,3.762409448623657,0.9345714285714286
6.82679147320479,3.712067604064941,0.9348571428571428
6.826829672665211,3.694091081619263,0.9351428571428572
6.826825647105965,3.717785358428955,0.9354285714285714
6.826827622706812,3.7963359355926514,0.9357142857142857
6.826849212376113,3.78155517578125,0.936
6.826893275904072,3.738210916519165,0.9362857142857143
6.826908018847234,3.7730581760406494,0.9365714285714286
6.826900566250775,3.767699718475342,0.9368571428571428
6.8269209436252485,3.763759851455689,0.9371428571428572
6.826915771419379,3.7162468433380127,0.9374285714285714
6.826934332359782,3.739142179489136,0.9377142857142857
6.826947374764558,3.775753736495972,0.938
6.826932856137816,3.713796854019165,0.9382857142857143
6.826910514658644,3.773331642150879,0.9385714285714286
6.8269100726281895,3.723649024963379,0.9388571428571428
6.826903670841892,3.734701871871948,0.9391428571428572
6.826933032372311,3.749340295791626,0.9394285714285714
6.826907347570749,3.741574287414551,0.9397142857142857
6.826924161730998,3.779487133026123,0.94
6.826924126107443,3.7807793617248535,0.9402857142857143
6.826921865050191,3.7614128589630127,0.9405714285714286
6.826921921676229,3.79095721244812,0.9408571428571428
6.826937320064863,3.785224437713623,0.9411428571428572
6.826934725253348,3.758571147918701,0.9414285714285714
6.826948814614788,3.755622386932373,0.9417142857142857
6.826962030216544,3.759951114654541,0.942
6.826980192963326,3.7550508975982666,0.9422857142857143
6.8269700303789085,3.729915857315064,0.9425714285714286
6.826978164621628,3.710971832275391,0.9428571428571428
6.826977285347263,3.7746973037719727,0.9431428571428572
6.826980403015433,3.711398124694824,0.9434285714285714
6.8269765716451705,3.734427928924561,0.9437142857142857
6.826966166232452,3.767929553985596,0.944
6.826958110098312,3.760896921157837,0.9442857142857143
6.826921998888473,3.765683889389038,0.9445714285714286
6.826886003846109,3.796440601348877,0.9448571428571428
6.826882638187104,3.729938268661499,0.9451428571428572
6.826889042052499,3.8073344230651855,0.9454285714285714
6.826889014911849,3.808313608169556,0.9457142857142857
6.826885658280514,3.7834839820861816,0.946
6.826874819661759,3.723884344100952,0.9462857142857143
6.826870006383803,3.749553442001343,0.9465714285714286
6.826871672597214,3.806142807006836,0.9468571428571428
6.826879650847314,3.696709394454956,0.9471428571428572
6.826863413700614,3.727038621902466,0.9474285714285714
6.826862794141958,3.776153802871704,0.9477142857142857
6.826858751337726,3.710781574249268,0.948
6.826846507731676,3.74238395690918,0.9482857142857143
6.826843079222631,3.839945316314697,0.9485714285714286
6.826850618885915,3.7488837242126474,0.9488571428571428
6.826870615687682,3.73264479637146,0.9491428571428572
6.826876857063159,3.7625348567962646,0.9494285714285714
6.82686590475109,3.693193435668945,0.9497142857142857
6.826874260050095,3.789774894714356,0.95
6.826870924208906,3.745269775390625,0.9502857142857143
6.826849324020731,3.717160224914551,0.9505714285714286
6.8268444629749245,3.790893316268921,0.9508571428571428
6.826827153359993,3.743581533432007,0.9511428571428572
6.826837295172294,3.702871799468994,0.9514285714285714
6.82681284643349,3.757524251937866,0.9517142857142857
6.826782061654496,3.698659658432007,0.952
6.826756503035632,3.731558799743652,0.9522857142857143
6.826730591121153,3.819218635559082,0.9525714285714286
6.826733662416056,3.790972232818604,0.9528571428571428
6.826738402473698,3.716295480728149,0.9531428571428572
6.826718916651997,3.7149152755737305,0.9534285714285714
6.826713688269,3.657393932342529,0.9537142857142857
6.826711625738752,3.78505277633667,0.954
6.826717108367425,3.756945848464966,0.9542857142857143
6.82672183904452,3.725788831710816,0.9545714285714286
6.826728455289622,3.729569435119629,0.9548571428571428
6.826738911336108,3.774502515792847,0.9551428571428572
6.826759121101477,3.735476493835449,0.9554285714285714
6.8267544862315805,3.7534377574920654,0.9557142857142857
6.826755205023624,3.7073299884796143,0.956
6.826762384620423,3.783987045288086,0.9562857142857143
6.826789424010183,3.760675191879273,0.9565714285714285
6.826801371896442,3.750634908676148,0.9568571428571429
6.826842447054799,3.7353577613830566,0.9571428571428572
6.826829744525711,3.7238152027130127,0.9574285714285714
6.826838708335298,3.836359262466431,0.9577142857142857
6.826856626479719,3.726827621459961,0.958
6.82688859647283,3.670445680618286,0.9582857142857143
6.826899212312509,3.7677175998687744,0.9585714285714285
6.826873429518042,3.7247958183288574,0.9588571428571429
6.826874328811406,3.7145516872406006,0.9591428571428572
6.8268818498019455,3.690183162689209,0.9594285714285714
6.826896498371262,3.71846342086792,0.9597142857142857
6.826894405888135,3.791937828063965,0.96
6.826869730465215,3.750683307647705,0.9602857142857143
6.826863511711631,3.7442243099212646,0.9605714285714285
6.826861546093969,3.697931289672852,0.9608571428571429
6.826851325376964,3.7183237075805664,0.9611428571428572
6.82686084687805,3.7830889225006095,0.9614285714285714
6.826849214632571,3.737102270126343,0.9617142857142857
6.82685565040031,3.723345518112183,0.962
6.826851357310083,3.7081167697906494,0.9622857142857143
6.826845459638308,3.7287001609802246,0.9625714285714285
6.826864745188583,3.729356288909912,0.9628571428571429
6.826875111063095,3.7873611450195312,0.9631428571428572
6.826883594365545,3.7132203578948975,0.9634285714285714
6.826888113303342,3.707913875579834,0.9637142857142857
6.826881063589184,3.742777347564697,0.964
6.82689100120936,3.8336358070373535,0.9642857142857143
6.8268942927404295,3.686110258102417,0.9645714285714285
6.826903839637209,3.793824434280396,0.9648571428571429
6.8268988928543965,3.796017646789551,0.9651428571428572
6.826888830758403,3.708792924880981,0.9654285714285714
6.826896676214702,3.733799457550049,0.9657142857142857
6.82689182518359,3.743396043777466,0.966
6.826883403535961,3.7752087116241455,0.9662857142857143
6.8268849066010056,3.7502920627594,0.9665714285714285
6.826880812433826,3.7188620567321777,0.9668571428571429
6.826883775755762,3.711248397827149,0.9671428571428572
6.826876971307954,3.769055604934693,0.9674285714285714
6.826868766573528,3.769630432128906,0.9677142857142857
6.826863924055955,3.84722638130188,0.968
6.826861185632739,3.7148938179016113,0.9682857142857143
6.826863259995642,3.77646279335022,0.9685714285714285
6.8268765165542185,3.750030994415283,0.9688571428571429
6.82688058521545,3.673073530197144,0.9691428571428572
6.826887912625561,3.711397409439087,0.9694285714285714
6.826894201974859,3.7357394695281982,0.9697142857142858
6.826893409744395,3.700278043746948,0.97
6.826876469900096,3.709861516952514,0.9702857142857143
6.8268662478082085,3.712125778198242,0.9705714285714285
6.826869898433971,3.735801935195923,0.9708571428571429
6.826870393896174,3.8223843574523926,0.9711428571428572
6.826865173011301,3.805542945861816,0.9714285714285714
6.826867564311542,3.725334405899048,0.9717142857142858
6.826871265540731,3.81842851638794,0.972
6.826876867312604,3.708665132522583,0.9722857142857143
6.826870591903531,3.7939627170562735,0.9725714285714285
6.826880429376933,3.7448909282684326,0.9728571428571429
6.826891883080393,3.770711898803711,0.9731428571428572
6.826880945424705,3.658933401107788,0.9734285714285714
6.826882737623242,3.7569634914398193,0.9737142857142858
6.826878272176383,3.764458656311035,0.974
6.826864845477295,3.7547004222869873,0.9742857142857143
6.826859538578574,3.746345281600952,0.9745714285714285
6.826861842938097,3.813277959823608,0.9748571428571429
6.826862467677641,3.752134561538696,0.9751428571428571
6.826864918976905,3.67240047454834,0.9754285714285714
6.826866286196379,3.752650737762451,0.9757142857142858
6.8268636306709976,3.733577013015747,0.976
6.826853067415733,3.7514140605926514,0.9762857142857143
6.826851305686429,3.765936851501465,0.9765714285714285
6.8268445166319385,3.719082593917847,0.9768571428571429
6.82685998707975,3.785446405410767,0.9771428571428571
6.826863368251567,3.71657919883728,0.9774285714285714
6.826848483460815,3.76405668258667,0.9777142857142858
6.826844357472064,3.737326145172119,0.978
6.826843537412791,3.791534900665283,0.9782857142857143
6.826835419957122,3.71490478515625,0.9785714285714285
6.8268224131809205,3.840881109237671,0.9788571428571429
6.826827614321118,3.790000915527344,0.9791428571428571
6.826834774731454,3.746634721755981,0.9794285714285714
6.826843671163694,3.721488475799561,0.9797142857142858
6.826843983091552,3.753421068191528,0.98
6.826847809144068,3.774039268493652,0.9802857142857143
6.826840981496453,3.750267744064331,0.9805714285714285
6.82683967385408,3.728864908218384,0.9808571428571429
6.826841342694865,3.746403217315674,0.9811428571428571
6.82683581039989,3.809873104095459,0.9814285714285714
6.826842642288476,3.7367894649505615,0.9817142857142858
6.826844347394928,3.751235008239746,0.982
6.8268460846266965,3.7252700328826895,0.9822857142857143
6.826849417612403,3.8255398273468018,0.9825714285714285
6.82684980767759,3.721933603286743,0.9828571428571429
6.8268524878137065,3.765698194503784,0.9831428571428571
6.826847673234974,3.719207763671875,0.9834285714285714
6.826851862547549,3.784752368927002,0.9837142857142858
6.826850374841038,3.79670786857605,0.984
6.826852569970466,3.8041465282440186,0.9842857142857143
6.82685183692238,3.767547130584717,0.9845714285714285
6.826852877104658,3.758731603622437,0.9848571428571429
6.82684175876595,3.6806833744049072,0.9851428571428571
6.826844993191768,3.740127325057984,0.9854285714285714
6.826844525373554,3.7077932357788086,0.9857142857142858
6.826846634139055,3.7971014976501465,0.986
6.826856524846987,3.795586824417114,0.9862857142857143
6.826851761438402,3.766912698745728,0.9865714285714285
6.826851313136203,3.7826180458068848,0.9868571428571429
6.82685227311528,3.792022943496704,0.9871428571428571
6.826854038718563,3.751708507537842,0.9874285714285714
6.826853011968225,3.8074254989624015,0.9877142857142858
6.8268500539597,3.7694270610809326,0.988
6.826850629542271,3.755863666534424,0.9882857142857143
6.826857917847463,3.7547669410705566,0.9885714285714285
6.826857874125111,3.7887256145477295,0.9888571428571429
6.82685188038066,3.803550958633423,0.9891428571428571
6.826852705524885,3.725197315216065,0.9894285714285714
6.826852621736675,3.74044418334961,0.9897142857142858
6.826849754703424,3.821838617324829,0.99
6.826855333746548,3.758443832397461,0.9902857142857143
6.826857487536381,3.796912670135498,0.9905714285714285
6.826857304365305,3.669947862625122,0.9908571428571429
6.826864974865614,3.687824010848999,0.9911428571428571
6.826869113784829,3.734639883041382,0.9914285714285714
6.826872087543574,3.732858896255493,0.9917142857142857
6.826875080183436,3.758179187774658,0.992
6.826877777543082,3.783148288726807,0.9922857142857143
6.8268753489341565,3.766228437423706,0.9925714285714285
6.826875627638829,3.787693500518799,0.9928571428571429
6.8268727320587255,3.786604166030884,0.9931428571428571
6.826876331771668,3.771097421646118,0.9934285714285714
6.826878466891744,3.727346658706665,0.9937142857142857
6.826881192393235,3.8177683353424072,0.994
6.826884847588504,3.781102180480957,0.9942857142857143
6.826889245866983,3.733670234680176,0.9945714285714286
6.826888977405444,3.7659852504730233,0.9948571428571429
6.826894127630711,3.721118688583374,0.9951428571428571
6.826888512970656,3.840517997741699,0.9954285714285714
6.826889420839789,3.719335794448853,0.9957142857142857
6.8268860214958345,3.654030084609986,0.996
6.826882630979304,3.77573561668396,0.9962857142857143
6.826882390696051,3.739677667617798,0.9965714285714286
6.826876413204617,3.716794490814209,0.9968571428571429
6.826872171319407,3.723081827163696,0.9971428571428571
6.82686653126928,3.770883560180664,0.9974285714285714
6.8268630032556645,3.81121826171875,0.9977142857142857
6.82685949580377,3.765876054763794,0.998
6.826862325848682,3.717516422271729,0.9982857142857143
6.826854955921627,3.756340503692627,0.9985714285714286
6.826851543595129,3.7659878730773926,0.9988571428571429
6.826850979061208,3.710550308227539,0.9991428571428571
6.826847600363815,3.756478309631348,0.9994285714285714
6.826846877456115,3.7398290634155273,0.9997142857142857
6.82684853956268,3.774029731750488,1.0


==> fig/cbm-ib-cub-ixz_izc.txt <==
x,y,t
6.670449814345,5.540858333014,0.000000000000
6.757638539605,5.695391279116,0.000526315789
6.670721008691,5.614547320380,0.001052631579
6.673473528447,5.611462200774,0.001578947368
6.564587629327,5.567748553154,0.002105263158
6.598391560827,5.570594886086,0.002631578947
6.474615578710,5.506924620755,0.003157894737
6.497106719885,5.530500140737,0.003684210526
6.437802888153,5.523277474526,0.004210526316
6.482047689389,5.451226269990,0.004736842105
6.489022934687,5.424483410430,0.005263157895
6.398698660642,5.478723331319,0.005789473684
6.451296926391,5.450971946877,0.006315789474
6.448303970210,5.445076087117,0.006842105263
6.480695482896,5.489384838943,0.007368421053
6.476364844465,5.486599231558,0.007894736842
6.416439727881,5.445783709773,0.008421052632
6.427276825053,5.463081791418,0.008947368421
6.519713029374,5.507340824539,0.009473684211
6.527895352845,5.535053844978,0.010000000000
6.451142143002,5.513544955248,0.010526315789
6.521519750434,5.571871182450,0.011052631579
6.455196440749,5.536623379950,0.011578947368
6.451524207411,5.577464447534,0.012105263158
6.515088644690,5.573024013246,0.012631578947
6.479714582587,5.589385074260,0.013157894737
6.534195511396,5.550832176842,0.013684210526
6.516145295037,5.513364774382,0.014210526316
6.503252719986,5.573445928442,0.014736842105
6.551124864522,5.586869352557,0.015263157895
6.469795814909,5.491266311107,0.015789473684
6.542996560715,5.563161321528,0.016315789474
6.514613156780,5.544780283212,0.016842105263
6.485193699422,5.545118770854,0.017368421053
6.533869824992,5.527216278127,0.017894736842
6.527163879872,5.507912324209,0.018421052632
6.544989371111,5.467052064351,0.018947368421
6.526482343243,5.526429921867,0.019473684211
6.508534296476,5.545438191250,0.020000000000
6.495776598379,5.462682482335,0.020526315789
6.527490030320,5.544213707773,0.021052631579
6.552702953250,5.508788066703,0.021578947368
6.500484023637,5.519869622543,0.022105263158
6.592566166193,5.536566732499,0.022631578947
6.541384531696,5.574629516169,0.023157894737
6.591876885419,5.499495624184,0.023684210526
6.542633580974,5.511835078960,0.024210526316
6.574031692667,5.586899751778,0.024736842105
6.620468151559,5.546328554789,0.025263157895
6.593248994341,5.583459522410,0.025789473684
6.670243488714,5.598782997666,0.026315789474
6.618487212077,5.550835373402,0.026842105263
6.578448209081,5.564889942858,0.027368421053
6.631294894025,5.562537642970,0.027894736842
6.640400124300,5.584639726293,0.028421052632
6.654294440102,5.616718320694,0.028947368421
6.597871304918,5.615359214173,0.029473684211
6.654962668725,5.625404509484,0.030000000000
6.639395705395,5.555338630602,0.030526315789
6.601103794489,5.545323163249,0.031052631579
6.649778632272,5.571630105067,0.031578947368
6.590175730436,5.529066424270,0.032105263158
6.569202430632,5.569047666772,0.032631578947
6.623476529986,5.544717071455,0.033157894737
6.618269404011,5.563017271707,0.033684210526
6.655306930975,5.516290112446,0.034210526316
6.583049786956,5.600013428728,0.034736842105
6.672025453781,5.536691765019,0.035263157895
6.636112885386,5.561414652927,0.035789473684
6.683590797957,5.587366927428,0.036315789474
6.646373455635,5.622549830846,0.036842105263
6.664205005611,5.573641986012,0.037368421053
6.687725951636,5.626207505717,0.037894736842
6.626429559400,5.569617650454,0.038421052632
6.678103166739,5.571650152591,0.038947368421
6.699556007766,5.572516862675,0.039473684211
6.679300564911,5.629374824308,0.040000000000
6.693929511448,5.661872869681,0.040526315789
6.699290874227,5.665129331510,0.041052631579
6.708207466932,5.664623979577,0.041578947368
6.739267778056,5.619415739888,0.042105263158
6.759059041952,5.664479388677,0.042631578947
6.783596042941,5.654199698225,0.043157894737
6.735960437282,5.629151440397,0.043684210526
6.777658216375,5.701712667698,0.044210526316
6.803785518801,5.653334760042,0.044736842105
6.809836225729,5.652169522637,0.045263157895
6.723693803003,5.683976508966,0.045789473684
6.822573707306,5.723225593241,0.046315789474
6.753066373137,5.691780345309,0.046842105263
6.769280008380,5.736442389476,0.047368421053
6.818615452389,5.686196195684,0.047894736842
6.763193634947,5.689829293439,0.048421052632
6.732510628632,5.684896614731,0.048947368421
6.741633219735,5.640363410025,0.049473684211
6.746821916262,5.638711661222,0.050000000000
6.799814238225,5.716886124973,0.050526315789
6.753979752415,5.658717077057,0.051052631579
6.777332769071,5.676424839308,0.051578947368
6.804007073026,5.723454125576,0.052105263158
6.802826856899,5.711113271171,0.052631578947
6.807239595579,5.693564113757,0.053157894737
6.730711508030,5.680094523993,0.053684210526
6.737786360184,5.700425822675,0.054210526316
6.730939854510,5.670739035528,0.054736842105
6.732860725378,5.718020972637,0.055263157895
6.787605542229,5.633925089381,0.055789473684
6.754422317506,5.717107042139,0.056315789474
6.817217542037,5.668164528935,0.056842105263
6.808959309530,5.710764720718,0.057368421053
6.822297109985,5.665621590144,0.057894736842
6.768598789282,5.720059190468,0.058421052632
6.754644245592,5.689501470768,0.058947368421
6.819199495310,5.643849827690,0.059473684211
6.830398024720,5.712999412202,0.060000000000
6.822593707480,5.750669102966,0.060526315789
6.865563265349,5.713618083246,0.061052631579
6.858135805415,5.706445211810,0.061578947368
6.868710515535,5.775656318028,0.062105263158
6.826688974273,5.760480239563,0.062631578947
6.784723747188,5.717071889239,0.063157894737
6.776347535221,5.673466747097,0.063684210526
6.781099310515,5.679398322420,0.064210526316
6.781997088672,5.691980347036,0.064736842105
6.831254921321,5.686854575235,0.065263157895
6.841550652956,5.676740548198,0.065789473684
6.808867154734,5.771424444961,0.066315789474
6.803338812445,5.725437268427,0.066842105263
6.882219368931,5.753646939278,0.067368421053
6.829944207484,5.744357030795,0.067894736842
6.860395821887,5.771215337727,0.068421052632
6.866474168317,5.755842099886,0.068947368421
6.810043236850,5.719844804798,0.069473684211
6.819320129005,5.721526790396,0.070000000000
6.869991454827,5.711074986584,0.070526315789
6.796390525005,5.690676501480,0.071052631579
6.847474870391,5.734205965014,0.071578947368
6.834201360871,5.659108178594,0.072105263158
6.760186074276,5.724241678413,0.072631578947
6.756505112548,5.690454947721,0.073157894737
6.805615190929,5.683081460605,0.073684210526
6.853612893767,5.684455025340,0.074210526316
6.858033641789,5.676091596896,0.074736842105
6.850988345854,5.714319264923,0.075263157895
6.827065577437,5.756963008916,0.075789473684
6.879524841826,5.762383451975,0.076315789474
6.872284214866,5.706703619160,0.076842105263
6.831579055774,5.764247966105,0.077368421053
6.775986324656,5.708069636994,0.077894736842
6.852418116908,5.735692045839,0.078421052632
6.850895335096,5.713317055434,0.078947368421
6.840144056553,5.655835558108,0.079473684211
6.778297109108,5.647715603432,0.080000000000
6.755878327681,5.736212585255,0.080526315789
6.793226971029,5.666161101714,0.081052631579
6.781914422772,5.707889073222,0.081578947368
6.786997213864,5.685417692284,0.082105263158
6.776188427843,5.698468004192,0.082631578947
6.824749009957,5.678933907344,0.083157894737
6.752510280627,5.706719647857,0.083684210526
6.792003163032,5.655016618109,0.084210526316
6.801842613369,5.718131459098,0.084736842105
6.853284565381,5.671709356954,0.085263157895
6.764743033235,5.668519607046,0.085789473684
6.781608889063,5.650780395162,0.086315789474
6.837495438091,5.727329632545,0.086842105263
6.773619647930,5.696096308284,0.087368421053
6.782899278195,5.675227709876,0.087894736842
6.783547024344,5.759111873411,0.088421052632
6.810283483963,5.708539468669,0.088947368421
6.798869858399,5.682606124382,0.089473684211
6.796987367639,5.712092037713,0.090000000000
6.868664823596,5.714902786767,0.090526315789
6.878336440532,5.689709395801,0.091052631579
6.788897683748,5.674594365420,0.091578947368
6.861865124312,5.756072411020,0.092105263158
6.799121131217,5.711384953724,0.092631578947
6.794376228327,5.748129967817,0.093157894737
6.839150409539,5.681315788440,0.093684210526
6.859212533554,5.737018424017,0.094210526316
6.826772900138,5.689706913412,0.094736842105
6.829118283543,5.745549417962,0.095263157895
6.804086075129,5.709289566256,0.095789473684
6.857042062201,5.751529076254,0.096315789474
6.818578343217,5.741932468168,0.096842105263
6.804748999205,5.734898454750,0.097368421053
6.816079681052,5.708772055676,0.097894736842
6.856414272017,5.688778586005,0.098421052632
6.834603183898,5.734323656104,0.098947368421
6.775471483742,5.735371891595,0.099473684211
6.785663207590,5.746236935252,0.100000000000
6.814641346475,5.750860365302,0.100526315789
6.856745022091,5.726266240571,0.101052631579
6.790137315368,5.670915135555,0.101578947368
6.769644118897,5.697534599376,0.102105263158
6.857621057275,5.682489610755,0.102631578947
6.811894334969,5.746990515768,0.103157894737
6.820797133878,5.706760170678,0.103684210526
6.809966354807,5.712359822607,0.104210526316
6.807953433832,5.760065948424,0.104736842105
6.793936923738,5.725474620286,0.105263157895
6.806519900127,5.730035010408,0.105789473684
6.863290575124,5.735666642563,0.106315789474
6.773749687592,5.721432884908,0.106842105263
6.765548230816,5.722509325269,0.107368421053
6.784111245871,5.646276469380,0.107894736842
6.792702283853,5.689621862104,0.108421052632
6.812333540633,5.665898953942,0.108947368421
6.843386832018,5.683371374236,0.109473684211
6.805879164831,5.657381975969,0.110000000000
6.823007229469,5.732112248366,0.110526315789
6.836579272440,5.665906345847,0.111052631579
6.842655029360,5.695023598710,0.111578947368
6.840386585300,5.651567391268,0.112105263158
6.797533028882,5.739746168130,0.112631578947
6.790674167087,5.641635495813,0.113157894737
6.830293302727,5.727619497253,0.113684210526
6.767486509146,5.664455271450,0.114210526316
6.818391979664,5.680596555570,0.114736842105
6.749392440139,5.628025541798,0.115263157895
6.824110844538,5.682801165428,0.115789473684
6.813149341561,5.683535931228,0.116315789474
6.824346120479,5.646774147759,0.116842105263
6.802603676025,5.640596378930,0.117368421053
6.840784302023,5.738428994721,0.117894736842
6.842451124617,5.714407370179,0.118421052632
6.777949306331,5.715834933908,0.118947368421
6.795345400587,5.722067468750,0.119473684211
6.848843030908,5.731090012367,0.120000000000
6.777869448898,5.707295714981,0.120526315789
6.809335116444,5.655827077310,0.121052631579
6.834639642499,5.704531079075,0.121578947368
6.833479023532,5.638963727633,0.122105263158
6.771255951427,5.690785235729,0.122631578947
6.738901379838,5.670969804343,0.123157894737
6.803507482279,5.662173190160,0.123684210526
6.777955182376,5.712124663378,0.124210526316
6.769134465902,5.657985469596,0.124736842105
6.775878948098,5.646680083888,0.125263157895
6.771201513526,5.696518855342,0.125789473684
6.792046859020,5.716475184328,0.126315789474
6.778147596737,5.739748967797,0.126842105263
6.774313706661,5.680062950587,0.127368421053
6.794050525061,5.642004865834,0.127894736842
6.800357194020,5.677730518477,0.128421052632
6.792921564256,5.726117373344,0.128947368421
6.771047268792,5.723855436488,0.129473684211
6.807428531937,5.703143499707,0.130000000000
6.740664495092,5.644480221604,0.130526315789
6.754837505111,5.619976542294,0.131052631579
6.800027488844,5.625995260578,0.131578947368
6.764524126521,5.639167137253,0.132105263158
6.781254489971,5.666670640783,0.132631578947
6.804753902498,5.650939548896,0.133157894737
6.773218398126,5.620630074075,0.133684210526
6.785425349852,5.658139285529,0.134210526316
6.815796482849,5.672007894127,0.134736842105
6.771493076451,5.674933565536,0.135263157895
6.736809016950,5.648265919958,0.135789473684
6.806355928463,5.638407128332,0.136315789474
6.811779112535,5.710136249430,0.136842105263
6.806551070275,5.707875751111,0.137368421053
6.787721706853,5.706929520990,0.137894736842
6.811076742377,5.698625877309,0.138421052632
6.819408330517,5.667847048743,0.138947368421
6.745491291265,5.655426193332,0.139473684211
6.827614461509,5.654883522052,0.140000000000
6.784418578117,5.706882660071,0.140526315789
6.814703307875,5.662786180730,0.141052631579
6.769065486693,5.619258671349,0.141578947368
6.739613498673,5.691105252559,0.142105263158
6.732594316713,5.703486419615,0.142631578947
6.727979186918,5.662192318728,0.143157894737
6.776614970680,5.688463443796,0.143684210526
6.747139419534,5.645480608460,0.144210526316
6.737114353328,5.643007496093,0.144736842105
6.706661681923,5.678554217969,0.145263157895
6.742696723627,5.623008116280,0.145789473684
6.738167112442,5.675879168120,0.146315789474
6.750378294820,5.617875013846,0.146842105263
6.714346595190,5.684494368613,0.147368421053
6.761914762699,5.640857802389,0.147894736842
6.766597629461,5.658308073153,0.148421052632
6.746576829115,5.689783475415,0.148947368421
6.748296420162,5.704759177670,0.149473684211
6.804804561899,5.680084095149,0.150000000000
6.759633093999,5.656649466011,0.150526315789
6.803362287561,5.663684806971,0.151052631579
6.815019472029,5.680987794635,0.151578947368
6.829073673226,5.708191098548,0.152105263158
6.782120238520,5.696824902159,0.152631578947
6.811324388658,5.652001423138,0.153157894737
6.826516050959,5.667989144761,0.153684210526
6.825836592328,5.648688523948,0.154210526316
6.774798206993,5.705011365504,0.154736842105
6.745657606757,5.632430434012,0.155263157895
6.812792737623,5.691379238325,0.155789473684
6.755234691113,5.679814951634,0.156315789474
6.760577645904,5.675362484478,0.156842105263
6.754687520561,5.698347859716,0.157368421053
6.762905090018,5.670319944440,0.157894736842
6.816342472061,5.655520061936,0.158421052632
6.737619822675,5.620471619603,0.158947368421
6.789296751483,5.695459004211,0.159473684211
6.799847954263,5.634230057079,0.160000000000
6.774732560608,5.678757417742,0.160526315789
6.760367337827,5.591529356405,0.161052631579
6.789577252344,5.600561185864,0.161578947368
6.712432586468,5.611527700785,0.162105263158
6.728701639656,5.654729165732,0.162631578947
6.777131014652,5.640383503148,0.163157894737
6.760719325266,5.673841344587,0.163684210526
6.798707040417,5.604362760400,0.164210526316
6.770171602071,5.634905931744,0.164736842105
6.772248357640,5.678889142517,0.165263157895
6.712017500540,5.678946531316,0.165789473684
6.743766709923,5.665596221003,0.166315789474
6.753919023010,5.627754836915,0.166842105263
6.749343803106,5.591635496205,0.167368421053
6.752264955898,5.601518899500,0.167894736842
6.708122372972,5.653724062462,0.168421052632
6.738567327992,5.676757418382,0.168947368421
6.786976071420,5.689120564603,0.169473684211
6.712070228177,5.608925279518,0.170000000000
6.777385792268,5.608887714748,0.170526315789
6.790041760153,5.646468132406,0.171052631579
6.762256019866,5.639613799870,0.171578947368
6.729097003911,5.620262392380,0.172105263158
6.705697791260,5.630780814126,0.172631578947
6.747265701244,5.652971898662,0.173157894737
6.705645870990,5.631942293041,0.173684210526
6.718146810820,5.603015283291,0.174210526316
6.789811943786,5.656508838513,0.174736842105
6.718508442506,5.610395535250,0.175263157895
6.701743095105,5.597114403780,0.175789473684
6.717890611699,5.616170932806,0.176315789474
6.789287315415,5.680891488016,0.176842105263
6.726245626277,5.591217278444,0.177368421053
6.732636470988,5.617089846443,0.177894736842
6.702836473639,5.633123298423,0.178421052632
6.745115143337,5.585138694467,0.178947368421
6.741937963031,5.583435860368,0.179473684211
6.773937951785,5.576214795459,0.180000000000
6.745729163471,5.642841490132,0.180526315789
6.744823994122,5.576731268240,0.181052631579
6.706598707828,5.582552768380,0.181578947368
6.694108281694,5.613558371192,0.182105263158
6.739048610643,5.664462924860,0.182631578947
6.760587291501,5.658544245430,0.183157894737
6.774562630900,5.605789580752,0.183684210526
6.740841244152,5.622937291134,0.184210526316
6.711731808493,5.587687853654,0.184736842105
6.793864104111,5.632356176594,0.185263157895
6.709769516794,5.626071263811,0.185789473684
6.784052824872,5.631297596489,0.186315789474
6.732683378757,5.622839118730,0.186842105263
6.796429987822,5.633826608656,0.187368421053
6.804536846138,5.627816665435,0.187894736842
6.750990322081,5.597301564731,0.188421052632
6.714966996582,5.667357117274,0.188947368421
6.716927449573,5.600229927224,0.189473684211
6.702728291065,5.597719339977,0.190000000000
6.732983057600,5.623992819979,0.190526315789
6.727381009144,5.629720582196,0.191052631579
6.743854098964,5.589727156864,0.191578947368
6.669886345622,5.558948337775,0.192105263158
6.707510977318,5.580398491005,0.192631578947
6.682479159477,5.659810846645,0.193157894737
6.743745555750,5.593351063096,0.193684210526
6.753182265662,5.637566945332,0.194210526316
6.728680728042,5.634994435181,0.194736842105
6.790144601461,5.673516026976,0.195263157895
6.780866218341,5.671971079070,0.195789473684
6.766395375886,5.608630170333,0.196315789474
6.737019302194,5.629968155889,0.196842105263
6.755266023972,5.633213024659,0.197368421053
6.697553760059,5.562718503044,0.197894736842
6.740857921153,5.639853351739,0.198421052632
6.753004358137,5.578478034006,0.198947368421
6.744080955395,5.606920368276,0.199473684211
6.736567516630,5.604503906551,0.200000000000
6.735412287721,5.612752765885,0.200526315789
6.761999046064,5.613974050958,0.201052631579
6.762288423738,5.651783951663,0.201578947368
6.704809126591,5.595888895767,0.202105263158
6.760275761104,5.596002722603,0.202631578947
6.742005801056,5.603186796550,0.203157894737
6.699894979069,5.663140605263,0.203684210526
6.734969266396,5.670745843284,0.204210526316
6.709597111479,5.626040012016,0.204736842105
6.689818968795,5.648808208396,0.205263157895
6.694113971231,5.637766488068,0.205789473684
6.691616642371,5.596814554275,0.206315789474
6.718228502336,5.574689766224,0.206842105263
6.759938338977,5.606362249790,0.207368421053
6.768457023606,5.578134374866,0.207894736842
6.684000782694,5.595871600586,0.208421052632
6.771224674344,5.617463360237,0.208947368421
6.717955838344,5.676710634400,0.209473684211
6.740999911041,5.604702327289,0.210000000000
6.797682383592,5.625145979880,0.210526315789
6.706503476097,5.610202687425,0.211052631579
6.790501223543,5.688970761653,0.211578947368
6.757926492934,5.658280237151,0.212105263158
6.769925152996,5.627744873580,0.212631578947
6.748703482492,5.572054324776,0.213157894737
6.735571025893,5.582975843618,0.213684210526
6.702477258558,5.581571694473,0.214210526316
6.653209977195,5.598030158276,0.214736842105
6.743195337353,5.634079578807,0.215263157895
6.649840709799,5.594925486010,0.215789473684
6.646397796106,5.590797514869,0.216315789474
6.747354863500,5.633915096163,0.216842105263
6.689596152532,5.562488083198,0.217368421053
6.706178764149,5.650456232615,0.217894736842
6.740448235729,5.570844961497,0.218421052632
6.722895577609,5.568632841787,0.218947368421
6.764533393497,5.612528451513,0.219473684211
6.711930917183,5.574937893222,0.220000000000
6.744266181834,5.667223851581,0.220526315789
6.735497136032,5.627849615491,0.221052631579
6.718595309023,5.610889493368,0.221578947368
6.760015912462,5.650324979263,0.222105263158
6.704471593996,5.606522223035,0.222631578947
6.713167025525,5.609102655118,0.223157894737
6.738797358255,5.598848059581,0.223684210526
6.659343104339,5.591408551013,0.224210526316
6.716997433273,5.591052741726,0.224736842105
6.722324758811,5.563208835573,0.225263157895
6.664604222125,5.590360116711,0.225789473684
6.705171057210,5.618867686080,0.226315789474
6.690189552464,5.601327207698,0.226842105263
6.700044172949,5.669869383922,0.227368421053
6.682615925975,5.588105587876,0.227894736842
6.678644645527,5.567529082540,0.228421052632
6.713256277617,5.657627356840,0.228947368421
6.693808383194,5.624338718548,0.229473684211
6.689429821313,5.623422410783,0.230000000000
6.685386275203,5.584320711933,0.230526315789
6.721112715428,5.612903305694,0.231052631579
6.704808058839,5.558955328592,0.231578947368
6.757935654053,5.555898308939,0.232105263158
6.671469450719,5.650129259832,0.232631578947
6.664702104201,5.564560906645,0.233157894737
6.685361156681,5.593398071158,0.233684210526
6.674891105616,5.555415254438,0.234210526316
6.678245793468,5.566171923148,0.234736842105
6.712612221162,5.617100786202,0.235263157895
6.670840831197,5.626345854884,0.235789473684
6.704327672215,5.606194086246,0.236315789474
6.665026399535,5.604978709937,0.236842105263
6.675188820904,5.636404280619,0.237368421053
6.670860063163,5.621969100395,0.237894736842
6.682337178493,5.612170900325,0.238421052632
6.703691722273,5.544947690909,0.238947368421
6.718161165984,5.591704600695,0.239473684211
6.714236027287,5.637460464254,0.240000000000
6.728837303587,5.618026413619,0.240526315789
6.722726933334,5.566744596912,0.241052631579
6.718007417071,5.583964819021,0.241578947368
6.663834935716,5.591518083861,0.242105263158
6.699131276103,5.599329519903,0.242631578947
6.744296857602,5.586363259705,0.243157894737
6.732624627724,5.569849969926,0.243684210526
6.770582405567,5.572881016073,0.244210526316
6.755262032039,5.649561894980,0.244736842105
6.730301303446,5.611373601155,0.245263157895
6.749206420741,5.634290094006,0.245789473684
6.734067948847,5.544440164229,0.246315789474
6.729366898440,5.578799121269,0.246842105263
6.667894213300,5.564338733220,0.247368421053
6.638869893561,5.593899731405,0.247894736842
6.640407722328,5.536429180995,0.248421052632
6.715122553168,5.625818832231,0.248947368421
6.677260973848,5.620885597237,0.249473684211
6.697381695366,5.548352649963,0.250000000000
6.744587827108,5.614930678062,0.250526315789
6.745074204361,5.564125694073,0.251052631579
6.681498559244,5.586009574407,0.251578947368
6.722705946644,5.605165326199,0.252105263158
6.697978999963,5.598614057646,0.252631578947
6.681381044370,5.593436081808,0.253157894737
6.710151017422,5.633089096186,0.253684210526
6.723305017369,5.574101093565,0.254210526316
6.695610198491,5.625296509417,0.254736842105
6.690514809247,5.629856732384,0.255263157895
6.659192160247,5.632464151140,0.255789473684
6.658790432720,5.606836204688,0.256315789474
6.686342547480,5.570217629709,0.256842105263
6.717679097817,5.647440392453,0.257368421053
6.686793021553,5.633574135652,0.257894736842
6.682628495219,5.561985606637,0.258421052632
6.699251942819,5.590914072239,0.258947368421
6.676124626539,5.597500346301,0.259473684211
6.647053944479,5.597232178803,0.260000000000
6.717369764195,5.573937431085,0.260526315789
6.733904790313,5.581753131750,0.261052631579
6.681061793937,5.550761520595,0.261578947368
6.714120472051,5.612954502169,0.262105263158
6.672999091586,5.588278680374,0.262631578947
6.705990532196,5.545920998681,0.263157894737
6.690102756204,5.565828748474,0.263684210526
6.667939438824,5.551045134293,0.264210526316
6.654208030152,5.577166613530,0.264736842105
6.660142548539,5.622046952027,0.265263157895
6.709597120691,5.574485303376,0.265789473684
6.649463593720,5.571694660426,0.266315789474
6.640033830475,5.593445355048,0.266842105263
6.661329499784,5.546056860386,0.267368421053
6.702782792832,5.632621589979,0.267894736842
6.724894860697,5.597403377677,0.268421052632
6.658932675689,5.561392860045,0.268947368421
6.708809804158,5.607002520146,0.269473684211
6.673863016492,5.604589247552,0.270000000000
6.661308107167,5.592382939579,0.270526315789
6.686564421153,5.588693298216,0.271052631579
6.690322154182,5.618531402282,0.271578947368
6.694250719464,5.630852310046,0.272105263158
6.714404698494,5.633133227061,0.272631578947
6.678926170394,5.589355737535,0.273157894737
6.682255288949,5.599504219817,0.273684210526
6.698270354092,5.648910333380,0.274210526316
6.669584949881,5.618971340917,0.274736842105
6.708065134700,5.574376251231,0.275263157895
6.678036240788,5.624552951581,0.275789473684
6.713172934222,5.595091489139,0.276315789474
6.718441810094,5.554493456578,0.276842105263
6.681606328677,5.554264506257,0.277368421053
6.668641108217,5.595915462475,0.277894736842
6.682635572255,5.571161110771,0.278421052632
6.703608151132,5.612759520767,0.278947368421
6.662165772599,5.593315704585,0.279473684211
6.722930024030,5.565494827825,0.280000000000
6.717697648206,5.621551376828,0.280526315789
6.718965235971,5.595727077565,0.281052631579
6.633837335287,5.555443167522,0.281578947368
6.710727332283,5.607336089121,0.282105263158
6.709756533431,5.598683913278,0.282631578947
6.653915543758,5.522141280999,0.283157894737
6.629768770649,5.588797115671,0.283684210526
6.638196473673,5.549979708550,0.284210526316
6.683976432434,5.573829186329,0.284736842105
6.654802109066,5.561619667487,0.285263157895
6.648083741551,5.557671268463,0.285789473684
6.692098228645,5.590993122410,0.286315789474
6.625161276362,5.561039183426,0.286842105263
6.627302667654,5.525916474075,0.287368421053
6.722386144852,5.540193236892,0.287894736842
6.643673257809,5.580358090480,0.288421052632
6.678442654716,5.606544393083,0.288947368421
6.658329980194,5.543121455944,0.289473684211
6.681096903718,5.601141323637,0.290000000000
6.729242524972,5.610737737206,0.290526315789
6.716858081056,5.612342241363,0.291052631579
6.698759463052,5.609020238649,0.291578947368
6.723176949287,5.602339549848,0.292105263158
6.728986689851,5.599008263024,0.292631578947
6.749056463749,5.633400380913,0.293157894737
6.669076361805,5.623552861844,0.293684210526
6.737735338310,5.585122003773,0.294210526316
6.683770171047,5.594462020025,0.294736842105
6.646972114353,5.564376228493,0.295263157895
6.711606468705,5.558125154183,0.295789473684
6.710102200029,5.578656396104,0.296315789474
6.681736836034,5.625463229836,0.296842105263
6.706742310241,5.592971968938,0.297368421053
6.663266235043,5.575835429163,0.297894736842
6.692179826851,5.575673370239,0.298421052632
6.737562184452,5.566684584869,0.298947368421
6.705930271669,5.592668351085,0.299473684211
6.683721813116,5.593221708990,0.300000000000
6.624296795621,5.583498905841,0.300526315789
6.704008583876,5.534883408101,0.301052631579
6.631989485378,5.531188345104,0.301578947368
6.641907192617,5.559440791970,0.302105263158
6.663798543854,5.512780534284,0.302631578947
6.674724638936,5.585592176490,0.303157894737
6.652200927143,5.572473275789,0.303684210526
6.695837669927,5.585912707880,0.304210526316
6.688400552551,5.597229428289,0.304736842105
6.667196091682,5.571563372105,0.305263157895
6.705937167050,5.570616658840,0.305789473684
6.656452505379,5.585209303391,0.306315789474
6.708555765979,5.594947395943,0.306842105263
6.687469312081,5.586880304238,0.307368421053
6.639878924081,5.574672459314,0.307894736842
6.656776975757,5.593387030627,0.308421052632
6.615298845729,5.597658214609,0.308947368421
6.679756305926,5.545035349240,0.309473684211
6.625792130401,5.617057283357,0.310000000000
6.712738524259,5.561308802744,0.310526315789
6.696406488447,5.608966121442,0.311052631579
6.651121621905,5.570119314917,0.311578947368
6.683134863971,5.554232159687,0.312105263158
6.720392937650,5.535252611319,0.312631578947
6.657735774548,5.613088027075,0.313157894737
6.718059271804,5.597733004275,0.313684210526
6.719061370190,5.540747702198,0.314210526316
6.719131434202,5.582330537697,0.314736842105
6.695279118914,5.563693343564,0.315263157895
6.636901683991,5.589236101456,0.315789473684
6.653295043695,5.591615516957,0.316315789474
6.688452395158,5.538323280069,0.316842105263
6.733729506535,5.577694697804,0.317368421053
6.701238354601,5.628572858287,0.317894736842
6.642197911482,5.544757710048,0.318421052632
6.637159876511,5.567120053346,0.318947368421
6.688978655838,5.594471113196,0.319473684211
6.670216168027,5.579728260100,0.320000000000
6.685437158979,5.563469433947,0.320526315789
6.707273000948,5.623962652331,0.321052631579
6.644647706111,5.552321842791,0.321578947368
6.732008414723,5.621224830059,0.322105263158
6.635326767783,5.599288645215,0.322631578947
6.689831528633,5.625815778701,0.323157894737
6.691313537091,5.564220472469,0.323684210526
6.685028250516,5.591601768618,0.324210526316
6.664000569576,5.578994113940,0.324736842105
6.667302410069,5.607620048491,0.325263157895
6.708672223498,5.578085509433,0.325789473684
6.727839716638,5.556209831982,0.326315789474
6.658252832635,5.612446850701,0.326842105263
6.724010717485,5.581259090977,0.327368421053
6.634480220845,5.579635415578,0.327894736842
6.644663544429,5.555352851406,0.328421052632
6.716646496521,5.605099523649,0.328947368421
6.678193395566,5.580953935968,0.329473684211
6.707927591204,5.553802643546,0.330000000000
6.679369403566,5.606459770504,0.330526315789
6.682749710122,5.590337554468,0.331052631579
6.689403419391,5.615972966519,0.331578947368
6.634692414467,5.608866243844,0.332105263158
6.645289685486,5.545414831868,0.332631578947
6.647659726973,5.637150872938,0.333157894737
6.713493588161,5.540636042897,0.333684210526
6.697738104240,5.546234327616,0.334210526316
6.667706946492,5.594605922442,0.334736842105
6.723084454853,5.575181138998,0.335263157895
6.684885993407,5.578544374202,0.335789473684
6.670534447497,5.575882360692,0.336315789474
6.696354568474,5.511914764622,0.336842105263
6.682276524744,5.591007036299,0.337368421053
6.624957531068,5.580422538270,0.337894736842
6.637494971732,5.550445109756,0.338421052632
6.686573162737,5.525475945021,0.338947368421
6.691831164560,5.580567504230,0.339473684211
6.670858009440,5.603938979076,0.340000000000
6.727706701522,5.577951948046,0.340526315789
6.692875215427,5.584463828552,0.341052631579
6.633799240594,5.571767894829,0.341578947368
6.674983394963,5.561782556663,0.342105263158
6.631509782069,5.603868679713,0.342631578947
6.668334648214,5.603063579965,0.343157894737
6.664195497198,5.538495193239,0.343684210526
6.660628346560,5.556502232935,0.344210526316
6.666431317068,5.500000229515,0.344736842105
6.617149253065,5.514463617982,0.345263157895
6.646950364745,5.590488268375,0.345789473684
6.611828199266,5.577203517657,0.346315789474
6.647756898904,5.597913303122,0.346842105263
6.693896539518,5.539249475800,0.347368421053
6.673891425286,5.574557920343,0.347894736842
6.712588818943,5.587519296505,0.348421052632
6.699680040952,5.541023152780,0.348947368421
6.672043186818,5.602923470578,0.349473684211
6.729241425601,5.623462973154,0.350000000000
6.637269933993,5.627291406011,0.350526315789
6.673131887942,5.588718292800,0.351052631579
6.689772199985,5.536715890613,0.351578947368
6.629335256701,5.582638586003,0.352105263158
6.712356358229,5.587940356739,0.352631578947
6.697375802896,5.516722263654,0.353157894737
6.642936397611,5.546005744366,0.353684210526
6.635480286234,5.541844389955,0.354210526316
6.620589695829,5.598965265692,0.354736842105
6.681130829572,5.577403986036,0.355263157895
6.661452124254,5.537576283703,0.355789473684
6.687476182569,5.558992912369,0.356315789474
6.680164983766,5.602502687409,0.356842105263
6.627694777364,5.556152327350,0.357368421053
6.629090661869,5.602734825779,0.357894736842
6.627515442332,5.533666854309,0.358421052632
6.647480360992,5.569730752655,0.358947368421
6.647055794342,5.579329634654,0.359473684211
6.649741776118,5.600440563551,0.360000000000
6.697115186043,5.563410380342,0.360526315789
6.667884486701,5.514901298869,0.361052631579
6.654067960598,5.593742733347,0.361578947368
6.620888875422,5.528040707489,0.362105263158
6.623218016411,5.547087849141,0.362631578947
6.640538020817,5.605979278908,0.363157894737
6.696858333366,5.567799135636,0.363684210526
6.648683349574,5.541525065994,0.364210526316
6.717319647626,5.543227326829,0.364736842105
6.708577920655,5.615350597363,0.365263157895
6.705777189952,5.567276681832,0.365789473684
6.639738485610,5.518730771584,0.366315789474
6.637983738225,5.585442763828,0.366842105263
6.634269840062,5.532476211827,0.367368421053
6.630309219409,5.600869500615,0.367894736842
6.709764055569,5.546160250200,0.368421052632
6.706744624590,5.591513813077,0.368947368421
6.709764195958,5.548717957771,0.369473684211
6.622806492935,5.561499817998,0.370000000000
6.707875430223,5.541156474341,0.370526315789
6.610863582615,5.588476804433,0.371052631579
6.653803836569,5.528334209003,0.371578947368
6.698554555095,5.587324905761,0.372105263158
6.616598251484,5.574245657789,0.372631578947
6.701894850356,5.526033581804,0.373157894737
6.643499610249,5.510034192858,0.373684210526
6.620307013017,5.524887073868,0.374210526316
6.666115349399,5.604059535373,0.374736842105
6.678282111701,5.573745774666,0.375263157895
6.656796889270,5.586325842341,0.375789473684
6.687598845712,5.571839619743,0.376315789474
6.691353049070,5.530291326155,0.376842105263
6.607944559619,5.515529105717,0.377368421053
6.680186783895,5.520184400829,0.377894736842
6.705384615170,5.576523425256,0.378421052632
6.646028395083,5.524791358602,0.378947368421
6.638187579238,5.610871508875,0.379473684211
6.704815742513,5.535284541624,0.380000000000
6.712422853995,5.593306773258,0.380526315789
6.682214437396,5.615974807915,0.381052631579
6.648936099850,5.600704135961,0.381578947368
6.719846750529,5.568551383261,0.382105263158
6.690233430455,5.588235349744,0.382631578947
6.693577416014,5.540919162513,0.383157894737
6.652537380527,5.517986806259,0.383684210526
6.698135552856,5.527634236312,0.384210526316
6.647454634057,5.605165613681,0.384736842105
6.637301277103,5.527215725976,0.385263157895
6.634313224012,5.601784091061,0.385789473684
6.656245005855,5.539667646902,0.386315789474
6.709631291264,5.591396181251,0.386842105263
6.710388247987,5.576490714580,0.387368421053
6.617116617729,5.533938285941,0.387894736842
6.682281354773,5.530368515930,0.388421052632
6.639809881506,5.586937442542,0.388947368421
6.611361381835,5.564613026780,0.389473684211
6.632492024090,5.547405337458,0.390000000000
6.691863992690,5.534422227504,0.390526315789
6.705906061044,5.519646930450,0.391052631579
6.644759343420,5.585028184075,0.391578947368
6.636530737853,5.593594467973,0.392105263158
6.669029302686,5.577018463487,0.392631578947
6.637339150999,5.604221802727,0.393157894737
6.705175887539,5.587211155363,0.393684210526
6.626607370678,5.521324030708,0.394210526316
6.667808010535,5.606699892841,0.394736842105
6.670901535707,5.605621196742,0.395263157895
6.636766372094,5.526385908881,0.395789473684
6.652699034651,5.598540023560,0.396315789474
6.662690436330,5.595054061871,0.396842105263
6.632457087982,5.591595912299,0.397368421053
6.610707564345,5.564712016633,0.397894736842
6.657756403544,5.594085827676,0.398421052632
6.669752681171,5.528402319823,0.398947368421
6.641258178592,5.598148641011,0.399473684211
6.677031935557,5.556325487208,0.400000000000
6.702986760305,5.543891601050,0.400526315789
6.703905025244,5.586339218966,0.401052631579
6.654676843797,5.573291771882,0.401578947368
6.624320407977,5.521494309417,0.402105263158
6.690263766193,5.575683867332,0.402631578947
6.705741117289,5.576130611722,0.403157894737
6.661236897750,5.565823268212,0.403684210526
6.656713321116,5.584044347284,0.404210526316
6.687627119593,5.563710006255,0.404736842105
6.629636290883,5.569682271990,0.405263157895
6.618368127266,5.519940238961,0.405789473684
6.651306810807,5.509238643939,0.406315789474
6.620430611092,5.553611813258,0.406842105263
6.631175782307,5.522541179416,0.407368421053
6.617987685890,5.546935952978,0.407894736842
6.656912559669,5.535519389938,0.408421052632
6.708339474848,5.596971487133,0.408947368421
6.656424969840,5.550128218948,0.409473684211
6.652596602587,5.606307974134,0.410000000000
6.676747115937,5.596418437829,0.410526315789
6.702527161812,5.582265447426,0.411052631579
6.717743353084,5.583199618288,0.411578947368
6.707692724600,5.551556764303,0.412105263158
6.706023021497,5.603877291359,0.412631578947
6.671917180748,5.600412636530,0.413157894737
6.663750474492,5.550354779449,0.413684210526
6.679888413176,5.575948292348,0.414210526316
6.632899275098,5.510722327696,0.414736842105
6.699039662814,5.583225516383,0.415263157895
6.652978353490,5.537683956946,0.415789473684
6.693158885929,5.530332094913,0.416315789474
6.631937705748,5.539780430237,0.416842105263
6.661842922196,5.552565651674,0.417368421053
6.686345459034,5.532030904833,0.417894736842
6.667017817473,5.548971455408,0.418421052632
6.661639090947,5.570698087653,0.418947368421
6.641117302615,5.520590188652,0.419473684211
6.663845510461,5.491330115601,0.420000000000
6.638057972815,5.582716046935,0.420526315789
6.676572318539,5.557766714406,0.421052631579
6.606594139149,5.499680688795,0.421578947368
6.642833666286,5.509022760027,0.422105263158
6.670201954106,5.573220335119,0.422631578947
6.688191609650,5.590676017100,0.423157894737
6.669287109273,5.546884007015,0.423684210526
6.701431027639,5.520689932412,0.424210526316
6.661139886777,5.571817162433,0.424736842105
6.655188870712,5.503057647278,0.425263157895
6.617513852001,5.496394318345,0.425789473684
6.622707157358,5.525158724881,0.426315789474
6.604220881948,5.495019441334,0.426842105263
6.647849210090,5.583468055941,0.427368421053
6.676764456170,5.514790353417,0.427894736842
6.628398783097,5.508231015005,0.428421052632
6.648149017359,5.585115131721,0.428947368421
6.647446865958,5.591780704857,0.429473684211
6.673492829068,5.514351721681,0.430000000000
6.701787547252,5.579038093836,0.430526315789
6.679931937073,5.536623007162,0.431052631579
6.607206388908,5.512688233746,0.431578947368
6.667760951480,5.527693623537,0.432105263158
6.662303120122,5.513546808196,0.432631578947
6.603904667808,5.511230124374,0.433157894737
6.665048708161,5.512002747136,0.433684210526
6.657562959036,5.579326280660,0.434210526316
6.693612936378,5.519463283117,0.434736842105
6.695292962065,5.552490060578,0.435263157895
6.625371116331,5.549102557271,0.435789473684
6.619463669130,5.543821727038,0.436315789474
6.617755369003,5.562971300107,0.436842105263
6.609844866093,5.564979542917,0.437368421053
6.693146331224,5.519216612828,0.437894736842
6.643079567207,5.549452317549,0.438421052632
6.615450721393,5.503684048059,0.438947368421
6.668511367702,5.533874517774,0.439473684211
6.694412584198,5.556412451728,0.440000000000
6.626828828510,5.583930304941,0.440526315789
6.648198924587,5.530602704364,0.441052631579
6.693544823629,5.583442821541,0.441578947368
6.650624762220,5.527072783826,0.442105263158
6.665621382617,5.608509045225,0.442631578947
6.687975918997,5.532059053233,0.443157894737
6.644560162070,5.572009379225,0.443684210526
6.704172482492,5.530441097966,0.444210526316
6.658237109296,5.569337194345,0.444736842105
6.631616496366,5.509917971760,0.445263157895
6.631241801899,5.510739523354,0.445789473684
6.670120346285,5.592486455603,0.446315789474
6.701160925374,5.503643396997,0.446842105263
6.688825159756,5.530234850238,0.447368421053
6.653007682500,5.576375976748,0.447894736842
6.608395485088,5.566173166438,0.448421052632
6.620843196372,5.541014428828,0.448947368421
6.616951238848,5.554667904613,0.449473684211
6.650506182786,5.556548745153,0.450000000000
6.646042358989,5.512894635963,0.450526315789
6.628445643357,5.583279080612,0.451052631579
6.701461097950,5.556624926915,0.451578947368
6.675545662526,5.527714136529,0.452105263158
6.653854455020,5.527405395647,0.452631578947
6.646921794303,5.562951810199,0.453157894737
6.653933209676,5.530042040629,0.453684210526
6.670610925704,5.601957031360,0.454210526316
6.708288212467,5.591955154277,0.454736842105
6.673568368055,5.528377320060,0.455263157895
6.666767072090,5.557345042003,0.455789473684
6.699935320847,5.529124892700,0.456315789474
6.614856388886,5.544812999789,0.456842105263
6.655109394881,5.572546390596,0.457368421053
6.610672917826,5.509756867196,0.457894736842
6.692317632244,5.588176127520,0.458421052632
6.640539457351,5.536380688770,0.458947368421
6.634569261603,5.500190486837,0.459473684211
6.667034496185,5.540343561279,0.460000000000
6.686025016729,5.511508460964,0.460526315789
6.639387200360,5.527228671103,0.461052631579
6.668616919103,5.521856130698,0.461578947368
6.693293384779,5.574844027956,0.462105263158
6.678052899589,5.541102442048,0.462631578947
6.694247996256,5.601223849534,0.463157894737
6.615947759607,5.576881139415,0.463684210526
6.662125739323,5.605370522799,0.464210526316
6.635295295852,5.506592573121,0.464736842105
6.671822458667,5.527432840949,0.465263157895
6.691199470009,5.550660099892,0.465789473684
6.654031191816,5.565352170522,0.466315789474
6.653927616434,5.527739571551,0.466842105263
6.618753581668,5.514561959400,0.467368421053
6.634589984877,5.559206088311,0.467894736842
6.681912546603,5.545942920267,0.468421052632
6.678712042004,5.526218938677,0.468947368421
6.605936661726,5.543182271193,0.469473684211
6.610324922522,5.559698717004,0.470000000000
6.699279674063,5.583596146765,0.470526315789
6.702720557588,5.523433960361,0.471052631579
6.652510221554,5.538556320858,0.471578947368
6.686607221956,5.581655199914,0.472105263158
6.690352113444,5.534874898641,0.472631578947
6.652183229316,5.539623175953,0.473157894737
6.672811089096,5.593832408443,0.473684210526
6.676705585572,5.591291464371,0.474210526316
6.658252045883,5.571061823895,0.474736842105
6.642360485327,5.546509456119,0.475263157895
6.612739271177,5.527226188554,0.475789473684
6.663063878446,5.569781255235,0.476315789474
6.661625118340,5.593026188695,0.476842105263
6.670266303689,5.529458928722,0.477368421053
6.657201938677,5.513014503221,0.477894736842
6.679753599702,5.543331548796,0.478421052632
6.630414650144,5.521819732065,0.478947368421
6.661821422188,5.598108992224,0.479473684211
6.661056934911,5.522116163829,0.480000000000
6.710543457335,5.600039250238,0.480526315789
6.692152436060,5.516507404079,0.481052631579
6.640740159046,5.568644938257,0.481578947368
6.625726301739,5.520255772712,0.482105263158
6.623628337903,5.552910797343,0.482631578947
6.676177382028,5.557472654470,0.483157894737
6.634059835555,5.531428469487,0.483684210526
6.634838433573,5.569304035433,0.484210526316
6.684943719016,5.548773290273,0.484736842105
6.655672410855,5.527634254722,0.485263157895
6.653705872013,5.580178039660,0.485789473684
6.626755023533,5.586803215793,0.486315789474
6.665728553069,5.553783261638,0.486842105263
6.686652591818,5.510827345941,0.487368421053
6.659287802556,5.503879716337,0.487894736842
6.608722368855,5.526293838222,0.488421052632
6.658125876579,5.499542127943,0.488947368421
6.617466349966,5.512400503557,0.489473684211
6.691109711037,5.496714912371,0.490000000000
6.653214596621,5.572486229998,0.490526315789
6.617297285119,5.586770567061,0.491052631579
6.693961277570,5.495910903530,0.491578947368
6.684511903923,5.549064464787,0.492105263158
6.701389069456,5.523079370144,0.492631578947
6.659660813909,5.536988643862,0.493157894737
6.623009894433,5.585085416982,0.493684210526
6.643550758217,5.569538027486,0.494210526316
6.635535029205,5.517792188022,0.494736842105
6.692595363250,5.569414490608,0.495263157895
6.695703197246,5.564901079154,0.495789473684
6.628284176509,5.571108708526,0.496315789474
6.668329339469,5.586788844183,0.496842105263
6.637023299720,5.497017362073,0.497368421053
6.619719768028,5.529522307135,0.497894736842
6.661138302910,5.533106878661,0.498421052632
6.672105646092,5.567719493319,0.498947368421
6.660388912369,5.525393523358,0.499473684211
6.638296873796,5.511437610881,0.500000000000
6.640754709370,5.552014977689,0.500526315789
6.599281947834,5.568064592657,0.501052631579
6.693436988745,5.550006615471,0.501578947368
6.689023232606,5.556437542779,0.502105263158
6.651809919574,5.538474397718,0.502631578947
6.691876217221,5.504227793349,0.503157894737
6.638319931118,5.516205149543,0.503684210526
6.684441153398,5.513942048590,0.504210526316
6.656643469834,5.588043732347,0.504736842105
6.666701166070,5.555102418036,0.505263157895
6.665359882572,5.548448484790,0.505789473684
6.605923640185,5.509364939499,0.506315789474
6.643742323021,5.572531591230,0.506842105263
6.601490990168,5.528767172479,0.507368421053
6.649882221295,5.496968773204,0.507894736842
6.674194174296,5.537311647631,0.508421052632
6.651973148367,5.510193646425,0.508947368421
6.613406548881,5.567405094634,0.509473684211
6.679823683450,5.492671681378,0.510000000000
6.650430664413,5.578538605670,0.510526315789
6.660769974204,5.584907030683,0.511052631579
6.601812258716,5.517491974546,0.511578947368
6.647656149241,5.511643529610,0.512105263158
6.692975201530,5.527286811980,0.512631578947
6.602707691519,5.568705246359,0.513157894737
6.687483959639,5.552632411465,0.513684210526
6.679591504639,5.536377169827,0.514210526316
6.634630631602,5.570054771724,0.514736842105
6.667136521141,5.570472597294,0.515263157895
6.623059855011,5.513074425773,0.515789473684
6.633650637413,5.550013759044,0.516315789474
6.634811286199,5.598674079420,0.516842105263
6.665995794870,5.596559248264,0.517368421053
6.629570122717,5.522489053014,0.517894736842
6.625783565131,5.556998202190,0.518421052632
6.682937025814,5.512625981967,0.518947368421
6.652376920566,5.575958778328,0.519473684211
6.622420120075,5.560310781568,0.520000000000
6.664110240395,5.534204242083,0.520526315789
6.617697838786,5.566268576440,0.521052631579
6.687148805859,5.580541031592,0.521578947368
6.694525301457,5.576259877272,0.522105263158
6.687967197315,5.546791133977,0.522631578947
6.680027815440,5.569271652775,0.523157894737
6.668667014758,5.518931692459,0.523684210526
6.706256341274,5.548582907065,0.524210526316
6.692350766957,5.587476173054,0.524736842105
6.671286435213,5.519531371470,0.525263157895
6.661524781497,5.563876235112,0.525789473684
6.645067784558,5.579647325119,0.526315789474
6.630926571804,5.576210480711,0.526842105263
6.643654237928,5.508082958980,0.527368421053
6.696959720061,5.549706512198,0.527894736842
6.599498124019,5.529002966455,0.528421052632
6.644330983949,5.523515149244,0.528947368421
6.612237646331,5.506316184407,0.529473684211
6.617923197594,5.510515384630,0.530000000000
6.635776481577,5.544745861373,0.530526315789
6.608719565528,5.538424414933,0.531052631579
6.646535948990,5.519869924174,0.531578947368
6.644028377599,5.504272186053,0.532105263158
6.683164218052,5.530647148687,0.532631578947
6.618785097150,5.593162988256,0.533157894737
6.612058615749,5.500426644308,0.533684210526
6.657997600064,5.516431027701,0.534210526316
6.632139081457,5.502163027447,0.534736842105
6.631895142872,5.526969149548,0.535263157895
6.640106121773,5.549338534305,0.535789473684
6.656381243250,5.503742203252,0.536315789474
6.631426465521,5.517523751708,0.536842105263
6.630109299837,5.510499117961,0.537368421053
6.604767211117,5.507205520424,0.537894736842
6.626212305834,5.590917146475,0.538421052632
6.668366607611,5.583746905687,0.538947368421
6.662777348733,5.551978099056,0.539473684211
6.651168519551,5.554126084907,0.540000000000
6.653072639074,5.555156529881,0.540526315789
6.646253145306,5.553750942004,0.541052631579
6.682635305603,5.549521772433,0.541578947368
6.635015927890,5.562724201806,0.542105263158
6.699599283988,5.525989346330,0.542631578947
6.612487111970,5.516241516581,0.543157894737
6.696060270147,5.562484298274,0.543684210526
6.611117231375,5.513985156793,0.544210526316
6.643313639126,5.537872251889,0.544736842105
6.624264961739,5.561088313561,0.545263157895
6.691100193454,5.548703465416,0.545789473684
6.610318621077,5.528666613293,0.546315789474
6.609231122008,5.569116694858,0.546842105263
6.686945326012,5.509009377233,0.547368421053
6.681720046435,5.518023829404,0.547894736842
6.683232331161,5.597041997933,0.548421052632
6.601677119118,5.542003163628,0.548947368421
6.628006823559,5.556686838055,0.549473684211
6.678749523879,5.500234138888,0.550000000000
6.642918389618,5.518549991045,0.550526315789
6.629523593791,5.576870846655,0.551052631579
6.652321861658,5.595318049273,0.551578947368
6.630829942879,5.594847368892,0.552105263158
6.701861549620,5.539025068020,0.552631578947
6.697615338768,5.526821847185,0.553157894737
6.643831169165,5.513213018587,0.553684210526
6.674367603511,5.509445863944,0.554210526316
6.624399462502,5.596683799726,0.554736842105
6.653140989650,5.577143686445,0.555263157895
6.604475143124,5.526872493666,0.555789473684
6.685838143685,5.554073179122,0.556315789474
6.662833960024,5.520017561363,0.556842105263
6.635100025622,5.550401641135,0.557368421053
6.654420944810,5.575395498361,0.557894736842
6.620692979397,5.551694826389,0.558421052632
6.652036456101,5.520421830656,0.558947368421
6.694172292651,5.500653788569,0.559473684211
6.618929765183,5.506290121739,0.560000000000
6.634307793847,5.537492997898,0.560526315789
6.650584607344,5.585675332399,0.561052631579
6.671486096371,5.511034142629,0.561578947368
6.709966423350,5.539248745477,0.562105263158
6.709698006615,5.525719116824,0.562631578947
6.682409544194,5.568155742453,0.563157894737
6.697557098624,5.574449169325,0.563684210526
6.634472216893,5.552388546625,0.564210526316
6.617379655519,5.569239482397,0.564736842105
6.646888722395,5.552625417666,0.565263157895
6.637151013764,5.593639383131,0.565789473684
6.683180331272,5.528452959424,0.566315789474
6.702997634921,5.518373245271,0.566842105263
6.608926218934,5.573776850424,0.567368421053
6.625439072068,5.502050551505,0.567894736842
6.673499641225,5.527178684591,0.568421052632
6.661819278737,5.518306184065,0.568947368421
6.633828313880,5.507928482793,0.569473684211
6.672076063352,5.519659451841,0.570000000000
6.610156603809,5.575964245115,0.570526315789
6.603297557415,5.573387227524,0.571052631579
6.664082353332,5.578810067585,0.571578947368
6.600369825324,5.584850468414,0.572105263158
6.691207556320,5.580310129895,0.572631578947
6.628262119408,5.507900935981,0.573157894737
6.649965520124,5.495748754132,0.573684210526
6.611356069909,5.565804709536,0.574210526316
6.597781520611,5.503349496597,0.574736842105
6.672870357669,5.511631420649,0.575263157895
6.621948202179,5.559461306233,0.575789473684
6.631815558914,5.544283927712,0.576315789474
6.681510127194,5.579759830526,0.576842105263
6.665980368191,5.527828776425,0.577368421053
6.688660480810,5.538388172379,0.577894736842
6.641449947990,5.536245928487,0.578421052632
6.608233121974,5.569875175688,0.578947368421
6.691392118700,5.537755086227,0.579473684211
6.662729950209,5.549563832458,0.580000000000
6.668077714545,5.524620491173,0.580526315789
6.624176508955,5.579171933289,0.581052631579
6.611544506139,5.527023746087,0.581578947368
6.601245437844,5.590065455048,0.582105263158
6.657295121409,5.575523023300,0.582631578947
6.615739654594,5.561087029763,0.583157894737
6.633955728063,5.499919581301,0.583684210526
6.626653257884,5.550164277830,0.584210526316
6.604803135009,5.505113958656,0.584736842105
6.668051976110,5.531618958232,0.585263157895
6.691354058877,5.565066730527,0.585789473684
6.640783471015,5.575400153619,0.586315789474
6.677892435788,5.502319498052,0.586842105263
6.632674298452,5.535429479025,0.587368421053
6.646514396032,5.556974885345,0.587894736842
6.692474399745,5.566391617490,0.588421052632
6.654111179359,5.504617067541,0.588947368421
6.622212888666,5.504565983180,0.589473684211
6.674192150842,5.547513545972,0.590000000000
6.668894090598,5.583922701716,0.590526315789
6.662958762949,5.508440780778,0.591052631579
6.650705851976,5.559033991315,0.591578947368
6.640007659060,5.505906382576,0.592105263158
6.612906736883,5.528383005025,0.592631578947
6.648124312317,5.506477713567,0.593157894737
6.632587046382,5.497825420130,0.593684210526
6.694117713858,5.577291664811,0.594210526316
6.627426523570,5.543138873110,0.594736842105
6.624942960546,5.573100855261,0.595263157895
6.611985930030,5.574679549384,0.595789473684
6.691193596110,5.518557739001,0.596315789474
6.632374637335,5.539495157645,0.596842105263
6.624808526204,5.564015521412,0.597368421053
6.700812570056,5.510113521115,0.597894736842
6.612409146143,5.534352662633,0.598421052632
6.644942340023,5.578083181626,0.598947368421
6.606927619978,5.518045884578,0.599473684211
6.665750183823,5.520110676933,0.600000000000
6.674657664422,5.538992961562,0.600526315789
6.609585989963,5.586666362541,0.601052631579
6.688684164956,5.556945499748,0.601578947368
6.669166800836,5.525579589137,0.602105263158
6.647145470178,5.547114389870,0.602631578947
6.663086426742,5.565638269547,0.603157894737
6.690018779441,5.588529190167,0.603684210526
6.667680375490,5.566040029953,0.604210526316
6.672681293644,5.538703608221,0.604736842105
6.665295994493,5.584865770208,0.605263157895
6.689415986643,5.534462201274,0.605789473684
6.688990701488,5.581152306813,0.606315789474
6.701883757952,5.573373089050,0.606842105263
6.660358413869,5.498477420247,0.607368421053
6.656905541079,5.536042552398,0.607894736842
6.646345363821,5.576490910859,0.608421052632
6.647741204778,5.537937663259,0.608947368421
6.617197640740,5.492711968144,0.609473684211
6.687993721935,5.555057043812,0.610000000000
6.599478456144,5.544207884001,0.610526315789
6.608640607375,5.525285412237,0.611052631579
6.612308681052,5.597784295125,0.611578947368
6.682714830071,5.551914106337,0.612105263158
6.694727392034,5.519670991404,0.612631578947
6.651489860604,5.510619079330,0.613157894737
6.671954632928,5.584529158621,0.613684210526
6.670500342872,5.535057074222,0.614210526316
6.645226242430,5.511811383858,0.614736842105
6.669418368455,5.516847466410,0.615263157895
6.626014539611,5.530663285585,0.615789473684
6.662044032014,5.583261891274,0.616315789474
6.671506518863,5.599649409266,0.616842105263
6.673845566028,5.502298979059,0.617368421053
6.644040990968,5.503381858531,0.617894736842
6.655260721138,5.521354802650,0.618421052632
6.691239251433,5.577240091738,0.618947368421
6.691731499025,5.569999861471,0.619473684211
6.610533761257,5.559366845512,0.620000000000
6.663317395979,5.585211984848,0.620526315789
6.620047065803,5.523503182042,0.621052631579
6.635843516078,5.535580506334,0.621578947368
6.686041554576,5.586012614763,0.622105263158
6.615511834091,5.592358583877,0.622631578947
6.661976285316,5.550953567033,0.623157894737
6.637224927477,5.500635860841,0.623684210526
6.619255368617,5.591144932731,0.624210526316
6.686694616521,5.541962512994,0.624736842105
6.615955939751,5.496537320899,0.625263157895
6.665985549149,5.506264578094,0.625789473684
6.643307646842,5.537648120605,0.626315789474
6.693252135503,5.587480571305,0.626842105263
6.686634869575,5.512354116444,0.627368421053
6.667881682016,5.503642759283,0.627894736842
6.612264415105,5.583266369335,0.628421052632
6.685246576627,5.584334027716,0.628947368421
6.650320723096,5.530529949386,0.629473684211
6.648337975566,5.573914895457,0.630000000000
6.677284258196,5.510766484192,0.630526315789
6.680683130036,5.528844556463,0.631052631579
6.640428566407,5.522122032729,0.631578947368
6.629813820216,5.542628579143,0.632105263158
6.674981508432,5.506507663656,0.632631578947
6.625482463338,5.561862058169,0.633157894737
6.688970293645,5.541898406260,0.633684210526
6.637591761415,5.531207070115,0.634210526316
6.671661581634,5.581703189722,0.634736842105
6.678227792572,5.588372596402,0.635263157895
6.699499998257,5.569549390994,0.635789473684
6.677103870236,5.560411413947,0.636315789474
6.654310395415,5.515964035435,0.636842105263
6.687379229576,5.499068761975,0.637368421053
6.691738071031,5.511752792890,0.637894736842
6.609328782815,5.501739644816,0.638421052632
6.612737425673,5.542370816789,0.638947368421
6.634133606178,5.524264503117,0.639473684211
6.640317989122,5.544304094031,0.640000000000
6.659205077363,5.517003559528,0.640526315789
6.630984449171,5.577867455684,0.641052631579
6.612455930001,5.531620493197,0.641578947368
6.699789675858,5.530581617309,0.642105263158
6.694167652030,5.546218939151,0.642631578947
6.636006305756,5.584047149807,0.643157894737
6.702836032268,5.598229086247,0.643684210526
6.626496664073,5.530075688252,0.644210526316
6.681665687589,5.604192074743,0.644736842105
6.634567842205,5.593174803627,0.645263157895
6.649086639386,5.601812467992,0.645789473684
6.643957678551,5.543712567215,0.646315789474
6.640092618877,5.509228679850,0.646842105263
6.660356406732,5.531592042355,0.647368421053
6.655764314848,5.569603102798,0.647894736842
6.652957737898,5.581992831177,0.648421052632
6.631424553094,5.569660189079,0.648947368421
6.659901577722,5.519909347006,0.649473684211
6.604270436196,5.589310159169,0.650000000000
6.605961030083,5.536897594006,0.650526315789
6.694564252727,5.553169058749,0.651052631579
6.691518902133,5.587489223752,0.651578947368
6.662152434248,5.516132872631,0.652105263158
6.649628244671,5.512621193678,0.652631578947
6.699393497206,5.600590745604,0.653157894737
6.688237263887,5.527812277704,0.653684210526
6.679583183270,5.584217579080,0.654210526316
6.682072113339,5.544505882705,0.654736842105
6.612287693151,5.545978857745,0.655263157895
6.642271717909,5.508092515123,0.655789473684
6.629663654853,5.571273148052,0.656315789474
6.612024809906,5.570534067466,0.656842105263
6.674638560553,5.511604101672,0.657368421053
6.625953748927,5.530489617642,0.657894736842
6.664769433019,5.580673434967,0.658421052632
6.697246894500,5.514508405183,0.658947368421
6.677083292391,5.584171959189,0.659473684211
6.605668942459,5.568730232832,0.660000000000
6.656346956939,5.537899685837,0.660526315789
6.689710175452,5.590765775745,0.661052631579
6.684756133666,5.552628397150,0.661578947368
6.627773027495,5.577576620430,0.662105263158
6.608154422603,5.567863690372,0.662631578947
6.655186969203,5.532495080185,0.663157894737
6.619830541327,5.566601314980,0.663684210526
6.599466236121,5.504273528375,0.664210526316
6.639379160341,5.558546786148,0.664736842105
6.630245119913,5.581835948448,0.665263157895
6.655408378708,5.582765631988,0.665789473684
6.663252717664,5.522120443411,0.666315789474
6.623773731042,5.595975302891,0.666842105263
6.645299898238,5.507130558390,0.667368421053
6.637353315313,5.511083626291,0.667894736842
6.618647299753,5.573056582773,0.668421052632
6.650427534323,5.518325726530,0.668947368421
6.620864496663,5.526413107324,0.669473684211
6.685070545384,5.502867525676,0.670000000000
6.663913122459,5.542212591059,0.670526315789
6.634949702714,5.575584446443,0.671052631579
6.681377109730,5.521119904024,0.671578947368
6.678899067980,5.500091557717,0.672105263158
6.677978760818,5.500208814628,0.672631578947
6.657674586076,5.499703674129,0.673157894737
6.663303875229,5.563101360261,0.673684210526
6.676746163614,5.499899672842,0.674210526316
6.675750070456,5.563761085583,0.674736842105
6.636411051671,5.553229207090,0.675263157895
6.624872815691,5.545389385942,0.675789473684
6.611257368545,5.545438915999,0.676315789474
6.658748900361,5.537789423106,0.676842105263
6.665849996024,5.500575132641,0.677368421053
6.669451274138,5.571127362023,0.677894736842
6.643540333336,5.524134127820,0.678421052632
6.613724728955,5.592160214876,0.678947368421
6.671633864680,5.541262459088,0.679473684211
6.644955763540,5.523651202560,0.680000000000
6.664489935776,5.507145722431,0.680526315789
6.643838920297,5.576693425877,0.681052631579
6.690609938889,5.523886923957,0.681578947368
6.697670156336,5.582133699260,0.682105263158
6.637398242291,5.519009680355,0.682631578947
6.641390397045,5.544647981673,0.683157894737
6.693628018652,5.544485707647,0.683684210526
6.702007827639,5.559385787554,0.684210526316
6.645896903276,5.580311400281,0.684736842105
6.662145291766,5.534526037528,0.685263157895
6.644202582953,5.572335863222,0.685789473684
6.638303349930,5.596868724585,0.686315789474
6.667341213640,5.558760532827,0.686842105263
6.688236876513,5.544829194868,0.687368421053
6.643486468760,5.562886502425,0.687894736842
6.665039689329,5.578465238814,0.688421052632
6.679480732266,5.556690134724,0.688947368421
6.620836597771,5.515976335183,0.689473684211
6.659681459585,5.541296620344,0.690000000000
6.622946084646,5.567728841337,0.690526315789
6.676805695149,5.550058276572,0.691052631579
6.613576580979,5.492165515022,0.691578947368
6.636062487075,5.561895567873,0.692105263158
6.641312702752,5.527345097986,0.692631578947
6.675165389729,5.506621110685,0.693157894737
6.624222661629,5.498646885443,0.693684210526
6.653311852790,5.546218485854,0.694210526316
6.632366441610,5.580804303150,0.694736842105
6.638918329142,5.552413415114,0.695263157895
6.616339865831,5.542516081625,0.695789473684
6.653745281115,5.589880131748,0.696315789474
6.691126182812,5.527852666310,0.696842105263
6.665290111305,5.510756092032,0.697368421053
6.678431164725,5.515840540867,0.697894736842
6.662352804972,5.556788804683,0.698421052632
6.630747267264,5.597097029630,0.698947368421
6.658203943198,5.521275455779,0.699473684211
6.668660238743,5.573297927373,0.700000000000
6.640132848140,5.552840711204,0.700526315789
6.640144402975,5.575935098324,0.701052631579
6.641726607762,5.573101163098,0.701578947368
6.641234384298,5.527568702063,0.702105263158
6.629070828118,5.523765963930,0.702631578947
6.691587845439,5.592467456165,0.703157894737
6.653137801217,5.523712429651,0.703684210526
6.655138172089,5.543898044942,0.704210526316
6.694228596614,5.546795482572,0.704736842105
6.688084397008,5.569565121298,0.705263157895
6.613388228260,5.528192952977,0.705789473684
6.611115148288,5.545685189302,0.706315789474
6.639417705379,5.527052656653,0.706842105263
6.616905516684,5.509534964134,0.707368421053
6.661353612740,5.546769408261,0.707894736842
6.657085246140,5.538514854692,0.708421052632
6.635309740565,5.576932778415,0.708947368421
6.618560551418,5.556008578068,0.709473684211
6.630080252995,5.586405019333,0.710000000000
6.605875529449,5.526302992333,0.710526315789
6.696279453135,5.578243331133,0.711052631579
6.614715344699,5.555682519395,0.711578947368
6.651196404748,5.574645955574,0.712105263158
6.690471588160,5.548276986717,0.712631578947
6.648283666313,5.584241829857,0.713157894737
6.639971180340,5.521125360635,0.713684210526
6.648847586563,5.564024777626,0.714210526316
6.696365038016,5.506549850909,0.714736842105
6.608869012296,5.518663777313,0.715263157895
6.694467456452,5.548048733007,0.715789473684
6.640921684185,5.589944624817,0.716315789474
6.643952186887,5.547657828547,0.716842105263
6.631886589576,5.553067162558,0.717368421053
6.672226294511,5.595889494545,0.717894736842
6.695100605062,5.518959520567,0.718421052632
6.700190443343,5.591676697585,0.718947368421
6.691889880894,5.544253308827,0.719473684211
6.612478339395,5.561414807483,0.720000000000
6.624764605352,5.531879936842,0.720526315789
6.686000178491,5.538068576877,0.721052631579
6.629912827420,5.518372463650,0.721578947368
6.701837862929,5.589133819503,0.722105263158
6.706112168758,5.556054225791,0.722631578947
6.694626257770,5.581087514443,0.723157894737
6.669763917975,5.529934984029,0.723684210526
6.653480509733,5.571148540701,0.724210526316
6.624570329550,5.586278817689,0.724736842105
6.633745594814,5.532645601595,0.725263157895
6.692623709516,5.544547975046,0.725789473684
6.659283491563,5.549764547528,0.726315789474
6.657042736177,5.541287580071,0.726842105263
6.637157704532,5.506528541277,0.727368421053
6.669129199387,5.549059595468,0.727894736842
6.624860663977,5.545547531388,0.728421052632
6.618159015849,5.502698981368,0.728947368421
6.631571022241,5.536024319260,0.729473684211
6.657147099436,5.552116598397,0.730000000000
6.675035390417,5.579702517758,0.730526315789
6.686713279930,5.552917055007,0.731052631579
6.639067330839,5.520881928215,0.731578947368
6.621377840433,5.505191282019,0.732105263158
6.653496035839,5.591510053619,0.732631578947
6.695776198269,5.549374325273,0.733157894737
6.659630432234,5.556633085551,0.733684210526
6.663854201744,5.550793559098,0.734210526316
6.627450482388,5.551255218340,0.734736842105
6.633442546283,5.541184185321,0.735263157895
6.630155541558,5.566073783422,0.735789473684
6.699295937198,5.512122890536,0.736315789474
6.615528611295,5.544327588607,0.736842105263
6.645027687194,5.543217350606,0.737368421053
6.636446046798,5.577343652397,0.737894736842
6.621950672543,5.556622486074,0.738421052632
6.614845070116,5.570130687062,0.738947368421
6.637122020574,5.532090177690,0.739473684211
6.604209022747,5.583692127498,0.740000000000
6.632140169380,5.566549875886,0.740526315789
6.606046416910,5.528151357561,0.741052631579
6.679094809223,5.600160982003,0.741578947368
6.685861282141,5.519108509377,0.742105263158
6.708462982730,5.508050347696,0.742631578947
6.688260740983,5.526727233397,0.743157894737
6.629772679107,5.586503195895,0.743684210526
6.646132332428,5.555187814585,0.744210526316
6.671327073763,5.545342427052,0.744736842105
6.703865208234,5.557920152309,0.745263157895
6.634465891915,5.517273039206,0.745789473684
6.694404569874,5.571005249170,0.746315789474
6.614601908697,5.583891996017,0.746842105263
6.689230182052,5.521243389979,0.747368421053
6.693208545249,5.544277204666,0.747894736842
6.652172560356,5.524461236841,0.748421052632
6.637360406796,5.598941485012,0.748947368421
6.692754581554,5.535970714422,0.749473684211
6.618655665479,5.575517674164,0.750000000000
6.644430385053,5.599611138732,0.750526315789
6.698367185805,5.527327902514,0.751052631579
6.689859624472,5.505004014651,0.751578947368
6.656754473799,5.572527520949,0.752105263158
6.660114907944,5.561555872384,0.752631578947
6.683018221096,5.595178021332,0.753157894737
6.625554299644,5.555146623882,0.753684210526
6.621622414978,5.519630243842,0.754210526316
6.663745463984,5.591121344045,0.754736842105
6.662565731474,5.559862122375,0.755263157895
6.674232424333,5.574720238892,0.755789473684
6.676222820433,5.520784399317,0.756315789474
6.623464893416,5.589728926821,0.756842105263
6.663245476346,5.498167904765,0.757368421053
6.619322359004,5.515954205569,0.757894736842
6.660461674260,5.524985719711,0.758421052632
6.644217303799,5.497020372019,0.758947368421
6.654806453002,5.559741211114,0.759473684211
6.663343147249,5.496524325448,0.760000000000
6.700562148669,5.501994610468,0.760526315789
6.689468699479,5.565700514228,0.761052631579
6.628661403804,5.528649715356,0.761578947368
6.658385347385,5.554477206067,0.762105263158
6.703221735780,5.546797518427,0.762631578947
6.660977145015,5.543595063437,0.763157894737
6.706616233961,5.535964190954,0.763684210526
6.705267366386,5.600873580870,0.764210526316
6.658972876758,5.585499806594,0.764736842105
6.615176876397,5.592433071877,0.765263157895
6.642737299553,5.602957885577,0.765789473684
6.654261149219,5.562665440718,0.766315789474
6.682965813845,5.507411157690,0.766842105263
6.683648653886,5.508624350744,0.767368421053
6.652176349705,5.544480840100,0.767894736842
6.627392276918,5.581894828963,0.768421052632
6.635750390751,5.518567077073,0.768947368421
6.703697556289,5.514256185993,0.769473684211
6.666255883558,5.588953455726,0.770000000000
6.643170687205,5.518456975602,0.770526315789
6.696553155739,5.568866465146,0.771052631579
6.663473476580,5.498890511049,0.771578947368
6.693010653062,5.580922938520,0.772105263158
6.619967536033,5.533688078853,0.772631578947
6.661917998842,5.544219874201,0.773157894737
6.696965343577,5.537801893647,0.773684210526
6.652466375783,5.532888955854,0.774210526316
6.694209655191,5.593788511128,0.774736842105
6.698490914354,5.551610021270,0.775263157895
6.678116644261,5.523122398056,0.775789473684
6.615420432798,5.570799318543,0.776315789474
6.623517392680,5.553465647552,0.776842105263
6.693981055933,5.566553870866,0.777368421053
6.665336435204,5.535120675122,0.777894736842
6.657887318632,5.539318630027,0.778421052632
6.690805328142,5.529890697363,0.778947368421
6.687702053514,5.566326826042,0.779473684211
6.690420625237,5.507922502263,0.780000000000
6.611553770491,5.534612625265,0.780526315789
6.656102097806,5.543994350610,0.781052631579
6.620112614881,5.524498790888,0.781578947368
6.624054598221,5.596429713707,0.782105263158
6.639243095764,5.565750496492,0.782631578947
6.697040368255,5.574920927467,0.783157894737
6.662551741167,5.570889186476,0.783684210526
6.639936914851,5.518853919252,0.784210526316
6.628084621605,5.567048951137,0.784736842105
6.666122024012,5.536759618979,0.785263157895
6.625435256381,5.525967978337,0.785789473684
6.707539766051,5.552474083289,0.786315789474
6.639652240724,5.571669847665,0.786842105263
6.655424008947,5.532208162252,0.787368421053
6.687440774045,5.559731015011,0.787894736842
6.614641651746,5.597185888312,0.788421052632
6.666456132907,5.578939427411,0.788947368421
6.658194740918,5.542913116741,0.789473684211
6.612563787084,5.590691183838,0.790000000000
6.605603117749,5.510811354319,0.790526315789
6.654875179258,5.557717374589,0.791052631579
6.698013256952,5.565886864656,0.791578947368
6.649116567092,5.536162543514,0.792105263158
6.652694645095,5.546014153456,0.792631578947
6.686964750163,5.517789443448,0.793157894737
6.659994557763,5.524587941614,0.793684210526
6.616498487658,5.534543315975,0.794210526316
6.629388934714,5.586922124647,0.794736842105
6.627237781987,5.575967710703,0.795263157895
6.621299119471,5.587043918976,0.795789473684
6.614836079406,5.591888354038,0.796315789474
6.613240957697,5.533270518074,0.796842105263
6.684049687406,5.549957541575,0.797368421053
6.678656679377,5.534241585446,0.797894736842
6.649187673981,5.580402167929,0.798421052632
6.668712270450,5.531041385562,0.798947368421
6.659241837544,5.595694931670,0.799473684211
6.651098049133,5.579110024299,0.800000000000
6.605847230016,5.505957118444,0.800526315789
6.639394409629,5.502463003588,0.801052631579
6.636960597869,5.509172178730,0.801578947368
6.651134473807,5.541117069926,0.802105263158
6.660244384976,5.528035399739,0.802631578947
6.634217739624,5.504257094640,0.803157894737
6.613103148145,5.585429957852,0.803684210526
6.653495818015,5.573421841753,0.804210526316
6.615243545125,5.577472312803,0.804736842105
6.665854560732,5.571928355117,0.805263157895
6.612597340970,5.564491887592,0.805789473684
6.645969448236,5.518051148197,0.806315789474
6.703356934743,5.559777039115,0.806842105263
6.639781811421,5.563773392255,0.807368421053
6.616721203746,5.515450753400,0.807894736842
6.672646699128,5.542440826292,0.808421052632
6.670434396883,5.519683489201,0.808947368421
6.695419814376,5.594048593777,0.809473684211
6.685342554252,5.543779574806,0.810000000000
6.677185861239,5.525473574301,0.810526315789
6.703498825339,5.538364174617,0.811052631579
6.621592038139,5.593939730389,0.811578947368
6.690176380718,5.522307796031,0.812105263158
6.703838207524,5.532018727975,0.812631578947
6.699169496992,5.571237900331,0.813157894737
6.659421597401,5.569947534185,0.813684210526
6.631532248365,5.587898600060,0.814210526316
6.657740001765,5.508018454417,0.814736842105
6.629588476688,5.535847772850,0.815263157895
6.699053978538,5.556848667532,0.815789473684
6.611561660868,5.595021425691,0.816315789474
6.703002430859,5.601069241160,0.816842105263
6.678233511992,5.500775077509,0.817368421053
6.635914332948,5.553312383603,0.817894736842
6.644271322555,5.525596383401,0.818421052632
6.660579348667,5.584852486540,0.818947368421
6.690844933220,5.568645779423,0.819473684211
6.608462037763,5.586444685189,0.820000000000
6.648633786498,5.576117829393,0.820526315789
6.614667388109,5.585695539080,0.821052631579
6.692524049623,5.542298695623,0.821578947368
6.630896413263,5.556488994139,0.822105263158
6.665447502440,5.569432122730,0.822631578947
6.608862392924,5.567078434764,0.823157894737
6.669743773505,5.553271652135,0.823684210526
6.687165989175,5.517190132773,0.824210526316
6.627644333216,5.526817621169,0.824736842105
6.612584315170,5.531881396691,0.825263157895
6.652318355175,5.573047141632,0.825789473684
6.681081327301,5.568533839131,0.826315789474
6.609107402541,5.570392112285,0.826842105263
6.699569697403,5.527736358784,0.827368421053
6.705203364794,5.557845736330,0.827894736842
6.677759979712,5.572237864525,0.828421052632
6.614354823941,5.597978894951,0.828947368421
6.672937592092,5.524686780624,0.829473684211
6.650542551967,5.578077226907,0.830000000000
6.617577149739,5.516828746130,0.830526315789
6.656574904720,5.561110332709,0.831052631579
6.656716478307,5.591079637508,0.831578947368
6.629488777861,5.512522833319,0.832105263158
6.694181745516,5.525274332359,0.832631578947
6.678396754288,5.531467068049,0.833157894737
6.686232930853,5.596476253883,0.833684210526
6.604344339182,5.537262933796,0.834210526316
6.701027252641,5.505573821461,0.834736842105
6.610478503542,5.514828652500,0.835263157895
6.665210309266,5.508344468426,0.835789473684
6.693890226745,5.559441654981,0.836315789474
6.679644795268,5.567091126881,0.836842105263
6.634943818751,5.558283489981,0.837368421053
6.703062096014,5.547496779374,0.837894736842
6.640175223115,5.537316355375,0.838421052632
6.695404228937,5.542428551182,0.838947368421
6.689065855229,5.513812141891,0.839473684211
6.660327740365,5.546731243264,0.840000000000
6.669657859538,5.564150674912,0.840526315789
6.687369200902,5.568738509347,0.841052631579
6.703863403290,5.586767479584,0.841578947368
6.648423991044,5.549308211161,0.842105263158
6.618313642938,5.589536873452,0.842631578947
6.647172559282,5.502113754528,0.843157894737
6.684718190936,5.516112614001,0.843684210526
6.650679951350,5.557412653788,0.844210526316
6.670098968812,5.565684950559,0.844736842105
6.668418737229,5.526446520496,0.845263157895
6.684423697008,5.550382907835,0.845789473684
6.703870621421,5.552744105623,0.846315789474
6.702063488804,5.560307502752,0.846842105263
6.653145907175,5.533658248812,0.847368421053
6.636460776979,5.588147952511,0.847894736842
6.679956186024,5.563444842782,0.848421052632
6.668945684489,5.527502465508,0.848947368421
6.625851663616,5.514989969889,0.849473684211
6.634210265967,5.524935959155,0.850000000000
6.627668726440,5.588389300716,0.850526315789
6.615186125519,5.600284093590,0.851052631579
6.658369147344,5.515763322988,0.851578947368
6.632973827130,5.583080889332,0.852105263158
6.670841393927,5.581208897466,0.852631578947
6.626387921038,5.507639958052,0.853157894737
6.686071569945,5.560523374534,0.853684210526
6.668689482230,5.563602578992,0.854210526316
6.642874077337,5.571937017977,0.854736842105
6.639750713654,5.532633591503,0.855263157895
6.632280504408,5.598335862057,0.855789473684
6.605587327542,5.575276743721,0.856315789474
6.610378210288,5.519890361556,0.856842105263
6.699922732001,5.584614101062,0.857368421053
6.623092114652,5.509769828230,0.857894736842
6.634269183117,5.576788290071,0.858421052632
6.682210141086,5.577066181463,0.858947368421
6.694346342067,5.542323529096,0.859473684211
6.700161560935,5.566623505433,0.860000000000
6.699202018687,5.548827843023,0.860526315789
6.679217358668,5.526895914700,0.861052631579
6.680310237493,5.587805376523,0.861578947368
6.632040346684,5.592084773275,0.862105263158
6.627829398622,5.500252266895,0.862631578947
6.684347584530,5.548098514183,0.863157894737
6.617316441354,5.542496606568,0.863684210526
6.649665685980,5.528647060133,0.864210526316
6.609431320037,5.532158272670,0.864736842105
6.692248491820,5.545984198351,0.865263157895
6.658158834382,5.513639946668,0.865789473684
6.677502777076,5.553454069672,0.866315789474
6.688956026559,5.515494330640,0.866842105263
6.674985900953,5.558406542986,0.867368421053
6.662282407637,5.531265980468,0.867894736842
6.658406149061,5.567195326562,0.868421052632
6.609731724965,5.558299252826,0.868947368421
6.646026320046,5.514946911020,0.869473684211
6.687013803286,5.585201647725,0.870000000000
6.691529434761,5.548202490975,0.870526315789
6.633626166876,5.527022712906,0.871052631579
6.650200048639,5.552318753932,0.871578947368
6.656465749552,5.530688309872,0.872105263158
6.685251954298,5.540589567481,0.872631578947
6.607296545340,5.537997594142,0.873157894737
6.656691036127,5.532847112037,0.873684210526
6.687644483801,5.562870326271,0.874210526316
6.605788578162,5.551848921739,0.874736842105
6.653824215731,5.565265324441,0.875263157895
6.626233122327,5.592961541826,0.875789473684
6.610072626715,5.561508797750,0.876315789474
6.661091616020,5.528358633034,0.876842105263
6.678336130534,5.591039331728,0.877368421053
6.615086049802,5.555189192400,0.877894736842
6.704710788972,5.504216619807,0.878421052632
6.657784752890,5.539312529564,0.878947368421
6.636652021236,5.541464669542,0.879473684211
6.618798942457,5.511015083732,0.880000000000
6.687764471245,5.544183559622,0.880526315789
6.675782413696,5.507029388862,0.881052631579
6.671975365716,5.528411742483,0.881578947368
6.690961358009,5.548350746706,0.882105263158
6.621513041760,5.501813926297,0.882631578947
6.668860717896,5.523223030463,0.883157894737
6.661097476189,5.579056947295,0.883684210526
6.700792301799,5.558841193490,0.884210526316
6.675615311784,5.542396331238,0.884736842105
6.677230368581,5.574531307698,0.885263157895
6.658766382918,5.537291517203,0.885789473684
6.705371724126,5.538542648461,0.886315789474
6.648600110056,5.568215302947,0.886842105263
6.667976697058,5.544292107448,0.887368421053
6.634624906012,5.520477793051,0.887894736842
6.626286153225,5.539916764986,0.888421052632
6.696295175499,5.594166000618,0.888947368421
6.660846689548,5.568865690968,0.889473684211
6.623563025274,5.584882824549,0.890000000000
6.692521372660,5.554679745042,0.890526315789
6.650263047967,5.518727456797,0.891052631579
6.619375218278,5.554134244983,0.891578947368
6.650267989187,5.513173964257,0.892105263158
6.647050020230,5.525951878605,0.892631578947
6.646195497537,5.547199406280,0.893157894737
6.643811476413,5.524951067386,0.893684210526
6.701224631223,5.590634204414,0.894210526316
6.637787463504,5.511493762825,0.894736842105
6.681451630239,5.549219591952,0.895263157895
6.690589565111,5.507166597195,0.895789473684
6.603609226351,5.596570743772,0.896315789474
6.637823663544,5.574174377411,0.896842105263
6.629301658135,5.595317970705,0.897368421053
6.646976523106,5.590226503680,0.897894736842
6.676339642741,5.510932997772,0.898421052632
6.651847387997,5.574535959690,0.898947368421
6.633234203058,5.506642874170,0.899473684211
6.675306936566,5.595014641901,0.900000000000
6.648392993637,5.508959611762,0.900526315789
6.639417281687,5.551675087345,0.901052631579
6.682530241918,5.587337767153,0.901578947368
6.696012141037,5.532551444514,0.902105263158
6.642711905318,5.563897688145,0.902631578947
6.666447212719,5.561568615949,0.903157894737
6.623698143904,5.523368961755,0.903684210526
6.620817326383,5.522294713804,0.904210526316
6.670432724961,5.502719855387,0.904736842105
6.693630295440,5.587772633536,0.905263157895
6.642564559017,5.540369670968,0.905789473684
6.699583026250,5.523925120541,0.906315789474
6.638523504280,5.589558711984,0.906842105263
6.628149422284,5.561689770153,0.907368421053
6.659160721086,5.591996079678,0.907894736842
6.698528289363,5.536052037669,0.908421052632
6.630855300809,5.528250050656,0.908947368421
6.621918752483,5.507159154288,0.909473684211
6.690741429218,5.570115537003,0.910000000000
6.625771666526,5.510725909430,0.910526315789
6.620935108646,5.508346864744,0.911052631579
6.677362785502,5.547920704999,0.911578947368
6.641283456645,5.522565417904,0.912105263158
6.633195996118,5.525222053953,0.912631578947
6.683660322441,5.561076388893,0.913157894737
6.658079865339,5.547876966429,0.913684210526
6.699044811969,5.575899117165,0.914210526316
6.674287270274,5.546732242043,0.914736842105
6.650461749399,5.562142528542,0.915263157895
6.626510897672,5.529291615744,0.915789473684
6.673491228998,5.535595762946,0.916315789474
6.692674102159,5.522744983913,0.916842105263
6.665770179583,5.536194100021,0.917368421053
6.635601282477,5.535178898982,0.917894736842
6.674322422689,5.521098633158,0.918421052632
6.614442943269,5.543329395550,0.918947368421
6.657699242235,5.535907273633,0.919473684211
6.652339349996,5.593799611623,0.920000000000
6.636400541933,5.551051005020,0.920526315789
6.615615962700,5.550192673340,0.921052631579
6.617252222533,5.587782144238,0.921578947368
6.679192891444,5.526533373348,0.922105263158
6.669345404963,5.596602264960,0.922631578947
6.651741748505,5.535116483811,0.923157894737
6.647028926682,5.541376476461,0.923684210526
6.609106753758,5.598273260921,0.924210526316
6.690866591413,5.583950670095,0.924736842105
6.625933962560,5.511594223251,0.925263157895
6.679129704202,5.599598966133,0.925789473684
6.645708922962,5.502632572325,0.926315789474
6.656073300987,5.597397718389,0.926842105263
6.611174070554,5.588588583218,0.927368421053
6.683785437883,5.513379293125,0.927894736842
6.621895783494,5.522546608419,0.928421052632
6.639757550920,5.523483877726,0.928947368421
6.641516247735,5.578888937209,0.929473684211
6.610544282347,5.506974108736,0.930000000000
6.632421820263,5.510405593534,0.930526315789
6.666432986182,5.595059955587,0.931052631579
6.691311768386,5.547364738013,0.931578947368
6.644044344616,5.554489854502,0.932105263158
6.624427639117,5.583624425333,0.932631578947
6.657647422967,5.559822219200,0.933157894737
6.654981008460,5.561017866265,0.933684210526
6.624381081490,5.520811114130,0.934210526316
6.682474944420,5.535487152544,0.934736842105
6.622664743537,5.515471891055,0.935263157895
6.660298313345,5.522270283724,0.935789473684
6.623045187678,5.517494609315,0.936315789474
6.671429885335,5.529896561676,0.936842105263
6.659341676911,5.546637423367,0.937368421053
6.691245562990,5.572281098989,0.937894736842
6.612311129340,5.547831408211,0.938421052632
6.668287160309,5.567158541474,0.938947368421
6.679828481478,5.585366496812,0.939473684211
6.683332498337,5.546114843724,0.940000000000
6.685104334219,5.527505752393,0.940526315789
6.703606025891,5.577651778595,0.941052631579
6.662841359752,5.572624702728,0.941578947368
6.704982828909,5.571942106610,0.942105263158
6.678520446791,5.506511885213,0.942631578947
6.650883993653,5.565020640111,0.943157894737
6.642880294196,5.586547087890,0.943684210526
6.653333647426,5.507494910474,0.944210526316
6.701838736834,5.555135060941,0.944736842105
6.632199773430,5.536449345590,0.945263157895
6.669115688662,5.513565069244,0.945789473684
6.653459638722,5.515024226255,0.946315789474
6.651776831037,5.592080718708,0.946842105263
6.672895213557,5.511400463877,0.947368421053
6.656185608450,5.531382212692,0.947894736842
6.673506301133,5.554555533518,0.948421052632
6.672856115046,5.565716594413,0.948947368421
6.681326794215,5.511376034202,0.949473684211
6.617285757528,5.532613905160,0.950000000000
6.663452061089,5.527175000971,0.950526315789
6.659623215737,5.560073974749,0.951052631579
6.663873519727,5.542355801496,0.951578947368
6.642695967459,5.552714988869,0.952105263158
6.640193713623,5.508092516152,0.952631578947
6.697066208485,5.510011916737,0.953157894737
6.699751987870,5.569078701275,0.953684210526
6.647574713189,5.543661184208,0.954210526316
6.682064212012,5.540116496368,0.954736842105
6.654709172282,5.541603500863,0.955263157895
6.694676421858,5.539039568981,0.955789473684
6.661438985748,5.597061352364,0.956315789474
6.625364816863,5.510275838807,0.956842105263
6.638557338768,5.566256087829,0.957368421053
6.668832737550,5.504525114691,0.957894736842
6.667970624786,5.556804169753,0.958421052632
6.669660305312,5.523255831733,0.958947368421
6.650494447136,5.570562680762,0.959473684211
6.687456324146,5.575191332304,0.960000000000
6.628205276087,5.530503082766,0.960526315789
6.625927541729,5.577458243333,0.961052631579
6.689397800520,5.530819165316,0.961578947368
6.659846143420,5.568149673866,0.962105263158
6.625309931444,5.542241560386,0.962631578947
6.631420804743,5.581863002497,0.963157894737
6.617648207746,5.599699417144,0.963684210526
6.617933060867,5.549949239009,0.964210526316
6.684092672938,5.535550241847,0.964736842105
6.638125768612,5.568866409802,0.965263157895
6.662710449719,5.585092504950,0.965789473684
6.682864680541,5.502103857850,0.966315789474
6.659275313340,5.595662894489,0.966842105263
6.644957362890,5.578632894995,0.967368421053
6.621756990289,5.531021248744,0.967894736842
6.673933546577,5.523616055826,0.968421052632
6.611266384635,5.561426914069,0.968947368421
6.619714890956,5.507061306956,0.969473684211
6.683693859104,5.511279276689,0.970000000000
6.641890725546,5.524930321193,0.970526315789
6.699759198236,5.508908676822,0.971052631579
6.638272659127,5.587302493877,0.971578947368
6.613621949468,5.532263358428,0.972105263158
6.627074203019,5.570566552019,0.972631578947
6.609528969385,5.520850406956,0.973157894737
6.654827502313,5.545475359332,0.973684210526
6.696580189430,5.503292912865,0.974210526316
6.624265475442,5.598433101486,0.974736842105
6.666537724659,5.506820778235,0.975263157895
6.693966778385,5.525044392933,0.975789473684
6.618779418887,5.520013574079,0.976315789474
6.679052417412,5.533955514909,0.976842105263
6.623033869339,5.595468502762,0.977368421053
6.644178781009,5.515192210424,0.977894736842
6.666449340394,5.593543920640,0.978421052632
6.612495198944,5.548237769531,0.978947368421
6.696752463741,5.519314246325,0.979473684211
6.638674105863,5.576256772739,0.980000000000
6.610910519845,5.588232098736,0.980526315789
6.681867320169,5.596619800290,0.981052631579
6.647332105983,5.571563310960,0.981578947368
6.672333529567,5.547040482253,0.982105263158
6.704704773299,5.569080936023,0.982631578947
6.620773141185,5.574225746960,0.983157894737
6.627245346745,5.591030365236,0.983684210526
6.668874605906,5.572108398286,0.984210526316
6.633757408474,5.544875158221,0.984736842105
6.606939606806,5.596950474000,0.985263157895
6.662669747363,5.589588166693,0.985789473684
6.619518007771,5.518276684432,0.986315789474
6.629830808569,5.515928237416,0.986842105263
6.608896219095,5.575501407932,0.987368421053
6.637683135561,5.577618857652,0.987894736842
6.667417605459,5.578144013601,0.988421052632
6.621403100264,5.586270165147,0.988947368421
6.699717052577,5.572304390479,0.989473684211
6.628593772792,5.584156881991,0.990000000000
6.613205149202,5.522736549196,0.990526315789
6.649856000289,5.521883879892,0.991052631579
6.630615233717,5.533341770458,0.991578947368
6.692505593001,5.526561114322,0.992105263158
6.694641484541,5.595184094045,0.992631578947
6.697960595928,5.555542848202,0.993157894737
6.693660736924,5.572000174552,0.993684210526
6.659242287924,5.579549934837,0.994210526316
6.679758866444,5.553622096568,0.994736842105
6.697122478670,5.525705445934,0.995263157895
6.646215380206,5.513118202315,0.995789473684
6.692850496980,5.565001264484,0.996315789474
6.646130348225,5.546211651172,0.996842105263
6.655380483730,5.576118756889,0.997368421053
6.687816049557,5.535988599600,0.997894736842
6.621793233313,5.577656755423,0.998421052632
6.666404395834,5.565758495274,0.998947368421
6.616237253552,5.525189506342,0.999473684211

==> fig/cbm-ib-cub.txt <==
x,y,t
6.6861357837170825,0.0,0.0005263157894736842
6.748556941373346,0.0,0.0010526315789473684
6.6799659752633485,0.0,0.0015789473684210526
6.64909951326836,0.0,0.002105263157894737
6.600553661926693,0.0,0.002631578947368421
6.559101325144671,0.0,0.003157894736842105
6.524599538102922,0.0,0.0036842105263157894
6.505684421344427,0.0,0.004210526315789474
6.488037700182075,0.0,0.004736842105263158
6.470916766249458,0.0,0.005263157894736842
6.44906074391499,0.0,0.005789473684210527
6.441545362377983,0.0,0.00631578947368421
6.435840379021053,0.0,0.006842105263157895
6.435613840145089,0.0,0.007368421052631579
6.435073462822744,0.0,0.007894736842105263
6.437368181371956,0.0,0.008421052631578947
6.447102644664825,0.0,0.008947368421052631
6.461058103691985,0.0,0.009473684210526316
6.478143923525711,0.0,0.01
6.487468691761968,0.0,0.010526315789473684
6.493106762402201,0.0,0.011052631578947368
6.498228739308522,0.0,0.011578947368421053
6.499379982026241,0.0,0.012105263157894737
6.501944161006847,0.0,0.01263157894736842
6.502000693668991,0.0,0.013157894736842105
6.505666614825409,0.0,0.01368421052631579
6.50805288722877,0.0,0.014210526315789474
6.512072754774713,0.0,0.014736842105263158
6.517491259215302,0.0,0.015263157894736841
6.515591245205245,0.0,0.015789473684210527
6.5111560872068015,0.0,0.01631578947368421
6.507576340064647,0.0,0.016842105263157894
6.502106173923421,0.0,0.017368421052631578
6.497576785848538,0.0,0.017894736842105262
6.499025243377609,0.0,0.018421052631578946
6.508258802431876,0.0,0.018947368421052633
6.515441504798661,0.0,0.019473684210526317
6.522702598991752,0.0,0.02
6.524134935086622,0.0,0.020526315789473684
6.52583549152898,0.0,0.021052631578947368
6.526920743737256,0.0,0.02157894736842105
6.53377437776299,0.0,0.022105263157894735
6.540325454886905,0.008344504982233,0.022631578947368423
6.550533739008574,0.0,0.023157894736842106
6.561810799200312,0.0,0.02368421052631579
6.575976781138087,0.0,0.024210526315789474
6.590553714055542,0.0,0.024736842105263158
6.602054895876311,0.0,0.02526315789473684
6.616224430239385,0.0,0.025789473684210525
6.6206150682778055,0.0,0.02631578947368421
6.625071508075575,0.0,0.026842105263157896
6.626979057686533,0.0142272748053073,0.02736842105263158
6.626965003311038,0.0835151374340057,0.027894736842105264
6.629278456494075,0.0,0.028421052631578948
6.628615789622623,0.0,0.02894736842105263
6.62919021790472,0.0,0.029473684210526315
6.629515166848615,0.0093596503138542,0.03
6.630058254921519,0.0,0.030526315789473683
6.625297897689684,0.0737162381410598,0.03105263157894737
6.623144387825381,0.0,0.031578947368421054
6.617035303029968,0.0335289612412452,0.032105263157894734
6.613424003938981,0.045191716402769,0.03263157894736842
6.61014187186125,0.125647097826004,0.03315789473684211
6.607660649415664,0.0930702239274978,0.03368421052631579
6.60802661882529,0.0894399657845497,0.034210526315789476
6.612625419108314,0.0642225742340087,0.034736842105263156
6.6176628441430125,0.031207975000143,0.035263157894736843
6.62436168361535,0.1008050292730331,0.035789473684210524
6.632060777895744,0.031047374010086,0.03631578947368421
6.637820040835477,0.040727648884058,0.03684210526315789
6.64324963236043,0.0972292274236679,0.03736842105263158
6.6494838609138505,0.1262262314558029,0.037894736842105266
6.656038538486792,0.0810406059026718,0.038421052631578946
6.664386295388363,0.141774296760559,0.03894736842105263
6.671986730897923,0.1158394962549209,0.039473684210526314
6.678037625280541,0.0430989302694797,0.04
6.684740866919406,0.0873056203126907,0.04052631578947368
6.692060699630404,0.2559018433094024,0.04105263157894737
6.700459862253565,0.1405457258224487,0.041578947368421056
6.706156547942614,0.1324985027313232,0.042105263157894736
6.710012535836977,0.2467001676559448,0.04263157894736842
6.712014367351022,0.1267644166946411,0.0431578947368421
6.715700327185203,0.1577963531017303,0.04368421052631579
6.724794691642818,0.1428385078907013,0.04421052631578947
6.731972602794524,0.1410629153251648,0.04473684210526316
6.743823050347602,0.1513530015945434,0.045263157894736845
6.7525029115262,0.2674198746681213,0.045789473684210526
6.761004802132076,0.1676662117242813,0.04631578947368421
6.764843283631979,0.2518263757228851,0.04684210526315789
6.770207456636575,0.241530105471611,0.04736842105263158
6.773579598388542,0.2954057157039642,0.04789473684210526
6.773074753719265,0.2044120728969574,0.04842105263157895
6.768760928051057,0.2325945198535919,0.04894736842105263
6.757801292812491,0.2390244007110595,0.049473684210526316
6.752272615457139,0.3010476529598236,0.05
6.743656434616791,0.3117823600769043,0.05052631578947368
6.742049613698676,0.3674989640712738,0.05105263157894737
6.7445825718864345,0.2528590559959411,0.05157894736842105
6.751630445218043,0.2151503264904022,0.05210526315789474
6.749540242586988,0.297170877456665,0.05263157894736842
6.744950522092682,0.3218743801116943,0.053157894736842105
6.739586749168732,0.2963144183158874,0.05368421052631579
6.733744515883484,0.3806678354740143,0.05421052631578947
6.7317207811081525,0.3788249492645263,0.05473684210526316
6.733158132294522,0.3793611526489258,0.05526315789473684
6.741636900962749,0.3929935395717621,0.05578947368421053
6.753851744051414,0.2609539628028869,0.05631578947368421
6.76541124859142,0.4118109345436096,0.056842105263157895
6.773343642313264,0.4987660944461822,0.057368421052631575
6.773363652480332,0.5051689147949219,0.05789473684210526
6.7729514378692,0.4285897016525268,0.05842105263157895
6.772871692386088,0.3947654366493225,0.05894736842105263
6.776927739567396,0.4443414807319641,0.05947368421052632
6.782749711289092,0.4711047410964966,0.06
6.792539466263851,0.4594047367572784,0.060526315789473685
6.802764090858428,0.5293740034103394,0.061052631578947365
6.810083279369086,0.4914284944534302,0.06157894736842105
6.811199474502741,0.3964585959911346,0.06210526315789474
6.80453986521424,0.486661434173584,0.06263157894736843
6.797212007920763,0.4430088698863983,0.06315789473684211
6.788828667965828,0.4970101416110992,0.06368421052631579
6.787094711794586,0.5749629139900208,0.06421052631578947
6.788704922623705,0.5630152821540833,0.06473684210526316
6.7936991494550005,0.5168631076812744,0.06526315789473684
6.799436964058412,0.5353721976280212,0.06578947368421052
6.804952250551999,0.4845699369907379,0.06631578947368422
6.814311017370632,0.5543493032455444,0.0668421052631579
6.823528106147517,0.4916483759880066,0.06736842105263158
6.831700808733595,0.5308687686920166,0.06789473684210526
6.836746334207109,0.6631230115890503,0.06842105263157895
6.842581233110261,0.6020950078964233,0.06894736842105263
6.841779884282135,0.5768474340438843,0.06947368421052631
6.835714289717267,0.7261576056480408,0.07
6.821043791488229,0.5894566774368286,0.07052631578947369
6.802781177098904,0.653988778591156,0.07105263157894737
6.787183388029844,0.5686179399490356,0.07157894736842105
6.775022930930873,0.6775366067886353,0.07210526315789474
6.765309283935815,0.717467725276947,0.07263157894736842
6.764921306125007,0.7013341188430786,0.0731578947368421
6.773544738733566,0.6954658627510071,0.07368421052631578
6.784012049409524,0.7427490949630737,0.07421052631578948
6.798320378289724,0.6587198972702026,0.07473684210526316
6.814827408308065,0.5893174409866333,0.07526315789473684
6.826794983988435,0.6718820929527283,0.07578947368421053
6.838152875058849,0.7401749491691589,0.07631578947368421
6.842686985159162,0.7027039527893066,0.07684210526315789
6.839193569803913,0.7277763485908508,0.07736842105263157
6.831802470680389,0.773034393787384,0.07789473684210527
6.820641806475759,0.8682725429534912,0.07842105263157895
6.808665225432975,0.8038157224655151,0.07894736842105263
6.799262710877915,0.6177057027816772,0.07947368421052632
6.796513975082194,0.7243935465812683,0.08
6.794956262727702,0.6960347294807434,0.08052631578947368
6.793377668628333,0.8619149327278137,0.08105263157894736
6.792066370511794,0.8388458490371704,0.08157894736842106
6.790844527462935,0.8658941984176636,0.08210526315789474
6.787317939939204,0.8828815221786499,0.08263157894736842
6.78535022122745,0.7473540306091309,0.08315789473684211
6.790147269989827,0.91740083694458,0.08368421052631579
6.792815737353125,0.7562482953071594,0.08421052631578947
6.794886851181731,0.8337789177894592,0.08473684210526315
6.796266036400074,0.8710178732872009,0.08526315789473685
6.798079857107607,0.8241549134254456,0.08578947368421053
6.797530252154243,0.9444730877876282,0.0863157894736842
6.795071268089284,0.9246165752410888,0.0868421052631579
6.798800022322323,1.0284171104431152,0.08736842105263158
6.806770124423406,0.9402132034301758,0.08789473684210526
6.815466096097408,0.9632484316825868,0.08842105263157894
6.8223068771879465,0.9374224543571472,0.08894736842105264
6.82634740995861,0.8788772225379944,0.08947368421052632
6.830842208840187,0.9455126523971558,0.09
6.833749343640834,0.84710294008255,0.09052631578947369
6.830452613190002,0.9434564709663392,0.09105263157894737
6.8250554848902745,0.9412587285041808,0.09157894736842105
6.820623603655963,1.036563754081726,0.09210526315789473
6.819080237771118,0.9909771680831908,0.09263157894736843
6.815606172389399,1.0537723302841189,0.0931578947368421
6.815461771228775,1.0374757051467896,0.09368421052631579
6.818542139523758,0.9587002992630004,0.09421052631578947
6.821791229645205,0.9015827775001526,0.09473684210526316
6.826796324225845,1.017563819885254,0.09526315789473684
6.83043012201187,1.1147619485855105,0.09578947368421052
6.835801102023557,0.988393485546112,0.09631578947368422
6.8392206500375305,1.0235295295715332,0.0968421052631579
6.839682827766447,1.0220705270767212,0.09736842105263158
6.839802273356994,1.1018272638320925,0.09789473684210526
6.836353049160298,1.13019061088562,0.09842105263157895
6.830328811810471,1.1028449535369873,0.09894736842105263
6.8245469966531855,1.0180503129959106,0.09947368421052631
6.818701820485539,1.0990420579910278,0.1
6.810721613705374,1.1081868410110474,0.10052631578947369
6.806934361105243,1.1002689599990845,0.10105263157894737
6.806375077795761,1.1621196269989014,0.10157894736842105
6.8084802627791055,1.121249079704285,0.10210526315789474
6.814852783935502,1.1432137489318848,0.10263157894736842
6.819504217379646,1.1613426208496094,0.1031578947368421
6.821763516871739,1.2290631532669067,0.1036842105263158
6.822313857618632,1.066452145576477,0.10421052631578948
6.82468213253982,1.1657099723815918,0.10473684210526316
6.825091544635933,1.1259067058563232,0.10526315789473684
6.824949477605193,1.2501606941223145,0.10578947368421053
6.824650225826295,1.213612675666809,0.10631578947368421
6.818101773476614,1.269169807434082,0.10684210526315789
6.812208621970786,1.193376898765564,0.10736842105263159
6.805104015171949,1.182345986366272,0.10789473684210527
6.799239786544722,1.2465693950653076,0.10842105263157895
6.7969683059328565,1.3931540250778198,0.10894736842105263
6.792899769273298,1.293380856513977,0.10947368421052632
6.792414978233063,1.0689681768417358,0.11
6.795588575332777,1.163884520530701,0.11052631578947368
6.799198230138066,1.360687494277954,0.11105263157894738
6.800334380471621,1.2052295207977295,0.11157894736842106
6.801283322471901,1.315872073173523,0.11210526315789474
6.80260899036948,1.2980329990386963,0.11263157894736842
6.797964846308847,1.3740378618240356,0.11315789473684211
6.79074052685447,1.3325632810592651,0.11368421052631579
6.785239386810897,1.369989991188049,0.11421052631578947
6.779595707937681,1.4435070753097534,0.11473684210526315
6.778472535671573,1.3035324811935425,0.11526315789473685
6.779670662621845,1.367692470550537,0.11578947368421053
6.7832136257289255,1.3565044403076172,0.1163157894736842
6.789054685743254,1.4338775873184204,0.1168421052631579
6.792528186498279,1.2568703889846802,0.11736842105263158
6.794521898680072,1.306626319885254,0.11789473684210526
6.794511385003208,1.4166526794433594,0.11842105263157894
6.796657841623399,1.3464477062225342,0.11894736842105263
6.802687360871768,1.5087145566940308,0.11947368421052632
6.804240380252336,1.4514758586883545,0.12
6.803993696012806,1.4572665691375732,0.12052631578947369
6.798649124258798,1.2730202674865725,0.12105263157894737
6.794140089862592,1.3954126834869385,0.12157894736842105
6.78874107812093,1.434672474861145,0.12210526315789473
6.784023391034369,1.3949061632156372,0.12263157894736842
6.781218018326554,1.504363775253296,0.1231578947368421
6.783903871849012,1.3798004388809204,0.12368421052631579
6.786041307784196,1.374752163887024,0.12421052631578948
6.7901215158889485,1.3994648456573486,0.12473684210526316
6.79426027529084,1.4529452323913574,0.12526315789473685
6.797193234703995,1.4374574422836304,0.12578947368421053
6.802011020642814,1.452358365058899,0.12631578947368421
6.802447581930961,1.5032174587249756,0.1268421052631579
6.79820214283504,1.5436925888061523,0.12736842105263158
6.796951036007382,1.527875304222107,0.12789473684210526
6.796454301922753,1.4063167572021484,0.12842105263157894
6.797675501258194,1.373676300048828,0.12894736842105264
6.796159499405667,1.4176743030548096,0.12947368421052632
6.79362024074022,1.4525983333587646,0.13
6.789991067945685,1.4761481285095217,0.13052631578947368
6.783716909477858,1.4158155918121338,0.13105263157894737
6.77377408258592,1.460957169532776,0.13157894736842105
6.764585841987893,1.448707103729248,0.13210526315789473
6.7572027670164605,1.4904067516326904,0.13263157894736843
6.753685278927306,1.4598371982574463,0.13315789473684211
6.7540111199965285,1.5282052755355835,0.1336842105263158
6.756993001063526,1.5963079929351809,0.13421052631578947
6.763039840673198,1.611533522605896,0.13473684210526315
6.76877085498103,1.5089821815490725,0.13526315789473684
6.774642795573933,1.510836482048035,0.13578947368421052
6.780588026367623,1.4595590829849243,0.13631578947368422
6.786762263865172,1.5498393774032593,0.1368421052631579
6.791972959852044,1.5031228065490725,0.13736842105263158
6.793710670510441,1.5159754753112793,0.13789473684210526
6.793516756356296,1.5661211013793943,0.13842105263157894
6.792938247534679,1.6723341941833496,0.13894736842105262
6.787127824743512,1.6748584508895874,0.1394736842105263
6.7803952527293845,1.5206611156463623,0.14
6.77601384724135,1.5158966779708862,0.1405263157894737
6.772023241900751,1.6755869388580322,0.14105263157894737
6.769579859165525,1.641371250152588,0.14157894736842105
6.764740780514316,1.6562422513961792,0.14210526315789473
6.761635894114006,1.6175559759140017,0.14263157894736841
6.759793024024008,1.7256736755371094,0.1431578947368421
6.755633923276698,1.682098388671875,0.1436842105263158
6.75055757815343,1.6347204446792605,0.14421052631578948
6.748253514050524,1.6911838054656982,0.14473684210526316
6.748666542829697,1.6409640312194824,0.14526315789473684
6.749721676431861,1.690758466720581,0.14578947368421052
6.752897148476591,1.663712739944458,0.1463157894736842
6.754472355414512,1.7108306884765625,0.14684210526315788
6.755486029152513,1.7418653964996338,0.14736842105263157
6.755801755142091,1.7426007986068726,0.14789473684210527
6.757094330669933,1.7180588245391846,0.14842105263157895
6.761706789892665,1.8938276767730715,0.14894736842105263
6.770089755462949,1.6407424211502075,0.14947368421052631
6.775667603447699,1.73677396774292,0.15
6.777745063638985,1.7029231786727903,0.15052631578947367
6.777946996675203,1.7450978755950928,0.15105263157894736
6.776962991093178,1.7033121585845947,0.15157894736842106
6.776923723204972,1.7179044485092163,0.15210526315789474
6.777133568544855,1.810882329940796,0.15263157894736842
6.778616607820985,1.771928787231445,0.1531578947368421
6.78182776903539,1.7663487195968628,0.15368421052631578
6.785419525203067,1.815157175064087,0.15421052631578946
6.789510693352714,1.7830970287322998,0.15473684210526314
6.789552139544415,1.8415391445159912,0.15526315789473685
6.789913699668815,1.7381161451339722,0.15578947368421053
6.789790208490205,1.7255669832229614,0.1563157894736842
6.790414285978452,1.9069061279296875,0.1568421052631579
6.7904597525836445,1.88800048828125,0.15736842105263157
6.784932082416822,1.8151894807815552,0.15789473684210525
6.780463869799831,1.825819730758667,0.15842105263157893
6.774217442166389,1.8012458086013794,0.15894736842105264
6.766244717416287,1.8647342920303345,0.15947368421052632
6.757067858405903,1.6096328496932983,0.16
6.748183245986349,1.7455995082855225,0.16052631578947368
6.743436304718985,1.906557321548462,0.16105263157894736
6.741892304302334,1.7032288312911987,0.16157894736842104
6.742041428954996,1.7615069150924685,0.16210526315789472
6.74259917043744,1.7432352304458618,0.16263157894736843
6.7432379385412045,1.7541799545288086,0.1631578947368421
6.744881980763321,1.911141395568848,0.1636842105263158
6.745977297504861,1.7176917791366575,0.16421052631578947
6.746861683557729,1.737529754638672,0.16473684210526315
6.746352201296715,1.8311655521392824,0.16526315789473683
6.7444417794882,1.943001747131348,0.16578947368421051
6.742976919109997,1.8830887079238887,0.16631578947368422
6.742652488557168,1.7668079137802124,0.1668421052631579
6.745113261881686,1.7295336723327637,0.16736842105263158
6.745592939587889,1.8006426095962524,0.16789473684210526
6.746202004021786,1.901033639907837,0.16842105263157894
6.746140887979927,1.8180431127548216,0.16894736842105262
6.746662446547041,1.9066954851150515,0.1694736842105263
6.750300020906467,1.8573018312454224,0.17
6.752793853332674,1.9548124074935915,0.1705263157894737
6.755833282362834,1.9413799047470093,0.17105263157894737
6.75814842098144,1.7736101150512695,0.17157894736842105
6.758767826549085,1.980773448944092,0.17210526315789473
6.75526652050426,2.063005208969116,0.1726315789473684
6.7515477485739135,1.9588478803634644,0.1731578947368421
6.746345943004853,1.8477165699005127,0.1736842105263158
6.7432507864479865,1.9734678268432615,0.17421052631578948
6.7413148156844445,1.760603904724121,0.17473684210526316
6.73829597894542,2.012070894241333,0.17526315789473684
6.737533963663636,1.8632354736328125,0.17578947368421052
6.740305264938313,1.7359421253204346,0.1763157894736842
6.740960675059533,1.9828944206237795,0.17684210526315788
6.739651707229611,1.9816689491271973,0.1773684210526316
6.7414074947241645,1.9872881174087524,0.17789473684210527
6.741661789907814,1.943013429641724,0.17842105263157895
6.739302767555128,1.995197057723999,0.17894736842105263
6.734933015869162,2.016326904296875,0.1794736842105263
6.730200310627501,2.034417152404785,0.18
6.725392339044321,2.029945373535156,0.18052631578947367
6.72136655854663,2.020522117614746,0.18105263157894738
6.718455524136596,1.9536696672439573,0.18157894736842106
6.717626125218265,1.9795784950256348,0.18210526315789474
6.7197132118773695,1.9520299434661863,0.18263157894736842
6.724149691524974,2.10992169380188,0.1831578947368421
6.729231916029002,1.8705317974090576,0.18368421052631578
6.732702348915146,1.9531893730163572,0.18421052631578946
6.736949586068024,2.0408082008361816,0.18473684210526317
6.741058082482426,2.1157419681549072,0.18526315789473685
6.745332075980372,2.06130051612854,0.18578947368421053
6.749686458950245,2.0727245807647705,0.1863157894736842
6.755134180426646,1.9609384536743164,0.1868421052631579
6.760423432495992,1.910109043121338,0.18736842105263157
6.760334086087616,1.989285588264465,0.18789473684210525
6.752487141408232,1.9827704429626465,0.18842105263157893
6.739477307018488,2.0502026081085205,0.18894736842105264
6.723551454508096,2.0589935779571533,0.18947368421052632
6.710761886245285,2.136732816696167,0.19
6.702422291541476,2.0733678340911865,0.19052631578947368
6.69971465011758,2.055490493774414,0.19105263157894736
6.699073962561974,2.0034475326538086,0.19157894736842104
6.702116185275718,2.0517003536224365,0.19210526315789472
6.709287974440846,2.006210803985596,0.19263157894736843
6.717330885028916,2.056710720062256,0.1931578947368421
6.72839362739902,2.1562201976776123,0.1936842105263158
6.736450319199212,1.978122353553772,0.19421052631578947
6.74307130511192,2.1782381534576416,0.19473684210526315
6.748826720459414,2.070042610168457,0.19526315789473683
6.750775581685459,2.044687271118164,0.1957894736842105
6.748852629976075,1.9969055652618408,0.19631578947368422
6.744875276280875,2.173952579498291,0.1968421052631579
6.735662597989673,2.106561183929444,0.19736842105263158
6.726661841988362,2.094559907913208,0.19789473684210526
6.715809748807729,1.9830188751220703,0.19842105263157894
6.710807193825346,2.138383626937866,0.19894736842105262
6.708679804830824,2.0888659954071045,0.1994736842105263
6.709422868409501,2.172837495803833,0.2
6.713231910195612,2.109400510787964,0.2005263157894737
6.717609324210864,2.083929538726806,0.20105263157894737
6.722215853425901,1.9975446462631223,0.20157894736842105
6.727742688876994,2.1426470279693604,0.20210526315789473
6.73410293261899,2.2260735034942627,0.2026315789473684
6.737857858055104,2.054753541946411,0.2031578947368421
6.737808179039431,2.1374526023864746,0.2036842105263158
6.734027979684193,2.158872604370117,0.20421052631578948
6.731067533121626,2.0904831886291504,0.20473684210526316
6.727675198558791,2.246741771697998,0.20526315789473684
6.72478228922736,1.99207603931427,0.20578947368421052
6.720403239169567,2.239828109741211,0.2063157894736842
6.715607950076775,2.26798677444458,0.20684210526315788
6.7161934420312015,2.118293285369873,0.2073684210526316
6.717897067375978,2.273442029953003,0.20789473684210527
6.722566893146061,2.031869411468506,0.20842105263157895
6.729760595168224,2.083885431289673,0.20894736842105263
6.736125594252555,2.1250224113464355,0.2094736842105263
6.743295711841321,2.218899726867676,0.21
6.747612817938579,2.156388282775879,0.21052631578947367
6.751112346132804,2.162189722061157,0.21105263157894738
6.7518788506941,2.207120895385742,0.21157894736842106
6.747976777415653,2.1089537143707275,0.21210526315789474
6.741090878484121,2.2100396156311035,0.21263157894736842
6.730678842374783,2.133633136749268,0.2131578947368421
6.720076530696186,2.228515386581421,0.21368421052631578
6.711532542055281,2.318398714065552,0.21421052631578946
6.703282865272796,2.195604085922241,0.21473684210526317
6.69552006968719,2.146716356277466,0.21526315789473685
6.691139652800119,2.0912373065948486,0.21578947368421053
6.687911985803069,2.134443044662476,0.2163157894736842
6.690474485927696,2.2775254249572754,0.2168421052631579
6.695026253781957,2.2955496311187744,0.21736842105263157
6.702741311967561,2.2565956115722656,0.21789473684210525
6.712545996959816,2.167140245437622,0.21842105263157896
6.717504970666899,2.228707790374756,0.21894736842105264
6.720937768240853,2.0737407207489014,0.21947368421052632
6.723545234278697,2.302182197570801,0.22
6.726094145741228,2.3100993633270264,0.22052631578947368
6.726830118851067,2.370722532272339,0.22105263157894736
6.726095089350501,2.2734169960021973,0.22157894736842104
6.72493903236118,2.1868157386779785,0.22210526315789475
6.722202716176813,2.242682933807373,0.22263157894736843
6.720356596973374,2.203354597091675,0.2231578947368421
6.715401731642427,2.3030877113342285,0.2236842105263158
6.709395121683201,2.202226161956787,0.22421052631578947
6.704557562243105,2.5016651153564453,0.22473684210526315
6.702621321731786,2.364058256149292,0.22526315789473683
6.704729283584584,2.2903201580047607,0.22578947368421054
6.70887516060337,2.1855785846710205,0.22631578947368422
6.712846763673203,2.33386492729187,0.2268421052631579
6.718745238558705,2.281024932861328,0.22736842105263158
6.724022734536312,2.294696569442749,0.22789473684210526
6.723847322556136,2.292121171951294,0.22842105263157894
6.72005835961708,2.158113479614258,0.22894736842105262
6.716783360527196,2.2884414196014404,0.2294736842105263
6.712403943120624,2.271245241165161,0.23
6.709361791396933,2.1918492317199707,0.2305263157894737
6.706954019667361,2.343116521835327,0.23105263157894737
6.706076568115672,2.3050403594970703,0.23157894736842105
6.7055199193396815,2.260554075241089,0.23210526315789473
6.70491199353258,2.2847025394439697,0.2326315789473684
6.705163558367141,2.321871280670166,0.2331578947368421
6.703564633234365,2.3792314529418945,0.2336842105263158
6.701759053545912,2.377997875213623,0.23421052631578948
6.702887937125616,2.241323232650757,0.23473684210526316
6.7016147602071765,2.333371877670288,0.23526315789473684
6.70210400201894,2.2304511070251465,0.23578947368421052
6.699822729066941,2.4028971195220947,0.2363157894736842
6.6968482253273685,2.401552438735962,0.23684210526315788
6.694653238526047,2.28189468383789,0.2373684210526316
6.693502633039358,2.3982913494110107,0.23789473684210527
6.692438971045206,2.2728826999664307,0.23842105263157895
6.692693682508875,2.4163951873779297,0.23894736842105263
6.693569655757949,2.3775649070739746,0.2394736842105263
6.6916620986477175,2.2641870975494385,0.24
6.691173762867754,2.3103466033935547,0.24052631578947367
6.693359251071718,2.357210874557495,0.24105263157894738
6.695819584297584,2.389928340911865,0.24157894736842106
6.699352329657481,2.515420436859131,0.24210526315789474
6.701007639283756,2.408064842224121,0.24263157894736842
6.706862056943809,2.5210139751434326,0.2431578947368421
6.7139449704955085,2.45392107963562,0.24368421052631578
6.720689605893109,2.347209453582764,0.24421052631578946
6.722588004570076,2.399721622467041,0.24473684210526317
6.714958954016222,2.3469841480255127,0.24526315789473685
6.7059584565763455,2.5075485706329346,0.24578947368421053
6.698206246997836,2.4112377166748047,0.2463157894736842
6.688648178910204,2.406374931335449,0.2468421052631579
6.683026670614884,2.467163324356079,0.24736842105263157
6.67920238373482,2.367527484893799,0.24789473684210525
6.678850193369831,2.4381561279296875,0.24842105263157896
6.682075766401788,2.3703153133392334,0.24894736842105264
6.684849749241119,2.418293237686157,0.24947368421052632
6.6905315412969015,2.457981824874878,0.25
6.697366927546684,2.220966339111328,0.2505263157894737
6.70142064194828,2.419262170791626,0.25105263157894736
6.704734971084657,2.373666763305664,0.25157894736842107
6.7057663373401954,2.3295066356658936,0.2521052631578947
6.706586429219524,2.5032713413238525,0.25263157894736843
6.705874428795415,2.462203025817871,0.2531578947368421
6.703616558946948,2.5375816822052,0.2536842105263158
6.701505943862001,2.4165499210357666,0.2542105263157895
6.702110885455606,2.3749921321868896,0.25473684210526315
6.703724384088543,2.3460965156555176,0.25526315789473686
6.705091987538937,2.467583179473877,0.2557894736842105
6.703275287349272,2.422909736633301,0.2563157894736842
6.702362590376524,2.470959186553955,0.25684210526315787
6.702243486331074,2.442845344543457,0.2573684210526316
6.700867513753765,2.4895806312561035,0.2578947368421053
6.699053284594764,2.4503707885742188,0.25842105263157894
6.700387440397388,2.3622469902038574,0.25894736842105265
6.698554881735587,2.5515389442443848,0.2594736842105263
6.696009159967236,2.542468309402466,0.26
6.690581656274841,2.415658712387085,0.26052631578947366
6.687677361838702,2.453798294067383,0.26105263157894737
6.6876229961901705,2.436889171600342,0.2615789473684211
6.690694148576785,2.441851854324341,0.26210526315789473
6.692636493586894,2.3034117221832275,0.26263157894736844
6.694050115551891,2.615675687789917,0.2631578947368421
6.6929549289864925,2.3715081214904785,0.2636842105263158
6.688530978970861,2.475555658340454,0.26421052631578945
6.683912789010203,2.5513787269592285,0.26473684210526316
6.679082142479029,2.553903579711914,0.26526315789473687
6.676133998405359,2.586475610733032,0.2657894736842105
6.675936487079009,2.4536194801330566,0.26631578947368423
6.678115255874889,2.46745228767395,0.2668421052631579
6.681965874887917,2.5001566410064697,0.2673684210526316
6.688826790909309,2.5055339336395264,0.26789473684210524
6.69477866850204,2.605413913726806,0.26842105263157895
6.696904698333604,2.4717440605163574,0.26894736842105266
6.694585945898856,2.4948296546936035,0.2694736842105263
6.690947126819276,2.585482120513916,0.27
6.688699536907104,2.446665048599243,0.27052631578947367
6.686657857441182,2.5107109546661377,0.2710526315789474
6.686710113931031,2.437537908554077,0.27157894736842103
6.6880707173233525,2.294694662094116,0.27210526315789474
6.691443499472007,2.522430419921875,0.27263157894736845
6.695184800858242,2.5988264083862305,0.2731578947368421
6.696922009420443,2.6557326316833496,0.2736842105263158
6.69895771930874,2.5247504711151123,0.27421052631578946
6.701537643684085,2.453476428985596,0.27473684210526317
6.705934483816907,2.573805093765259,0.2752631578947368
6.705386969068278,2.692570447921753,0.27578947368421053
6.705398927545059,2.5090930461883545,0.27631578947368424
6.704125681660373,2.590164422988892,0.2768421052631579
6.702303785322535,2.645920753479004,0.2773684210526316
6.697621942852968,2.4798736572265625,0.27789473684210525
6.693758481534847,2.440620422363281,0.27842105263157896
6.69001285648825,2.5188839435577397,0.2789473684210526
6.6864904415127855,2.6200315952301025,0.2794736842105263
6.68141699738486,2.53306245803833,0.28
6.676224667450992,2.5476620197296143,0.2805263157894737
6.673710062877021,2.6248812675476074,0.2810526315789474
6.671217914363989,2.5337092876434326,0.28157894736842104
6.670573091548095,2.6684279441833496,0.28210526315789475
6.669917163580662,2.5717947483062744,0.2826315789473684
6.669238935106326,2.684673309326172,0.2831578947368421
6.667675753756358,2.500932216644287,0.2836842105263158
6.6661891036524334,2.628775119781494,0.28421052631578947
6.665740128674166,2.626532077789306,0.2847368421052632
6.666029794331759,2.5849156379699707,0.28526315789473683
6.665605165054149,2.669161796569824,0.28578947368421054
6.666760928375403,2.6535701751708984,0.2863157894736842
6.667665643825282,2.579946756362915,0.2868421052631579
6.66908541077602,2.5650265216827397,0.2873684210526316
6.669652512163135,2.60660171508789,0.28789473684210526
6.671515291028404,2.5740325450897217,0.28842105263157897
6.672787403874684,2.67835021018982,0.2889473684210526
6.675056434350682,2.5957932472229004,0.2894736842105263
6.677590613808617,2.47719407081604,0.29
6.6805411822873975,2.5417308807373047,0.2905263157894737
6.685544156897881,2.4948298931121826,0.2910526315789474
6.690414685748154,2.56177830696106,0.29157894736842105
6.694513809517072,2.485987424850464,0.29210526315789476
6.698517880736103,2.7557132244110107,0.2926315789473684
6.704134790498245,2.5963892936706543,0.2931578947368421
6.706023762128456,2.64115309715271,0.29368421052631577
6.707978221094607,2.800320625305176,0.2942105263157895
6.704705306702136,2.643009185791016,0.29473684210526313
6.697073056018127,2.737492561340332,0.29526315789473684
6.691016641896698,2.561650037765503,0.29578947368421055
6.686423600644195,2.5516183376312256,0.2963157894736842
6.68434328294291,2.603321075439453,0.2968421052631579
6.683232539927281,2.6247236728668213,0.29736842105263156
6.68320426082171,2.5155351161956787,0.29789473684210527
6.684180310982004,2.7921698093414307,0.2984210526315789
6.68568741654239,2.41370153427124,0.29894736842105263
6.685485573533057,2.6449508666992188,0.29947368421052634
6.682825770675816,2.5528414249420166,0.3
6.676466643855387,2.5365958213806152,0.3005263157894737
6.668907946889219,2.7193400859832764,0.30105263157894735
6.663344123572683,2.6686553955078125,0.30157894736842106
6.658542173509463,2.493756055831909,0.3021052631578947
6.654805691412818,2.4848175048828125,0.3026315789473684
6.652882918712265,2.757427453994751,0.3031578947368421
6.651402370959751,2.726877212524414,0.3036842105263158
6.65420444354985,2.605890989303589,0.3042105263157895
6.658660293235562,2.780303955078125,0.30473684210526314
6.662038472872322,2.6212832927703857,0.30526315789473685
6.663264219711987,2.635841131210327,0.3057894736842105
6.664583222050693,2.7606210708618164,0.3063157894736842
6.663813295194752,2.673387050628662,0.3068421052631579
6.659390839705237,2.639742612838745,0.30736842105263157
6.657380438628951,2.678873062133789,0.3078947368421053
6.657491761617807,2.569089412689209,0.30842105263157893
6.659176385395137,2.6660213470458984,0.30894736842105264
6.661286041546278,2.7015485763549805,0.3094736842105263
6.664800479136916,2.656731128692627,0.31
6.668251738170479,2.704580307006836,0.3105263157894737
6.670777393349044,2.5626883506774902,0.31105263157894736
6.671534845562342,2.6378836631774902,0.31157894736842107
6.672142250337785,2.7180678844451904,0.3121052631578947
6.670624908073902,2.8801846504211426,0.3126315789473684
6.66893326088188,2.7132012844085693,0.3131578947368421
6.66741994920525,2.5579943656921387,0.3136842105263158
6.666949875352232,2.6968586444854736,0.3142105263157895
6.665872224243126,2.653419017791748,0.31473684210526315
6.666790737658201,2.834613084793091,0.31526315789473686
6.667932651145364,2.733473062515259,0.3157894736842105
6.671126715706313,2.697578191757202,0.3163157894736842
6.675383871423058,2.6140284538269043,0.31684210526315787
6.68002410225073,2.788301706314087,0.3173684210526316
6.681181210632588,2.679065227508545,0.3178947368421053
6.680400945309089,2.682780265808105,0.31842105263157894
6.679324807829293,2.850694417953491,0.31894736842105265
6.6801642603099936,2.5839343070983887,0.3194736842105263
6.680884683282098,2.739007472991944,0.32
6.683193867758607,2.7215654850006104,0.32052631578947366
6.6815346893696725,2.656691074371338,0.32105263157894737
6.68030857332556,2.564697265625,0.3215789473684211
6.680223051725118,2.829133987426758,0.32210526315789473
6.679399276986263,2.749788522720337,0.32263157894736844
6.678271585188323,2.831727743148804,0.3231578947368421
6.677001689737914,2.6798222064971924,0.3236842105263158
6.675288619649461,2.7881345748901367,0.32421052631578945
6.676152979656305,2.8887569904327397,0.32473684210526316
6.677572539241796,2.757779836654663,0.32526315789473687
6.6789401626358265,2.9167070388793945,0.3257894736842105
6.681318092915409,2.660295009613037,0.3263157894736842
6.681999348918433,2.8438029289245605,0.3268421052631579
6.681446235730585,2.666677474975586,0.3273684210526316
6.680403091362891,2.912485122680664,0.32789473684210524
6.678855683737797,2.7792670726776123,0.32842105263157895
6.675497862558927,2.757737159729004,0.32894736842105265
6.673219389278853,2.735523223876953,0.3294736842105263
6.669580197901389,2.718132495880127,0.33
6.666157783921162,2.7106821537017822,0.33052631578947367
6.664254434910477,2.8412606716156006,0.3310526315789474
6.6669616086312615,2.790321111679077,0.33157894736842103
6.672052841702871,2.622871398925781,0.33210526315789474
6.677061614283224,2.8874547481536865,0.33263157894736844
6.683747903554926,2.811974048614502,0.3331578947368421
6.690132255538636,2.947855234146118,0.3336842105263158
6.691222820622436,2.798086404800415,0.33421052631578946
6.687227192293429,2.916611909866333,0.33473684210526317
6.681098188087589,2.791005849838257,0.3352631578947368
6.673827246639948,2.706523895263672,0.3357894736842105
6.667172845579669,2.775819540023804,0.33631578947368423
6.660100497383004,2.944319486618042,0.3368421052631579
6.655425215379331,2.8200607299804688,0.3373684210526316
6.653477132352943,2.650863647460937,0.33789473684210525
6.653934536539708,2.88747787475586,0.33842105263157896
6.655621056599864,2.828899621963501,0.3389473684210526
6.658588628992089,2.823098659515381,0.3394736842105263
6.662435243136921,2.8090028762817383,0.34
6.670404129663856,2.721529006958008,0.3405263157894737
6.676661541318362,2.901456832885742,0.3410526315789474
6.681505575641102,2.8222551345825195,0.34157894736842104
6.679808151345831,2.7752480506896973,0.34210526315789475
6.67607575768625,2.7232558727264404,0.3426315789473684
6.671272871607576,2.727014541625977,0.3431578947368421
6.662398879492232,2.767603635787964,0.3436842105263158
6.655349753212803,2.83388900756836,0.34421052631578947
6.6501923189590455,2.6935980319976807,0.3447368421052632
6.645756516334742,2.7960357666015625,0.3452631578947368
6.643869831772994,2.7669270038604736,0.34578947368421054
6.6446415003553145,2.8193371295928955,0.3463157894736842
6.648512682408837,2.9594085216522217,0.3468421052631579
6.653263893577368,2.8119142055511475,0.3473684210526316
6.6582840533366605,2.86820125579834,0.34789473684210526
6.664777300606252,2.893714666366577,0.34842105263157896
6.672181351154568,2.7630109786987305,0.3489473684210526
6.678275162745768,2.809436321258545,0.3494736842105263
6.682937755519894,2.773618698120117,0.35
6.684831782154087,2.8459012508392334,0.3505263157894737
6.683346657866252,2.77689790725708,0.3510526315789474
6.678538851276606,2.8082752227783203,0.35157894736842105
6.673523048016764,2.981081962585449,0.35210526315789475
6.666365172950341,2.732141256332397,0.3526315789473684
6.659616711302285,2.929778575897217,0.3531578947368421
6.655212427272399,2.896944999694824,0.35368421052631577
6.652185070249804,2.876800537109375,0.3542105263157895
6.65187548247269,2.930194854736328,0.3547368421052632
6.654658334540419,2.868046760559082,0.35526315789473684
6.657438395682407,2.7552473545074463,0.35578947368421054
6.6607181200408245,2.961258888244629,0.3563157894736842
6.664184121943176,2.808799266815185,0.3568421052631579
6.665569427334101,3.015458583831787,0.35736842105263156
6.6666410363427415,2.865887403488159,0.35789473684210527
6.667443875912841,2.940650463104248,0.358421052631579
6.667365635980827,2.813839912414551,0.3589473684210526
6.662715191940281,2.970603704452514,0.35947368421052633
6.657344371788589,2.749279499053955,0.36
6.653611136547468,3.0567612648010254,0.3605263157894737
6.653689390383027,2.853922128677368,0.36105263157894735
6.655452787109287,3.065224885940552,0.36157894736842106
6.658725795213498,2.94456148147583,0.36210526315789476
6.661230182609502,2.9535720348358154,0.3626315789473684
6.664996247529997,2.9863359928131104,0.3631578947368421
6.668406909260938,3.035509824752808,0.3636842105263158
6.672633655300688,2.87180757522583,0.3642105263157895
6.674722243615776,2.8014094829559326,0.36473684210526314
6.67263071544708,2.9318034648895264,0.36526315789473685
6.671411448539228,2.8546302318573,0.36578947368421055
6.667420051419205,2.855889081954956,0.3663157894736842
6.664581948707415,2.868438482284546,0.3668421052631579
6.662776795620589,2.919620513916016,0.36736842105263157
6.664355367497128,2.8411481380462646,0.3678947368421053
6.665464434321327,2.7570033073425293,0.3684210526315789
6.665772192622006,2.8288064002990723,0.36894736842105263
6.66262972581712,2.8108906745910645,0.36947368421052634
6.660102805833668,2.8062498569488525,0.37
6.657864318591535,2.919867515563965,0.3705263157894737
6.655589688108649,2.8611910343170166,0.37105263157894736
6.652746628120389,3.0497734546661377,0.37157894736842106
6.650202309031868,2.9003260135650635,0.3721052631578947
6.651237729329858,2.6927998065948486,0.3726315789473684
6.652807984672622,2.9193522930145264,0.37315789473684213
6.654142696943027,2.927384376525879,0.3736842105263158
6.654285982744264,2.9219284057617188,0.3742105263157895
6.653137464830608,2.932685852050781,0.37473684210526315
6.653176192735353,3.000004529953003,0.37526315789473685
6.651079580966986,2.920872926712036,0.3757894736842105
6.64881610868061,2.8407766819000244,0.3763157894736842
6.6495171875520365,2.7959794998168945,0.37684210526315787
6.648632985475937,2.950084686279297,0.3773684210526316
6.65217304896442,2.917118787765503,0.3778947368421053
6.655434726739669,2.927852869033813,0.37842105263157894
6.659916370159601,2.8982949256896973,0.37894736842105264
6.66474489596404,2.986914873123169,0.3794736842105263
6.666287049430069,2.93314528465271,0.38
6.667769012417743,2.931473970413208,0.38052631578947366
6.668316824429664,2.886035203933716,0.38105263157894737
6.670000119732184,3.0109145641326904,0.3815789473684211
6.669699794199303,3.0073022842407227,0.3821052631578947
6.668405905394069,2.8991260528564453,0.38263157894736843
6.666246363145434,2.859668493270874,0.3831578947368421
6.664914935051304,2.994946956634521,0.3836842105263158
6.661451766107299,2.8642890453338623,0.38421052631578945
6.661021628969664,3.079463005065918,0.38473684210526315
6.661081767881165,3.125706911087036,0.38526315789473686
6.663573731387237,2.855649471282959,0.3857894736842105
6.666330188177045,2.987137079238892,0.3863157894736842
6.666745497032245,3.001948118209839,0.3868421052631579
6.667087610817927,3.014380693435669,0.3873684210526316
6.665749540197576,3.074019193649292,0.38789473684210524
6.66206075373885,2.838650941848755,0.38842105263157894
6.65834033312891,3.088927745819092,0.38894736842105265
6.655473476714104,3.0619566440582275,0.3894736842105263
6.652910604907104,3.0439701080322266,0.39
6.652973691221722,2.963040351867676,0.39052631578947367
6.656648089543064,2.94622540473938,0.3910526315789474
6.659637865824735,3.088797807693481,0.391578947368421
6.662290728942588,3.1910295486450195,0.39210526315789473
6.665878337878264,3.1610445976257324,0.39263157894736844
6.66960957778259,3.064666509628296,0.3931578947368421
6.671402439312945,2.9807863235473637,0.3936842105263158
6.6697088811576775,3.176264762878418,0.39421052631578946
6.665946704691075,3.082996129989624,0.39473684210526316
6.661923423430759,3.04492449760437,0.3952631578947368
6.657983705659255,2.982508897781372,0.3957894736842105
6.653887844856705,2.980574131011963,0.39631578947368423
6.652132080797358,2.91379451751709,0.3968421052631579
6.65174037633895,2.9529848098754883,0.3973684210526316
6.652444401688858,3.03358793258667,0.39789473684210525
6.652932285836142,2.9704153537750244,0.39842105263157895
6.6543427309675645,3.0927064418792725,0.3989473684210526
6.654427094180969,2.936265707015991,0.3994736842105263
6.653919241860994,2.9379231929779053,0.4
6.653233895554682,2.854383945465088,0.4005263157894737
6.65396516548129,2.9405531883239746,0.4010526315789474
6.654715790242789,3.025146961212158,0.40157894736842104
6.656916699366821,2.973055124282837,0.40210526315789474
6.6577586866727945,2.9977526664733887,0.4026315789473684
6.657885365855116,3.013209342956543,0.4031578947368421
6.657693319031395,3.1646440029144287,0.4036842105263158
6.657782002530351,3.165900230407715,0.40421052631578946
6.65772039057035,3.0522186756134038,0.4047368421052632
6.654906549608362,3.02592134475708,0.4052631578947368
6.653877750861885,3.092855930328369,0.40578947368421053
6.652339062366661,3.029890775680542,0.4063157894736842
6.652969379316397,2.989607810974121,0.4068421052631579
6.654460113990656,3.120586633682251,0.4073684210526316
6.657909407716702,3.1053478717803955,0.40789473684210525
6.662184296293207,3.096136569976806,0.40842105263157896
6.665932563570207,2.9842700958251958,0.4089473684210526
6.669884379234488,2.983957529067993,0.4094736842105263
6.673099963543267,2.972679615020752,0.41
6.674428428477455,2.8703558444976807,0.4105263157894737
6.673893077833242,3.117863655090332,0.4110526315789474
6.670728102364828,2.9402759075164795,0.41157894736842104
6.66913156786922,3.037245512008667,0.41210526315789475
6.667345592480122,3.042398452758789,0.4126315789473684
6.664282939513256,3.0203914642333984,0.4131578947368421
6.660995011845593,2.9398741722106934,0.41368421052631577
6.6582464004569175,2.753909111022949,0.4142105263157895
6.654817622983704,2.829549551010132,0.4147368421052632
6.651531020017549,3.0247280597686768,0.41526315789473683
6.649359283677908,2.954124212265014,0.41578947368421054
6.647669093705491,3.0747625827789307,0.4163157894736842
6.645529225631393,2.98473858833313,0.4168421052631579
6.645176674202945,3.0951802730560303,0.41736842105263156
6.641812156212628,2.951868772506714,0.41789473684210526
6.638719480542902,3.030695676803589,0.41842105263157897
6.6359491891477305,3.0326297283172607,0.4189473684210526
6.632123147107644,3.042470693588257,0.41947368421052633
6.631262737597482,3.058042526245117,0.42
6.630895677779689,3.04632306098938,0.4205263157894737
6.632315816979949,3.016789197921753,0.42105263157894735
6.63447457094339,3.070188522338867,0.42157894736842105
6.637945999596086,3.089567184448242,0.42210526315789476
6.643244856257688,3.065584659576416,0.4226315789473684
6.647448146805626,3.0705080032348637,0.4231578947368421
6.65117941221622,2.951803684234619,0.4236842105263158
6.652582285242249,2.995112657546997,0.4242105263157895
6.65080535421923,3.048463821411133,0.42473684210526313
6.64920518621279,2.968217611312866,0.42526315789473684
6.647570769902506,3.264373540878296,0.42578947368421055
6.645785942405772,3.05226469039917,0.4263157894736842
6.644407042647633,3.0357556343078613,0.4268421052631579
6.642281344016185,3.1920740604400635,0.42736842105263156
6.643205235231651,3.126753568649292,0.42789473684210527
6.6461409691162805,3.148275375366211,0.4284210526315789
6.647912733185825,3.043689489364624,0.42894736842105263
6.649429151791404,2.7903552055358887,0.42947368421052634
6.649107947724685,3.179180860519409,0.43
6.649009980221601,2.9812536239624023,0.4305263157894737
6.648130184231281,3.049777746200561,0.43105263157894735
6.646941919251593,3.077722787857056,0.43157894736842106
6.646305360696672,3.0767972469329834,0.4321052631578947
6.64638977873962,3.130911350250244,0.4326315789473684
6.645949440547702,3.0576868057250977,0.43315789473684213
6.647087822493843,3.191366672515869,0.4336842105263158
6.648269426829863,2.9243087768554688,0.4342105263157895
6.650410864312811,3.1340577602386475,0.43473684210526314
6.65258812983585,3.0838239192962646,0.43526315789473685
6.654209650506063,3.1895878314971924,0.4357894736842105
6.65318115703283,3.1493067741394043,0.4363157894736842
6.650702202431122,2.973339080810547,0.4368421052631579
6.65006842967301,3.057227849960327,0.4373684210526316
6.649251526491298,3.2098562717437744,0.4378947368421053
6.648810358742473,3.2824866771698,0.43842105263157893
6.648660412542069,3.079681396484375,0.43894736842105264
6.647585649814036,3.15313458442688,0.4394736842105263
6.646688426920998,3.222251415252685,0.44
6.6490297354099175,3.122471570968628,0.4405263157894737
6.65227689562648,3.146153450012207,0.44105263157894736
6.656008057885955,3.1339926719665527,0.44157894736842107
6.661138824394349,3.26071572303772,0.4421052631578947
6.665222324972545,3.128944396972656,0.44263157894736843
6.668166678354439,3.115903615951538,0.4431578947368421
6.670266430142936,3.193315267562866,0.4436842105263158
6.670973136578704,3.126337766647339,0.4442105263157895
6.668313951545666,3.108060598373413,0.44473684210526315
6.665127384600643,3.039602756500244,0.44526315789473686
6.660383347860473,3.07669734954834,0.4457894736842105
6.655922771229185,3.074762344360352,0.4463157894736842
6.652373233069077,3.202103853225708,0.4468421052631579
6.648895092970099,3.0012362003326416,0.4473684210526316
6.6467774831348585,3.0648622512817383,0.4478947368421053
6.644890599615953,3.145265579223633,0.44842105263157894
6.644621782592249,3.116365909576416,0.44894736842105265
6.645634688941939,3.143136739730835,0.4494736842105263
6.6474771523792455,3.180541038513184,0.45
6.648855124832389,3.3218019008636475,0.45052631578947366
6.649835051264475,3.15396499633789,0.45105263157894737
6.649752039047849,3.150378942489624,0.4515789473684211
6.6519443228518345,3.148176908493042,0.45210526315789473
6.656867129614801,3.162353754043579,0.45263157894736844
6.6592063468169,3.0589513778686523,0.4531578947368421
6.660689102752223,3.147490739822388,0.4536842105263158
6.658699783824496,3.2105956077575684,0.45421052631578945
6.6568984391408,3.110021114349365,0.45473684210526316
6.6549923514685645,3.173666715621948,0.45526315789473687
6.652823682064326,3.131718397140503,0.4557894736842105
6.64859519544239,3.1994292736053467,0.45631578947368423
6.646243489314285,3.2484326362609863,0.4568421052631579
6.643417099877106,3.0528547763824463,0.4573684210526316
6.641369657378309,3.2875702381134038,0.45789473684210524
6.639410982523351,3.121998071670532,0.45842105263157895
6.640385053343159,3.2349483966827397,0.4589473684210526
6.639931043134907,3.04501748085022,0.4594736842105263
6.64010556821072,3.2277956008911133,0.46
6.642971591121869,3.207756280899048,0.4605263157894737
6.646544497674038,3.195753574371338,0.4610526315789474
6.649431209419197,3.125509262084961,0.46157894736842103
6.652003598028239,3.288373708724976,0.46210526315789474
6.653762015602489,3.318479061126709,0.4626315789473684
6.656326531878748,2.965662717819214,0.4631578947368421
6.657999615300084,3.154281616210937,0.4636842105263158
6.658401755484531,3.220041036605835,0.46421052631578946
6.658189973711749,3.19891619682312,0.46473684210526317
6.655627347701934,3.195241928100586,0.4652631578947368
6.65251830958519,3.254369020462036,0.46578947368421053
6.648314949801365,3.1803054809570312,0.4663157894736842
6.643603909328604,3.1529526710510254,0.4668421052631579
6.640064337507006,3.2363078594207764,0.4673684210526316
6.63648410104649,3.1836094856262207,0.46789473684210525
6.634218740402054,3.351743459701538,0.46842105263157896
6.633268113777836,3.160243511199951,0.4689473684210526
6.635319611672893,3.093434333801269,0.4694736842105263
6.638136366072593,3.2166311740875244,0.47
6.642153526502748,3.1814608573913574,0.4705263157894737
6.646286497755657,3.143876314163208,0.4710526315789474
6.649897382741237,3.156667709350586,0.47157894736842104
6.652676096191687,3.0951802730560303,0.47210526315789475
6.6546518064119935,3.181209087371826,0.4726315789473684
6.657148441366156,3.147177219390869,0.4731578947368421
6.656408280402117,3.166049003601074,0.47368421052631576
6.655376001102395,3.312242269515991,0.47421052631578947
6.65377118201826,3.387373924255371,0.4747368421052632
6.652547381853011,3.0561165809631348,0.47526315789473683
6.652897700378272,3.1325204372406006,0.47578947368421054
6.653677919155124,3.2323694229125977,0.4763157894736842
6.656791512738582,3.151801586151123,0.4768421052631579
6.658145188851607,3.2158544063568115,0.47736842105263155
6.658320620526339,3.223325729370117,0.47789473684210526
6.656578105640441,3.1419503688812256,0.47842105263157897
6.654914186308913,3.04627537727356,0.4789473684210526
6.654832931851338,3.2079918384552,0.47947368421052633
6.6561469439788645,3.181504487991333,0.48
6.656770980287602,3.2914786338806152,0.4805263157894737
6.656861544144056,3.1069581508636475,0.48105263157894734
6.656104320121662,3.271775484085083,0.48157894736842105
6.654361362310022,3.138966560363769,0.48210526315789476
6.651062445219452,3.153128862380981,0.4826315789473684
6.647414747705532,3.119461297988892,0.4831578947368421
6.644459178253745,3.043989419937134,0.48368421052631577
6.642015068531289,3.1858370304107666,0.4842105263157895
6.641196476485036,3.2829747200012207,0.48473684210526313
6.639866518352632,3.2883214950561523,0.48526315789473684
6.638595608329325,3.3563942909240723,0.48578947368421055
6.637534957508415,3.2946720123291016,0.4863157894736842
6.638435511500541,3.117173671722412,0.4868421052631579
6.63921871420583,3.3563849925994877,0.48736842105263156
6.640408675930829,3.24568772315979,0.48789473684210527
6.643584478306256,3.2227749824523926,0.4884210526315789
6.646195772482261,3.3578226566314697,0.48894736842105263
6.646979774210198,3.1560096740722656,0.48947368421052634
6.646660308181527,3.304969072341919,0.49
6.645097534877962,3.059613943099976,0.4905263157894737
6.644218687912979,3.1312897205352783,0.49105263157894735
6.643650643082714,3.2279574871063232,0.49157894736842106
6.644760399349053,3.166876554489136,0.4921052631578947
6.647289065185638,3.366227626800537,0.4926315789473684
6.649579838031409,3.3455440998077397,0.49315789473684213
6.648994704802738,3.363926887512207,0.4936842105263158
6.648507449414847,2.983192682266236,0.4942105263157895
6.647999782732389,3.16485595703125,0.49473684210526314
6.648238779495637,3.1890697479248047,0.49526315789473685
6.6474405861681625,3.2000110149383545,0.4957894736842105
6.647283315766789,3.22796893119812,0.4963157894736842
6.647181634050179,3.147461175918579,0.4968421052631579
6.647094727486783,3.2280287742614746,0.49736842105263157
6.645076859389293,3.152129650115967,0.4978947368421053
6.641419986936883,3.273321390151977,0.49842105263157893
6.638630570794538,3.2788491249084477,0.49894736842105264
6.637135775125448,3.043938398361206,0.4994736842105263
6.636884527120763,3.2868587970733643,0.5
6.639121704872118,3.110005140304565,0.5005263157894737
6.639529916268787,3.237682580947876,0.5010526315789474
6.641801369174113,3.331540107727051,0.501578947368421
6.644718703911266,3.21833610534668,0.5021052631578947
6.647418663711216,3.203752040863037,0.5026315789473684
6.64938837534925,3.3963215351104736,0.5031578947368421
6.652012194541721,3.4641034603118896,0.5036842105263157
6.652599064013659,3.424015045166016,0.5042105263157894
6.6534444735940745,3.050588369369507,0.5047368421052632
6.6529532025848415,3.2606141567230225,0.5052631578947369
6.652295168497183,3.3562753200531006,0.5057894736842106
6.650595212852393,3.26993179321289,0.5063157894736842
6.6476870364108445,3.239086151123047,0.5068421052631579
6.645817915367516,3.17818284034729,0.5073684210526316
6.64407233013207,3.1459457874298096,0.5078947368421053
6.6430701350136045,3.264755964279175,0.508421052631579
6.642641286423742,3.2218141555786133,0.5089473684210526
6.641610927479007,3.1712207794189453,0.5094736842105263
6.639529463663926,3.1312508583068848,0.51
6.638412413997878,3.172314405441284,0.5105263157894737
6.638608871670142,3.2155580520629883,0.5110526315789473
6.639588129807128,3.141620397567749,0.511578947368421
6.6395843098516085,3.248213768005371,0.5121052631578947
6.639662883401916,3.184410572052002,0.5126315789473684
6.64009319232881,3.2710282802581787,0.5131578947368421
6.641366312604669,3.173201322555542,0.5136842105263157
6.644052332298727,3.210645914077759,0.5142105263157895
6.646479713282693,3.109863519668579,0.5147368421052632
6.64853477216149,3.4113049507141118,0.5152631578947369
6.648368294982563,3.229072332382202,0.5157894736842106
6.6478264716407045,3.317266702651977,0.5163157894736842
6.647351041512199,3.310830593109131,0.5168421052631579
6.647864430785852,3.271278619766236,0.5173684210526316
6.648934536411017,3.344046831130981,0.5178947368421053
6.64917717836204,3.401832342147827,0.5184210526315789
6.649354191503902,3.3486130237579346,0.5189473684210526
6.649506278723908,3.286360263824463,0.5194736842105263
6.649315550426727,3.0978922843933105,0.52
6.650194213815324,3.2648069858551025,0.5205263157894737
6.651695026398662,3.340034246444702,0.5210526315789473
6.653657206702373,3.119957447052002,0.521578947368421
6.655994386993338,3.4068377017974854,0.5221052631578947
6.658628571504665,3.281116247177124,0.5226315789473684
6.660658732560977,3.389087438583374,0.5231578947368422
6.66102952045751,3.147087574005127,0.5236842105263158
6.658066282672504,3.3021090030670166,0.5242105263157895
6.656714953570648,3.267871618270874,0.5247368421052632
6.654585528505897,3.272704839706421,0.5252631578947369
6.652665030371769,3.2539846897125244,0.5257894736842105
6.6501138443608045,3.4042294025421143,0.5263157894736842
6.6480576816311405,3.2023892402648926,0.5268421052631579
6.646103982776555,2.9155917167663574,0.5273684210526316
6.643790553761083,3.157268762588501,0.5278947368421053
6.6433717905748,3.1508634090423584,0.5284210526315789
6.643365834789224,3.2038378715515137,0.5289473684210526
6.642153174569599,3.284064292907715,0.5294736842105263
6.6421238474257365,3.4010088443756104,0.53
6.642509945788299,3.3430850505828857,0.5305263157894737
6.6431847853429735,3.316233396530152,0.5310526315789473
6.6444527288185125,3.206638097763061,0.531578947368421
6.6451328266569645,3.198936700820923,0.5321052631578947
6.646172867668029,3.251660823822021,0.5326315789473685
6.647453720468066,3.27764892578125,0.533157894736842
6.648651126899821,3.099076509475708,0.5336842105263158
6.649770861383592,3.25736141204834,0.5342105263157895
6.649142937061276,3.3081746101379395,0.5347368421052632
6.648742854280645,3.18452262878418,0.5352631578947369
6.6494560241435705,3.355814218521118,0.5357894736842105
6.650888094901618,3.2499568462371826,0.5363157894736842
6.652089056368421,3.24927830696106,0.5368421052631579
6.650852964421967,3.28559947013855,0.5373684210526316
6.650355089728293,3.3449478149414062,0.5378947368421053
6.649476488985433,3.199993371963501,0.5384210526315789
6.648966270434533,3.269418239593506,0.5389473684210526
6.648313292978815,3.2577672004699707,0.5394736842105263
6.646784855846716,3.367664098739624,0.54
6.645699574700101,3.3321304321289062,0.5405263157894736
6.645191045787094,3.4645743370056152,0.5410526315789473
6.645095912871773,3.410940408706665,0.541578947368421
6.646546174518556,3.064437866210937,0.5421052631578948
6.647586171745699,3.518420457839966,0.5426315789473685
6.648223816728269,3.2580599784851074,0.5431578947368421
6.648880257863277,3.175415515899658,0.5436842105263158
6.648921303761828,3.452327013015747,0.5442105263157895
6.649733734495705,3.2323453426361084,0.5447368421052632
6.650906061578297,3.2906596660614014,0.5452631578947369
6.650925849938252,3.34974217414856,0.5457894736842105
6.6510460603853065,3.303022623062134,0.5463157894736842
6.651974122830391,3.2502782344818115,0.5468421052631579
6.652116020592615,3.3198676109313965,0.5473684210526316
6.651813254129978,3.2333731651306152,0.5478947368421052
6.650575007396148,3.406078577041626,0.5484210526315789
6.647647054797148,3.379600048065185,0.5489473684210526
6.6447247998922325,3.1849589347839355,0.5494736842105263
6.643728142142463,3.1629695892333984,0.55
6.643015954708162,3.306896686553955,0.5505263157894736
6.64202436729822,3.338643312454224,0.5510526315789473
6.643198798105047,3.315818548202514,0.5515789473684211
6.645098177198351,3.357362031936645,0.5521052631578948
6.647226550379846,3.29716157913208,0.5526315789473685
6.649229331170542,3.4586567878723145,0.5531578947368421
6.651220207438566,3.2814605236053467,0.5536842105263158
6.653805607457441,3.1315009593963623,0.5542105263157895
6.653901467606081,3.217978954315185,0.5547368421052632
6.65308736407961,3.368849992752075,0.5552631578947368
6.651516887875157,3.455840349197388,0.5557894736842105
6.650046844514167,3.42507553100586,0.5563157894736842
6.647149567616305,3.148258924484253,0.5568421052631579
6.6442340521679615,3.443400382995605,0.5573684210526316
6.641803317804627,3.248895168304444,0.5578947368421052
6.640268964522519,3.218291759490967,0.5584210526315789
6.639543343324008,3.365199565887451,0.5589473684210526
6.63972266340965,3.468016624450684,0.5594736842105263
6.6413355774465614,3.197204351425171,0.56
6.6439595025610725,3.4657702445983887,0.5605263157894737
6.648644092942952,3.492110252380371,0.5610526315789474
6.6534197130909,3.2562568187713623,0.5615789473684211
6.657518956524557,3.372330904006958,0.5621052631578948
6.66101687529079,3.3707101345062256,0.5626315789473684
6.663581835840297,3.484224796295166,0.5631578947368421
6.664597430898391,3.4336299896240234,0.5636842105263158
6.6641036380306655,3.3475303649902344,0.5642105263157895
6.662448232460449,3.4136204719543457,0.5647368421052632
6.661464898699825,3.212066411972046,0.5652631578947368
6.65920149373827,3.353379964828491,0.5657894736842105
6.656643705046892,3.348357915878296,0.5663157894736842
6.653936495970042,3.423954963684082,0.5668421052631579
6.651677955673115,3.3915116786956787,0.5673684210526316
6.64888982833218,3.1791205406188965,0.5678947368421052
6.646064507735902,3.4056050777435303,0.5684210526315789
6.645089208430154,3.3693926334381104,0.5689473684210526
6.643660850742998,3.402949094772339,0.5694736842105264
6.64221034852298,3.3035223484039307,0.57
6.641773333185817,3.245092391967773,0.5705263157894737
6.641280747961544,3.302921772003174,0.5710526315789474
6.641339379274397,3.3906149864196777,0.5715789473684211
6.642590807361446,3.342806577682495,0.5721052631578948
6.643858759381064,3.504678964614868,0.5726315789473684
6.6437033728832695,3.386348962783813,0.5731578947368421
6.643341397906289,3.1646976470947266,0.5736842105263158
6.64279872473594,3.252606153488159,0.5742105263157895
6.641885870475708,3.289246082305908,0.5747368421052632
6.641319105877622,3.354015588760376,0.5752631578947368
6.640909755610476,3.296864748001098,0.5757894736842105
6.642501550274292,3.3043317794799805,0.5763157894736842
6.643236372129841,3.504408836364746,0.5768421052631579
6.6434116080527374,3.3977067470550537,0.5773684210526315
6.644175996158721,3.3087081909179688,0.5778947368421052
6.644641524912129,3.2227509021759038,0.578421052631579
6.644632249885276,3.243163824081421,0.5789473684210527
6.644205699911003,3.4555697441101074,0.5794736842105264
6.644882529889693,3.433158159255981,0.58
6.6442290400198605,3.5835657119750977,0.5805263157894737
6.643437421170871,3.252633571624756,0.5810526315789474
6.643312130654331,3.391021728515625,0.5815789473684211
6.643454304807117,3.3113439083099365,0.5821052631578948
6.642847030113727,3.2148592472076416,0.5826315789473684
6.641721355029223,3.3921422958374023,0.5831578947368421
6.641661606262664,3.5506036281585693,0.5836842105263158
6.64294944405431,3.233304738998413,0.5842105263157895
6.644962000846283,3.407489061355591,0.5847368421052631
6.647141442938606,3.4654879570007324,0.5852631578947368
6.648263335604826,3.229412794113159,0.5857894736842105
6.647955851442162,3.4674205780029297,0.5863157894736842
6.647693536802432,3.364611864089966,0.5868421052631579
6.646835661027742,3.319629192352295,0.5873684210526315
6.646444506424478,3.239739894866944,0.5878947368421052
6.646520471979343,3.318286895751953,0.588421052631579
6.646839669155639,3.437178134918213,0.5889473684210527
6.648075465162147,3.405876874923706,0.5894736842105263
6.648786493911518,3.449172258377075,0.59
6.648489162179866,3.4118731021881104,0.5905263157894737
6.647444144212057,3.34997820854187,0.5910526315789474
6.646258928588853,3.5321764945983887,0.5915789473684211
6.645257878492148,3.105301141738892,0.5921052631578947
6.645588583104163,3.5113022327423096,0.5926315789473684
6.6461450357805205,3.2420008182525635,0.5931578947368421
6.645215422112558,3.4508488178253174,0.5936842105263158
6.645810637381432,3.436505079269409,0.5942105263157895
6.6467671477807695,3.516044855117798,0.5947368421052631
6.648245115001091,3.4848947525024414,0.5952631578947368
6.649635395531078,3.3754541873931885,0.5957894736842105
6.651053675652067,3.332504749298096,0.5963157894736842
6.651460892254792,3.2636635303497314,0.5968421052631578
6.6507358283673526,3.5891225337982178,0.5973684210526315
6.6487055640176855,3.4542977809906006,0.5978947368421053
6.647158578297232,3.401564598083496,0.598421052631579
6.645623554498139,3.480543375015259,0.5989473684210527
6.644188238851656,3.4543559551239014,0.5994736842105263
6.644043919535931,3.1749072074890137,0.6
6.64324439813519,3.266529321670532,0.6005263157894737
6.642957705674727,3.438016653060913,0.6010526315789474
6.643188960398367,3.474071264266968,0.6015789473684211
6.644743643091424,3.2791359424591064,0.6021052631578947
6.646375783639675,3.3304717540740967,0.6026315789473684
6.647973054740524,3.4669089317321777,0.6031578947368421
6.6495132332292055,3.4950613975524902,0.6036842105263158
6.651671680592207,3.4295616149902344,0.6042105263157894
6.653034367028746,3.453927993774414,0.6047368421052631
6.653963540322089,3.363621234893799,0.6052631578947368
6.654412434902509,3.370723009109497,0.6057894736842105
6.654271035376649,3.478794574737549,0.6063157894736843
6.65297263582804,3.2502429485321045,0.6068421052631578
6.651018491767471,3.3661794662475586,0.6073684210526316
6.64818550210801,3.47365140914917,0.6078947368421053
6.646160182502342,3.336088895797729,0.608421052631579
6.6445019976026405,3.6703691482543945,0.6089473684210527
6.642763436495747,3.405789852142334,0.6094736842105263
6.641416984712124,3.457805156707764,0.61
6.641812162389567,3.1861226558685303,0.6105263157894737
6.643900958905229,3.306431770324707,0.6110526315789474
6.6471078628810085,3.4364116191864014,0.611578947368421
6.650238060066145,3.328319549560547,0.6121052631578947
6.653051713475992,3.501717567443848,0.6126315789473684
6.655749626568726,3.5638387203216557,0.6131578947368421
6.657123635291546,3.338885307312012,0.6136842105263158
6.657781561312619,3.3839168548583984,0.6142105263157894
6.6583760546554736,3.3811421394348145,0.6147368421052631
6.658141846391695,3.349975109100342,0.6152631578947368
6.657544323813687,3.367415428161621,0.6157894736842106
6.656703587037452,3.394688129425049,0.6163157894736843
6.6549023581766376,3.4803333282470703,0.6168421052631579
6.653913048430663,3.477356195449829,0.6173684210526316
6.652051184814714,3.3577353954315186,0.6178947368421053
6.650125895125067,3.453264713287353,0.618421052631579
6.648415231353441,3.5344350337982178,0.6189473684210526
6.647121610025149,3.31292462348938,0.6194736842105263
6.645411474502334,3.2882888317108154,0.62
6.645092529520101,3.4015376567840576,0.6205263157894737
6.64502684201151,3.514941692352295,0.6210526315789474
6.644753210116008,3.444169282913208,0.621578947368421
6.6446566831688365,3.365507125854492,0.6221052631578947
6.64503905692777,3.2346882820129395,0.6226315789473684
6.645000032898225,3.443673849105835,0.6231578947368421
6.64531159034123,3.5622518062591557,0.6236842105263158
6.644793516458963,3.43316912651062,0.6242105263157894
6.64359364492471,3.3736672401428223,0.6247368421052631
6.643286659697729,3.3419785499572754,0.6252631578947369
6.643351322138994,3.480569839477539,0.6257894736842106
6.643698879879795,3.4593067169189453,0.6263157894736842
6.643928783747221,3.4358930587768555,0.6268421052631579
6.64458095397303,3.417646169662476,0.6273684210526316
6.645981497102574,3.395549774169922,0.6278947368421053
6.646838366763273,3.36746883392334,0.628421052631579
6.647530064284148,3.349070310592652,0.6289473684210526
6.647191901404343,3.35969352722168,0.6294736842105263
6.646370275169696,3.3825325965881348,0.63
6.644600601890714,3.593222379684448,0.6305263157894737
6.64298413041331,3.275908708572388,0.6310526315789474
6.642133245527088,3.361842155456543,0.631578947368421
6.641461090712143,3.3170087337493896,0.6321052631578947
6.642333703917274,3.348958969116211,0.6326315789473684
6.643860725341478,3.391022205352783,0.6331578947368421
6.645363858411961,3.380220413208008,0.6336842105263157
6.646719332303472,3.4356801509857178,0.6342105263157894
6.647556605285184,3.3192951679229736,0.6347368421052632
6.64829307003299,3.461026906967163,0.6352631578947369
6.6477102536836,3.480870723724365,0.6357894736842106
6.64633575788483,3.39110803604126,0.6363157894736842
6.644685536997184,3.524254322052002,0.6368421052631579
6.642946325230806,3.473219156265259,0.6373684210526316
6.641485470190525,3.331543445587158,0.6378947368421053
6.64034467090433,3.3338828086853027,0.638421052631579
6.640238723286732,3.39385724067688,0.6389473684210526
6.641481460296002,3.4273769855499268,0.6394736842105263
6.64415228939952,3.5206105709075928,0.64
6.647373456126867,3.52681303024292,0.6405263157894737
6.649742170100399,3.47058653831482,0.6410526315789473
6.651986255620869,3.403475761413574,0.641578947368421
6.653761763450008,3.494770050048828,0.6421052631578947
6.6544443308741545,3.243084669113159,0.6426315789473684
6.654935840408728,3.3905515670776367,0.6431578947368422
6.655129358905574,3.3171186447143555,0.6436842105263157
6.655379511014836,3.372933387756348,0.6442105263157895
6.656184079130833,3.485212564468384,0.6447368421052632
6.657612883020413,3.364049196243286,0.6452631578947369
6.658370323759836,3.2376081943511963,0.6457894736842106
6.657763156325865,3.259422540664673,0.6463157894736842
6.656864114891636,3.391454696655273,0.6468421052631579
6.655803835347779,3.4144771099090576,0.6473684210526316
6.653645097894678,3.4740021228790283,0.6478947368421053
6.65137898499562,3.4019439220428467,0.6484210526315789
6.649323280909865,3.5508828163146973,0.6489473684210526
6.647892808801314,3.372983455657959,0.6494736842105263
6.646668849616932,3.5052778720855717,0.65
6.645573661030911,3.322641611099243,0.6505263157894737
6.645377905728781,3.506025791168213,0.6510526315789473
6.646885751068362,3.3181750774383545,0.651578947368421
6.648115669092318,3.471397399902344,0.6521052631578947
6.64950852528814,3.348726511001587,0.6526315789473685
6.650605054477297,3.394021511077881,0.6531578947368422
6.651090976551663,3.341606855392456,0.6536842105263158
6.651238748576271,3.4979047775268555,0.6542105263157895
6.650714618066719,3.5514137744903564,0.6547368421052632
6.650415190146088,3.465147018432617,0.6552631578947369
6.650409318288161,3.3703315258026123,0.6557894736842105
6.650513455900882,3.3595211505889893,0.6563157894736842
6.651080575373259,3.484516859054565,0.6568421052631579
6.652265193592907,3.4904050827026367,0.6573684210526316
6.652803286614887,3.6206870079040527,0.6578947368421053
6.652803044813258,3.4356634616851807,0.6584210526315789
6.65185304013103,3.5919899940490723,0.6589473684210526
6.650903424203648,3.3739213943481445,0.6594736842105263
6.649093614294997,3.416252374649048,0.66
6.6483882020519305,3.443072557449341,0.6605263157894737
6.646952959364072,3.3432412147521973,0.6610526315789473
6.646125670779727,3.409233331680298,0.661578947368421
6.644869882758746,3.4525864124298096,0.6621052631578948
6.644032031211856,3.4645419120788574,0.6626315789473685
6.643089415880173,3.473878860473633,0.6631578947368421
6.642737193659222,3.45391583442688,0.6636842105263158
6.642528938507175,3.3289308547973637,0.6642105263157895
6.643134248646301,3.50794529914856,0.6647368421052632
6.644041256913737,3.4764764308929443,0.6652631578947369
6.645590415401148,3.320514917373657,0.6657894736842105
6.647195468509528,3.4866273403167725,0.6663157894736842
6.648843979996759,3.412649393081665,0.6668421052631579
6.649802168548412,3.488432645797729,0.6673684210526316
6.649649250313343,3.4876279830932617,0.6678947368421052
6.649396900545337,3.4190356731414795,0.6684210526315789
6.649526435442631,3.363534688949585,0.6689473684210526
6.6484883211909,3.5127146244049072,0.6694736842105263
6.6468470011534855,3.4319639205932617,0.67
6.644956808875501,3.419875383377075,0.6705263157894736
6.643710351221099,3.517958641052246,0.6710526315789473
6.643164290609469,3.375729322433472,0.671578947368421
6.642515928449115,3.434333324432373,0.6721052631578948
6.642298525001523,3.477041244506836,0.6726315789473685
6.641907011844532,3.476513147354126,0.6731578947368421
6.641550443842981,3.51900053024292,0.6736842105263158
6.641542741139258,3.4313745498657227,0.6742105263157895
6.641724634416178,3.5443806648254395,0.6747368421052632
6.642566230626255,3.5960934162139893,0.6752631578947368
6.643082237852162,3.2873520851135254,0.6757894736842105
6.6439453602279634,3.424213171005249,0.6763157894736842
6.644221274707613,3.601945400238037,0.6768421052631579
6.644459917321992,3.4614005088806152,0.6773684210526316
6.645120782883699,3.4045917987823486,0.6778947368421052
6.646389128213591,3.469888687133789,0.6784210526315789
6.647663545319555,3.569094181060791,0.6789473684210526
6.6488845031220345,3.4173364639282227,0.6794736842105263
6.651319946319903,3.359438896179199,0.68
6.652687763617412,3.40937614440918,0.6805263157894736
6.653705458946165,3.448289632797241,0.6810526315789474
6.654380507235127,3.3554797172546387,0.6815789473684211
6.655397263202451,3.525568723678589,0.6821052631578948
6.656823381820057,3.6348605155944815,0.6826315789473684
6.658066294279573,3.407564878463745,0.6831578947368421
6.6588830675202,3.503178596496582,0.6836842105263158
6.659649018522951,3.446205377578736,0.6842105263157895
6.6593263046792615,3.399704933166504,0.6847368421052632
6.658876902318329,3.4526398181915283,0.6852631578947368
6.658191898032207,3.390322208404541,0.6857894736842105
6.65663712381148,3.4677233695983887,0.6863157894736842
6.654607732725559,3.646032094955444,0.6868421052631579
6.652633318594386,3.3664088249206543,0.6873684210526316
6.650547163291632,3.604913234710693,0.6878947368421052
6.648920231145881,3.6059978008270255,0.6884210526315789
6.646717862887945,3.3795840740203857,0.6889473684210526
6.644986218341702,3.529661178588867,0.6894736842105263
6.643452575178009,3.503730297088623,0.69
6.642149592850708,3.696200370788574,0.6905263157894737
6.640821435450304,3.3101024627685547,0.6910526315789474
6.639264111571503,3.599730491638184,0.6915789473684211
6.638690412076909,3.469060182571411,0.6921052631578948
6.638813534136646,3.3996198177337646,0.6926315789473684
6.6392628966343725,3.357025623321533,0.6931578947368421
6.640118354644232,3.452567338943481,0.6936842105263158
6.641346615407672,3.525167226791382,0.6942105263157895
6.643287880764076,3.5164735317230225,0.6947368421052632
6.6456600438485,3.3716278076171875,0.6952631578947368
6.64742367092645,3.4882991313934326,0.6957894736842105
6.648894212015346,3.5495717525482178,0.6963157894736842
6.650245500722322,3.442744493484497,0.6968421052631579
6.651338912946314,3.4166154861450195,0.6973684210526315
6.652456176275556,3.5019822120666504,0.6978947368421052
6.652945659253668,3.5304410457611084,0.6984210526315789
6.653184671191438,3.4945085048675537,0.6989473684210527
6.653296871573685,3.426130533218384,0.6994736842105264
6.653247644973216,3.412425994873047,0.7
6.652304322662608,3.511073112487793,0.7005263157894737
6.651012760578265,3.4627726078033447,0.7010526315789474
6.649743903855358,3.4523329734802246,0.7015789473684211
6.648212952159396,3.6003706455230717,0.7021052631578948
6.646367720266758,3.2843425273895264,0.7026315789473684
6.645154092909006,3.463616847991944,0.7031578947368421
6.643955830710944,3.4597506523132324,0.7036842105263158
6.643085667466602,3.4992518424987797,0.7042105263157895
6.64210669186004,3.528970956802368,0.7047368421052631
6.641389523214438,3.55025577545166,0.7052631578947368
6.640995817703724,3.4911491870880127,0.7057894736842105
6.641177565736362,3.353724718093872,0.7063157894736842
6.641738814470359,3.316671133041382,0.7068421052631579
6.642452992733796,3.5245418548583984,0.7073684210526315
6.64397512042114,3.6469783782958975,0.7078947368421052
6.6452889235720765,3.374652624130249,0.708421052631579
6.64684033420409,3.504082679748535,0.7089473684210527
6.648306541700585,3.3512840270996094,0.7094736842105264
6.649277584622656,3.421442985534668,0.71
6.65045456091023,3.419728279113769,0.7105263157894737
6.651107613182468,3.4199740886688232,0.7110526315789474
6.65123296453748,3.425220012664795,0.7115789473684211
6.651530187728447,3.308438539505005,0.7121052631578947
6.652127617916352,3.5570106506347656,0.7126315789473684
6.653298304608927,3.5061397552490234,0.7131578947368421
6.65427296728876,3.573128223419189,0.7136842105263158
6.65452353285939,3.3942973613739014,0.7142105263157895
6.654776037427199,3.5100622177124023,0.7147368421052631
6.6547834537003165,3.5840487480163574,0.7152631578947368
6.654589828931956,3.373150110244751,0.7157894736842105
6.654464464788047,3.220086574554444,0.7163157894736842
6.654347578183379,3.484506368637085,0.716842105263158
6.654124950277846,3.630714893341065,0.7173684210526315
6.65361603882662,3.5227818489074707,0.7178947368421053
6.652902806709914,3.541837692260742,0.718421052631579
6.652206596577672,3.4169204235076904,0.7189473684210527
6.651976322003208,3.5299394130706787,0.7194736842105263
6.652051190925825,3.5142202377319336,0.72
6.652582105369373,3.530644178390503,0.7205263157894737
6.653093488932536,3.416828393936157,0.7210526315789474
6.653898415471943,3.448568344116211,0.7215789473684211
6.654562107230063,3.428762912750244,0.7221052631578947
6.655089867440932,3.4514875411987305,0.7226315789473684
6.655279511600027,3.5173957347869877,0.7231578947368421
6.655954644770091,3.410853624343872,0.7236842105263158
6.656373151712464,3.4409701824188232,0.7242105263157895
6.656503299545846,3.521169424057007,0.7247368421052631
6.656022899981815,3.3650496006011963,0.7252631578947368
6.655124657536176,3.6258153915405273,0.7257894736842105
6.653428158447673,3.476121187210083,0.7263157894736842
6.65162914468789,3.47278904914856,0.7268421052631578
6.649812474247777,3.4823145866394043,0.7273684210526316
6.647577209911556,3.601916551589966,0.7278947368421053
6.646048923286069,3.4808967113494877,0.728421052631579
6.644940769569425,3.491410255432129,0.7289473684210527
6.644099358527614,3.5066006183624268,0.7294736842105263
6.64312684427492,3.629906177520752,0.73
6.642868833428771,3.401015281677246,0.7305263157894737
6.643017666958004,3.412621259689331,0.7310526315789474
6.643391211189369,3.4244208335876465,0.7315789473684211
6.644307738728168,3.503878355026245,0.7321052631578947
6.6453505738505765,3.4544520378112797,0.7326315789473684
6.6461918624146925,3.440460205078125,0.7331578947368421
6.647372644374263,3.369133710861206,0.7336842105263158
6.648579775197151,3.575320243835449,0.7342105263157894
6.648988485379775,3.429750680923462,0.7347368421052631
6.6495103009445184,3.4636971950531006,0.7352631578947368
6.649711807681519,3.49183988571167,0.7357894736842105
6.649181062150879,3.5663156509399414,0.7363157894736843
6.648697179101099,3.4044039249420166,0.7368421052631579
6.64801130746657,3.502603769302368,0.7373684210526316
6.647516447073679,3.556206464767456,0.7378947368421053
6.647229213156266,3.576063871383667,0.738421052631579
6.647384256214778,3.469412326812744,0.7389473684210527
6.647827512372506,3.372297763824463,0.7394736842105263
6.648338369930907,3.5028111934661865,0.74
6.649460347702097,3.405833005905152,0.7405263157894737
6.650238415284479,3.6200551986694336,0.7410526315789474
6.65119968560354,3.633301734924317,0.741578947368421
6.652468916252416,3.3958609104156494,0.7421052631578947
6.653715659919405,3.5413148403167725,0.7426315789473684
6.654890551700452,3.46267032623291,0.7431578947368421
6.655454322871578,3.5567312240600586,0.7436842105263158
6.655846394361816,3.7278528213500977,0.7442105263157894
6.655488361832085,3.608597993850708,0.7447368421052631
6.654985585608211,3.465059280395508,0.7452631578947368
6.654630667244113,3.625058650970459,0.7457894736842106
6.653648767314545,3.417273998260498,0.7463157894736843
6.652978029076582,3.6692190170288086,0.7468421052631579
6.652510730314077,3.527266025543213,0.7473684210526316
6.65195586245632,3.5701534748077397,0.7478947368421053
6.651974969902021,3.477163553237915,0.748421052631579
6.651791171493893,3.539128065109253,0.7489473684210526
6.651572760522104,3.476691961288452,0.7494736842105263
6.652304436125265,3.50288200378418,0.75
6.653167772768513,3.5580804347991943,0.7505263157894737
6.653233482917363,3.5806946754455566,0.7510526315789474
6.653164455018701,3.4332211017608643,0.751578947368421
6.652920235393253,3.3783090114593506,0.7521052631578947
6.652278997252388,3.587785243988037,0.7526315789473684
6.651255848118615,3.467939615249634,0.7531578947368421
6.650379953045866,3.4858195781707764,0.7536842105263157
6.649711054823329,3.3603243827819824,0.7542105263157894
6.64931798452947,3.532550573348999,0.7547368421052632
6.64872960559328,3.5174360275268555,0.7552631578947369
6.648256536944865,3.464566707611084,0.7557894736842106
6.647631989007474,3.564536571502685,0.7563157894736842
6.646445148114102,3.394578695297241,0.7568421052631579
6.645658608897625,3.565052032470703,0.7573684210526316
6.644848092782039,3.6974494457244873,0.7578947368421053
6.644784423028511,3.5545520782470703,0.758421052631579
6.644922523623836,3.379523992538452,0.7589473684210526
6.64480625451464,3.409137487411499,0.7594736842105263
6.645204995426068,3.617177963256836,0.76
6.645918147755133,3.534751892089844,0.7605263157894737
6.646763332716503,3.312040328979492,0.7610526315789473
6.647819089188644,3.492793083190918,0.761578947368421
6.649195932202487,3.521256446838379,0.7621052631578947
6.650424506513176,3.5550785064697266,0.7626315789473684
6.651751451108328,3.468356132507324,0.7631578947368421
6.652889568664877,3.455979585647583,0.7636842105263157
6.6538186966869,3.587512493133545,0.7642105263157895
6.654083309742904,3.5060317516326904,0.7647368421052632
6.654546891875971,3.4426698684692383,0.7652631578947369
6.654674712703883,3.4515163898468018,0.7657894736842106
6.654775651659934,3.5927934646606445,0.7663157894736842
6.654536812084797,3.4454004764556885,0.7668421052631579
6.654355110991348,3.5937299728393555,0.7673684210526316
6.65381621758004,3.526557922363281,0.7678947368421053
6.6533160192632606,3.489239454269409,0.7684210526315789
6.652783195788982,3.518528938293457,0.7689473684210526
6.651976811142757,3.580707550048828,0.7694736842105263
6.651392197651589,3.4687440395355225,0.77
6.650570876091228,3.5472774505615234,0.7705263157894737
6.649944494424768,3.460268020629883,0.7710526315789473
6.649348519806338,3.500039577484131,0.771578947368421
6.648470021686528,3.377620220184326,0.7721052631578947
6.6472108742122735,3.572413206100464,0.7726315789473684
6.646385386167793,3.5673177242279053,0.7731578947368422
6.645671773801789,3.581727981567383,0.7736842105263158
6.645099135522867,3.644503116607666,0.7742105263157895
6.644998175783599,3.548593759536743,0.7747368421052632
6.645404300620611,3.537639617919922,0.7752631578947369
6.645767024850363,3.652552127838135,0.7757894736842105
6.646077143384338,3.5156421661376958,0.7763157894736842
6.646325278450771,3.5524115562438965,0.7768421052631579
6.646378659382937,3.604358434677124,0.7773684210526316
6.646784083946274,3.544165134429932,0.7778947368421053
6.647337108459476,3.536971092224121,0.7784210526315789
6.647442994240782,3.462287187576294,0.7789473684210526
6.647507662007342,3.5317089557647705,0.7794736842105263
6.6478387645116905,3.3762903213500977,0.78
6.647931057275847,3.3376693725585938,0.7805263157894737
6.648217156143808,3.44472074508667,0.7810526315789473
6.648610933805348,3.621658802032471,0.781578947368421
6.649235088103461,3.627995729446411,0.7821052631578947
6.649970906374238,3.5698142051696777,0.7826315789473685
6.650772315844501,3.609203338623047,0.783157894736842
6.651861453707497,3.4855425357818604,0.7836842105263158
6.65333779233964,3.4921634197235107,0.7842105263157895
6.654210366001857,3.4666404724121094,0.7847368421052632
6.654995654996246,3.5855088233947754,0.7852631578947369
6.655180018571452,3.472352981567383,0.7857894736842105
6.65527886548257,3.4465930461883545,0.7863157894736842
6.654937299667487,3.4689011573791504,0.7868421052631579
6.654669302755698,3.608860492706299,0.7873684210526316
6.654356856928987,3.469055652618408,0.7878947368421053
6.653679117374997,3.4645771980285645,0.7884210526315789
6.652940485412835,3.36252236366272,0.7889473684210526
6.652366462843068,3.495524644851685,0.7894736842105263
6.651574025309689,3.570914030075073,0.79
6.651098243684715,3.592602491378784,0.7905263157894736
6.65050776823371,3.641458749771118,0.7910526315789473
6.6503150587416,3.7319161891937256,0.791578947368421
6.649897568502622,3.3249142169952397,0.7921052631578948
6.649195408835192,3.435473918914795,0.7926315789473685
6.64853403907153,3.522092342376709,0.7931578947368421
6.648209950429372,3.544501781463623,0.7936842105263158
6.647975951483749,3.656128644943237,0.7942105263157895
6.64777193842629,3.6526107788085938,0.7947368421052632
6.647633905660399,3.5654685497283936,0.7952631578947369
6.647680335061327,3.4222962856292725,0.7957894736842105
6.647798098234807,3.640530586242676,0.7963157894736842
6.647925780361864,3.3670926094055176,0.7968421052631579
6.648091255789832,3.562838315963745,0.7973684210526316
6.648525764341944,3.4630863666534424,0.7978947368421052
6.6487882264046725,3.58092999458313,0.7984210526315789
6.648943629347768,3.5396077632904053,0.7989473684210526
6.6494792345633424,3.5938162803649902,0.7994736842105263
6.649985260161276,3.44856595993042,0.8
6.650708349353899,3.654223918914795,0.8005263157894736
6.651383451859445,3.6014883518218994,0.8010526315789473
6.652049823052249,3.5836493968963623,0.8015789473684211
6.652452649313371,3.584036350250244,0.8021052631578948
6.652831287025874,3.657886743545532,0.8026315789473685
6.652843867773369,3.531124830245972,0.8031578947368421
6.652898177618985,3.5985727310180664,0.8036842105263158
6.653142399271556,3.484824657440185,0.8042105263157895
6.653077886644237,3.201922655105591,0.8047368421052632
6.653511868829459,3.608699083328247,0.8052631578947368
6.653770895209659,3.276587724685669,0.8057894736842105
6.654150348367955,3.557947158813477,0.8063157894736842
6.654353202154397,3.4128966331481934,0.8068421052631579
6.654456005170597,3.4965522289276123,0.8073684210526316
6.6545777229600045,3.674989938735962,0.8078947368421052
6.654923018103054,3.450095891952514,0.8084210526315789
6.654847328128484,3.495325088500977,0.8089473684210526
6.654886675185931,3.509420871734619,0.8094736842105263
6.654781649029513,3.59251070022583,0.81
6.654671978778431,3.403921604156494,0.8105263157894737
6.654735685509216,3.513880491256714,0.8110526315789474
6.65438545559638,3.5054872035980225,0.8115789473684211
6.654353753279429,3.5074422359466557,0.8121052631578948
6.654242154674754,3.3973629474639893,0.8126315789473684
6.653973305651622,3.473001480102539,0.8131578947368421
6.653549298301622,3.5801920890808105,0.8136842105263158
6.653195316621922,3.372272253036499,0.8142105263157895
6.653040651170789,3.384390592575073,0.8147368421052632
6.65288460783451,3.549146890640259,0.8152631578947368
6.652431822593916,3.679017782211304,0.8157894736842105
6.652118139743612,3.560771942138672,0.8163157894736842
6.651914719252726,3.5983362197875977,0.8168421052631579
6.651623485464772,3.309446334838867,0.8173684210526316
6.651375201832865,3.4818575382232666,0.8178947368421052
6.651112903447634,3.595744609832764,0.8184210526315789
6.651163843346872,3.4906630516052246,0.8189473684210526
6.651229193633052,3.462279796600342,0.8194736842105264
6.651115542668983,3.543858289718628,0.82
6.650904461153026,3.5687777996063232,0.8205263157894737
6.650779362516409,3.431032657623291,0.8210526315789474
6.650578177663013,3.4951634407043457,0.8215789473684211
6.650227211456044,3.661137342453003,0.8221052631578948
6.6500050539667805,3.490105390548706,0.8226315789473684
6.649926699761518,3.4343104362487797,0.8231578947368421
6.65010020583545,3.713499784469605,0.8236842105263158
6.650312122231624,3.4196112155914307,0.8242105263157895
6.650506875727929,3.5532896518707275,0.8247368421052632
6.650821800388665,3.4895260334014893,0.8252631578947368
6.6511788472821465,3.3500208854675293,0.8257894736842105
6.651539295883412,3.5517520904541016,0.8263157894736842
6.651667259353703,3.46865463256836,0.8268421052631579
6.651967157222195,3.5134849548339844,0.8273684210526315
6.652061146856372,3.445767641067505,0.8278947368421052
6.652353821311598,3.6553030014038086,0.828421052631579
6.652186167579066,3.571866035461426,0.8289473684210527
6.651740403894904,3.510408639907837,0.8294736842105264
6.651307812618897,3.4386308193206787,0.83
6.6509324193840005,3.4835596084594727,0.8305263157894737
6.650938312781306,3.614262342453003,0.8310526315789474
6.650847433998475,3.6251490116119385,0.8315789473684211
6.650652566255271,3.615410566329956,0.8321052631578948
6.650460463477584,3.654999017715454,0.8326315789473684
6.65033751473295,3.495807647705078,0.8331578947368421
6.650204465882521,3.6527211666107178,0.8336842105263158
6.6501577211805465,3.480485677719116,0.8342105263157895
6.650040134276759,3.511516809463501,0.8347368421052631
6.649963424910153,3.3676466941833496,0.8352631578947368
6.649822717023591,3.526916742324829,0.8357894736842105
6.649822193891333,3.567683458328247,0.8363157894736842
6.649819180941713,3.5121939182281494,0.8368421052631579
6.649548629088432,3.44146466255188,0.8373684210526315
6.649333168144132,3.485023021697998,0.8378947368421052
6.649337708245479,3.2324392795562744,0.838421052631579
6.649413780525753,3.4668121337890625,0.8389473684210527
6.649732708805789,3.6184701919555664,0.8394736842105263
6.6498414552657215,3.66094708442688,0.84
6.6498437839977935,3.6324925422668457,0.8405263157894737
6.650105141678322,3.5491209030151367,0.8410526315789474
6.650497988625933,3.405486822128296,0.8415789473684211
6.6508573393541,3.527700424194336,0.8421052631578947
6.651145594677472,3.6934101581573486,0.8426315789473684
6.65125555204977,3.583353281021118,0.8431578947368421
6.65124890451897,3.474782705307007,0.8436842105263158
6.651274522301957,3.622715711593628,0.8442105263157895
6.651183444297274,3.4689435958862305,0.8447368421052631
6.6512107592963385,3.544405460357666,0.8452631578947368
6.650956407917149,3.606188297271729,0.8457894736842105
6.650733879394674,3.547297477722168,0.8463157894736842
6.650602388348123,3.604034900665283,0.8468421052631578
6.6506691354286325,3.6722567081451416,0.8473684210526315
6.6506915815916186,3.5025389194488525,0.8478947368421053
6.650906170620697,3.4998159408569336,0.848421052631579
6.651068152491906,3.65625,0.8489473684210527
6.651316288849568,3.521636724472046,0.8494736842105263
6.651550757652724,3.406675100326538,0.85
6.65184217364302,3.635331869125366,0.8505263157894737
6.652066619269952,3.5867929458618164,0.8510526315789474
6.652164414460337,3.5996081829071045,0.8515789473684211
6.651994213390587,3.4883737564086914,0.8521052631578947
6.651724116030995,3.490420341491699,0.8526315789473684
6.65144658940903,3.5191941261291504,0.8531578947368421
6.651413443089619,3.540123462677002,0.8536842105263158
6.651058423384845,3.507169246673584,0.8542105263157894
6.650797799339712,3.407267570495605,0.8547368421052631
6.650647719630404,3.468677043914795,0.8552631578947368
6.650270023477475,3.411675214767456,0.8557894736842105
6.650137039984336,3.4365949630737305,0.8563157894736843
6.64971935983851,3.615803241729736,0.8568421052631578
6.649514221012776,3.399477005004883,0.8573684210526316
6.649424223489513,3.663732767105103,0.8578947368421053
6.649262294853424,3.631220579147339,0.858421052631579
6.649347459541298,3.4840750694274902,0.8589473684210527
6.6494801319085735,3.518176794052124,0.8594736842105263
6.649667839767961,3.6114039421081534,0.86
6.649836151973578,3.419642925262451,0.8605263157894737
6.64988440419698,3.5134353637695312,0.8610526315789474
6.650005424546421,3.481287240982056,0.861578947368421
6.650073767073415,3.5010673999786377,0.8621052631578947
6.650166717037522,3.4818270206451416,0.8626315789473684
6.650353111817806,3.600884199142456,0.8631578947368421
6.650550160437251,3.519071578979492,0.8636842105263158
6.650629245587901,3.4711623191833496,0.8642105263157894
6.650770142069572,3.610264778137207,0.8647368421052631
6.65077156171181,3.6496505737304688,0.8652631578947368
6.65089378325524,3.6378519535064697,0.8657894736842106
6.6508318135604565,3.2680630683898926,0.8663157894736843
6.650871848166842,3.50842833518982,0.8668421052631579
6.650865557988692,3.6086831092834473,0.8673684210526316
6.65083995030407,3.50225830078125,0.8678947368421053
6.651179419481386,3.5029079914093018,0.868421052631579
6.651336008906396,3.506091594696045,0.8689473684210526
6.65146878099519,3.517167329788208,0.8694736842105263
6.651686044506691,3.6083834171295166,0.87
6.651749085661874,3.64426589012146,0.8705263157894737
6.651839425248928,3.7184841632843018,0.8710526315789474
6.6518093832788745,3.5237317085266118,0.871578947368421
6.65156295898951,3.6229898929595943,0.8721052631578947
6.651510187850227,3.475555419921875,0.8726315789473684
6.6513832928997605,3.5181920528411865,0.8731578947368421
6.651250927590224,3.465878963470459,0.8736842105263158
6.651304706435448,3.512006998062134,0.8742105263157894
6.651417790672552,3.5083673000335693,0.8747368421052631
6.651402215748362,3.493330478668213,0.8752631578947369
6.651411350168875,3.40325140953064,0.8757894736842106
6.651451229812889,3.5340046882629395,0.8763157894736842
6.651744404978798,3.663926124572754,0.8768421052631579
6.651971826346067,3.532928705215454,0.8773684210526316
6.65196551695776,3.595724582672119,0.8778947368421053
6.651925043019536,3.522045135498047,0.878421052631579
6.651778577609581,3.662810325622559,0.8789473684210526
6.651645200420436,3.5024147033691406,0.8794736842105263
6.6515409218145445,3.553208112716675,0.88
6.651403182462525,3.594107389450073,0.8805263157894737
6.6513142855213365,3.3635919094085693,0.8810526315789474
6.651404371299972,3.386664628982544,0.881578947368421
6.651319482136938,3.56693959236145,0.8821052631578947
6.651352859613772,3.694303035736084,0.8826315789473684
6.651306743449308,3.420257329940796,0.8831578947368421
6.65140398014576,3.7113196849823,0.8836842105263157
6.6516559302530345,3.446279287338257,0.8842105263157894
6.651816876413891,3.582545280456543,0.8847368421052632
6.6519052722676495,3.479511260986328,0.8852631578947369
6.6519094314508855,3.605871438980103,0.8857894736842106
6.651883309308822,3.504319429397583,0.8863157894736842
6.651948565956953,3.535062789916992,0.8868421052631579
6.651931359977159,3.613292694091797,0.8873684210526316
6.651711683692429,3.4645979404449463,0.8878947368421053
6.651496282906095,3.5630733966827397,0.888421052631579
6.651346853596617,3.458491802215576,0.8889473684210526
6.651214080801603,3.5248613357543945,0.8894736842105263
6.650969693666934,3.61208176612854,0.89
6.650688429875516,3.6389358043670654,0.8905263157894737
6.650465968487197,3.4558329582214355,0.8910526315789473
6.650268266543016,3.533613443374634,0.891578947368421
6.650046132686763,3.615341663360596,0.8921052631578947
6.649873684081603,3.587309598922729,0.8926315789473684
6.649646715166412,3.547936201095581,0.8931578947368422
6.649532458971443,3.419594049453736,0.8936842105263157
6.64948429291532,3.610673904418945,0.8942105263157895
6.649442357276819,3.497631072998047,0.8947368421052632
6.64924909734783,3.423499822616577,0.8952631578947369
6.6491213475491255,3.5696356296539307,0.8957894736842106
6.649116373552344,3.5090463161468506,0.8963157894736842
6.649005663627188,3.6775832176208496,0.8968421052631579
6.649120126612392,3.538477659225464,0.8973684210526316
6.649226523818216,3.5398499965667725,0.8978947368421053
6.649348128116605,3.5681028366088867,0.8984210526315789
6.649588072173668,3.480898857116699,0.8989473684210526
6.649807780501302,3.573033332824707,0.8994736842105263
6.649956115137501,3.517961978912353,0.9
6.650155220468376,3.49167799949646,0.9005263157894737
6.650289055331511,3.5558528900146484,0.9010526315789473
6.650377358501245,3.542252779006958,0.901578947368421
6.650479990892874,3.5718114376068115,0.9021052631578947
6.650577118852112,3.649463176727295,0.9026315789473685
6.65064116052911,3.523611307144165,0.9031578947368422
6.650662583798961,3.553876638412476,0.9036842105263158
6.650603347789333,3.7422103881835938,0.9042105263157895
6.650560428884671,3.5945606231689453,0.9047368421052632
6.650574772608158,3.670517444610596,0.9052631578947369
6.650591198723301,3.480785846710205,0.9057894736842105
6.650666718125111,3.466763973236084,0.9063157894736842
6.650686142616506,3.5026183128356934,0.9068421052631579
6.650592325487299,3.592694044113159,0.9073684210526316
6.650590098762096,3.578073263168335,0.9078947368421053
6.650496419492466,3.6769301891326895,0.9084210526315789
6.650480089194334,3.640146017074585,0.9089473684210526
6.650469025966067,3.535855293273926,0.9094736842105263
6.650536150512807,3.59348201751709,0.91
6.650604374946095,3.4607596397399902,0.9105263157894737
6.650640591230404,3.3966236114501958,0.9110526315789473
6.650616463243453,3.542316675186157,0.911578947368421
6.650689969148467,3.5301942825317383,0.9121052631578948
6.650594616414809,3.484306573867798,0.9126315789473685
6.650593887063077,3.6282224655151367,0.9131578947368421
6.65057086847413,3.5928633213043213,0.9136842105263158
6.650588491972866,3.651546478271485,0.9142105263157895
6.650536564980293,3.569800853729248,0.9147368421052632
6.650605840645591,3.604534149169922,0.9152631578947369
6.6506636461068975,3.6433768272399902,0.9157894736842105
6.650716280423938,3.708430051803589,0.9163157894736842
6.650729689660146,3.564280271530152,0.9168421052631579
6.650747325633784,3.572333812713623,0.9173684210526316
6.650854092392105,3.606953620910645,0.9178947368421052
6.650881192569085,3.5818490982055664,0.9184210526315789
6.650995248546344,3.59038519859314,0.9189473684210526
6.651074249391169,3.5493898391723637,0.9194736842105263
6.651094606251524,3.53696346282959,0.92
6.651294025735295,3.601996660232544,0.9205263157894736
6.651305858971295,3.495205879211426,0.9210526315789473
6.65134343592313,3.554690361022949,0.921578947368421
6.651360319836881,3.448963165283203,0.9221052631578948
6.651429135723369,3.440844774246216,0.9226315789473685
6.651380176384037,3.5811288356781006,0.9231578947368421
6.651234094282964,3.7146036624908447,0.9236842105263158
6.651188981542918,3.5500853061676025,0.9242105263157895
6.651145304299823,3.4781389236450195,0.9247368421052632
6.6511398257702,3.5244386196136475,0.9252631578947368
6.6511129598233545,3.567472219467163,0.9257894736842105
6.6509591977890805,3.62054443359375,0.9263157894736842
6.6508979642476085,3.5477163791656494,0.9268421052631579
6.650781957831107,3.556400775909424,0.9273684210526316
6.650743221231785,3.5300452709198,0.9278947368421052
6.6507426913609775,3.4313178062438965,0.9284210526315789
6.650700967379023,3.682016372680664,0.9289473684210526
6.650663241358391,3.577239513397217,0.9294736842105263
6.650581964906821,3.5344507694244385,0.93
6.6504824868442505,3.592540740966797,0.9305263157894736
6.650398038997201,3.478133201599121,0.9310526315789474
6.650372827824352,3.5913078784942627,0.9315789473684211
6.650421871473386,3.584404230117798,0.9321052631578948
6.650409038856052,3.5316145420074463,0.9326315789473684
6.650525281467488,3.6010549068450928,0.9331578947368421
6.650584739830496,3.624833822250366,0.9336842105263158
6.650689960939994,3.5491960048675537,0.9342105263157895
6.650836970132673,3.4669406414031982,0.9347368421052632
6.650915728615952,3.694051504135132,0.9352631578947368
6.650982690558953,3.5055625438690186,0.9357894736842105
6.651087869110717,3.649076223373413,0.9363157894736842
6.651131449341767,3.379521369934082,0.9368421052631579
6.6512166495015945,3.4906580448150635,0.9373684210526316
6.651356339979543,3.4874427318573,0.9378947368421052
6.651460029839097,3.3409974575042725,0.9384210526315789
6.651477325853445,3.5652029514312744,0.9389473684210526
6.65145809700778,3.569209575653076,0.9394736842105263
6.651509026689653,3.607278347015381,0.94
6.651522512346183,3.665268659591675,0.9405263157894737
6.651549018456308,3.548832416534424,0.9410526315789474
6.651590866392602,3.4463579654693604,0.9415789473684211
6.65163786525919,3.480731010437012,0.9421052631578948
6.651636144440689,3.669135808944702,0.9426315789473684
6.651695413576427,3.521461009979248,0.9431578947368421
6.651639853943355,3.6473543643951416,0.9436842105263158
6.651739892742345,3.453466415405273,0.9442105263157895
6.65170262639297,3.549689769744873,0.9447368421052632
6.651730756852323,3.643984317779541,0.9452631578947368
6.651703144965175,3.703557968139648,0.9457894736842105
6.651643107265611,3.450462102890014,0.9463157894736842
6.6516465875905,3.504964590072632,0.9468421052631579
6.651567929515545,3.5272092819213867,0.9473684210526315
6.651510964595794,3.564033508300781,0.9478947368421052
6.651567154212302,3.700969219207764,0.9484210526315789
6.651545386922507,3.5637571811676025,0.9489473684210527
6.651506660499413,3.5347137451171875,0.9494736842105264
6.651472735853371,3.5801050662994385,0.95
6.651419362754655,3.682083129882813,0.9505263157894737
6.651452202356458,3.543006896972656,0.9510526315789474
6.651398681660867,3.5623867511749268,0.9515789473684211
6.65137489377445,3.422695636749268,0.9521052631578948
6.651446516692163,3.479255199432373,0.9526315789473684
6.651409892573138,3.444910287857056,0.9531578947368421
6.651422066054343,3.654681205749512,0.9536842105263158
6.651431603555886,3.591625928878784,0.9542105263157895
6.651488727258276,3.5179574489593506,0.9547368421052631
6.651495110555928,3.5206103324890137,0.9552631578947368
6.65152348373445,3.622272968292236,0.9557894736842105
6.65154157803619,3.584242582321167,0.9563157894736842
6.651565582190526,3.588753461837769,0.9568421052631579
6.65154169232143,3.682408571243286,0.9573684210526315
6.651507234965337,3.39811110496521,0.9578947368421052
6.651495103739643,3.580610513687134,0.958421052631579
6.651471388889027,3.4234907627105717,0.9589473684210527
6.651443392886649,3.6655683517456055,0.9594736842105264
6.6514549774763285,3.7092843055725098,0.96
6.651447033517334,3.655120849609375,0.9605263157894737
6.651439316586194,3.667203426361084,0.9610526315789474
6.651437914901613,3.420217037200928,0.9615789473684211
6.651440836706419,3.523821830749512,0.9621052631578947
6.651440607220998,3.4571099281311035,0.9626315789473684
6.651406962336818,3.5945987701416016,0.9631578947368421
6.651401604807028,3.5323407649993896,0.9636842105263158
6.651391724085086,3.5895583629608154,0.9642105263157895
6.65140144532277,3.2788047790527344,0.9647368421052631
6.651356623711591,3.4983417987823486,0.9652631578947368
6.6513634716508125,3.4550578594207764,0.9657894736842105
6.651394423928776,3.4834375381469727,0.9663157894736842
6.651384421064871,3.7541120052337646,0.966842105263158
6.651406204335313,3.686116933822632,0.9673684210526315
6.6513942241165935,3.688596487045288,0.9678947368421053
6.651369077007374,3.6262691020965576,0.968421052631579
6.651391900332803,3.512450695037842,0.9689473684210527
6.651407611430786,3.55680775642395,0.9694736842105263
6.651364930334003,3.482853651046753,0.97
6.6513363138114405,3.4085309505462646,0.9705263157894737
6.651312568696021,3.545969724655152,0.9710526315789474
6.6512866007252125,3.5547332763671875,0.9715789473684211
6.651275481413939,3.471930265426636,0.9721052631578947
6.6512357824171024,3.326796293258667,0.9726315789473684
6.651183988933255,3.3739774227142334,0.9731578947368421
6.651138118791375,3.4318056106567383,0.9736842105263158
6.6511272372724655,3.5467262268066406,0.9742105263157895
6.651138238089328,3.630901575088501,0.9747368421052631
6.651123816527641,3.427441358566284,0.9752631578947368
6.651108099345558,3.425523281097412,0.9757894736842105
6.651116334144945,3.4453330039978027,0.9763157894736842
6.651122190808303,3.593522310256958,0.9768421052631578
6.651147165984455,3.551945686340332,0.9773684210526316
6.651129618926817,3.654050350189209,0.9778947368421053
6.651121025936994,3.4585180282592773,0.978421052631579
6.651130398937381,3.6290459632873535,0.9789473684210527
6.651161456863706,3.579266309738159,0.9794736842105263
6.651181588612513,3.5653884410858154,0.98
6.651161909289334,3.536232709884644,0.9805263157894737
6.651142342632395,3.532409429550171,0.9810526315789474
6.651136550469346,3.669688224792481,0.9815789473684211
6.651137177921894,3.555227756500244,0.9821052631578947
6.65113878666165,3.690558671951294,0.9826315789473684
6.651134919447735,3.5018718242645264,0.9831578947368421
6.651135960113337,3.551581859588623,0.9836842105263158
6.651139384523857,3.518605232238769,0.9842105263157894
6.6511375097292245,3.458360433578491,0.9847368421052631
6.6511525383822745,3.5623795986175537,0.9852631578947368
6.651149666019244,3.5533392429351807,0.9857894736842105
6.651147377556214,3.682903051376343,0.9863157894736843
6.651135540427853,3.342881679534912,0.9868421052631579
6.651156049300277,3.620537519454956,0.9873684210526316
6.651138399538919,3.5817525386810303,0.9878947368421053
6.6511452690829,3.6992812156677246,0.988421052631579
6.651152668265041,3.587355375289917,0.9889473684210527
6.6511545809869865,3.509141445159912,0.9894736842105263
6.651162589331576,3.604689836502075,0.99
6.6511552795401565,3.367281913757324,0.9905263157894737
6.651154605941937,3.637911796569824,0.9910526315789474
6.651150059288477,3.585034132003784,0.991578947368421
6.651160639887296,3.5596489906311035,0.9921052631578947
6.651163277057943,3.5273776054382324,0.9926315789473684
6.651153709022939,3.654909610748291,0.9931578947368421
6.651169708153352,3.52359676361084,0.9936842105263158
6.651166342085471,3.4942121505737305,0.9942105263157894
6.651164815505116,3.624857187271118,0.9947368421052631
6.6511635574883545,3.516595363616944,0.9952631578947368
6.651140586371357,3.5230541229248047,0.9957894736842106
6.651155372322127,3.456695556640625,0.9963157894736843
6.651151667836251,3.307197093963623,0.9968421052631579
6.651171549527076,3.487253189086914,0.9973684210526316
6.651174230845051,3.493075370788574,0.9978947368421053
6.651154576815888,3.692172050476074,0.998421052631579
6.651175916557052,3.569932460784912,0.9989473684210526
6.651188757900057,3.6017274856567383,0.9994736842105263
6.6511814845058685,3.539212465286255,1.0


==> fig/cem-awa2-ixc-icy.txt <==
x,y,t
4.004300100922,0.000000000000,0.000000000000
4.086698595839,0.000000000000,0.037037037037
3.984416347044,3.421228933529,0.074074074074
3.921171551393,3.273262001544,0.111111111111
3.967185991143,3.426257096774,0.148148148148
3.776088082804,3.362156098474,0.185185185185
3.994365424108,3.160255266317,0.222222222222
3.661355110311,3.673032572253,0.259259259259
3.718511701615,3.482013577942,0.296296296296
3.715373808969,3.749828624358,0.333333333333
3.612956252200,3.528629429584,0.370370370370
3.515045780904,3.476496462965,0.407407407407
3.589790895740,3.823883215963,0.444444444444
3.780043616325,3.608838904698,0.481481481481
3.676123927738,3.669192290037,0.518518518519
3.429782611928,3.756518562710,0.555555555556
3.512893581303,3.308614285997,0.592592592593
3.359627390463,3.807749019713,0.629629629630
3.199961938456,3.517020104597,0.666666666667
3.439510611278,3.942155018311,0.703703703704
3.448443618777,3.364210683906,0.740740740741
3.553399112040,3.456731346288,0.777777777778
3.340932266250,3.292163533802,0.814814814815
3.344590608188,3.102983633684,0.851851851852
3.374270637361,3.444276063568,0.888888888889
3.270508455026,3.237662575070,0.925925925926
3.436076005743,2.644241102278,0.962962962963
3.457799083274,2.562013134553,1.000000000000

==> fig/cem-awa2-ixz-izc.txt <==
x,y,t
3.991814282536,4.012672105072,0.000000000000
4.029653444397,3.973205618861,0.037037037037
3.935065230505,3.993431031354,0.074074074074
3.969634258191,3.883622885246,0.111111111111
3.936729839773,3.920457892660,0.148148148148
3.840812311085,3.777820649940,0.185185185185
3.971388269947,4.025737033144,0.222222222222
3.658672157928,3.634792991402,0.259259259259
3.737816969837,3.702255606006,0.296296296296
3.672333797077,3.662442271912,0.333333333333
3.623412735239,3.647998342377,0.370370370370
3.516451241289,3.596302828438,0.407407407407
3.619477139982,3.567474442873,0.444444444444
3.719051660281,3.709988511579,0.481481481481
3.733862683090,3.689879919105,0.518518518519
3.462568530367,3.414137059009,0.555555555556
3.467853337582,3.458100983142,0.592592592593
3.460264957469,3.421352555971,0.629629629630
3.187483579775,3.199851397372,0.666666666667
3.383370353852,3.318259020125,0.703703703704
3.499946673397,3.472748847008,0.740740740741
3.515289044271,3.586829410885,0.777777777778
3.334325379465,3.311518501497,0.814814814815
3.352137812608,3.329519696480,0.851851851852
3.411882044487,3.323701521114,0.888888888889
3.271472559325,3.242555052534,0.925925925926
3.373799993199,3.372993447976,0.962962962963
3.364954924132,3.366149672722,1.000000000000

==> fig/cem-cub-ixc-icy.txt <==
x,y,t
3.988413405300,0.000000000000,0.000000000000
4.034621408364,0.000000000000,0.019230769231
3.832212803740,3.370447749990,0.038461538462
3.920124863066,3.228405973303,0.057692307692
3.700608881286,3.326203053574,0.076923076923
3.829488215565,3.242134364794,0.096153846154
4.034582679105,3.166901482226,0.115384615385
3.664573019669,3.666935747832,0.134615384615
3.633324918300,3.439310900332,0.153846153846
3.750934468660,3.638988259933,0.173076923077
3.676632854807,3.519025522045,0.192307692308
3.619244240816,3.612834688512,0.211538461538
3.584499583222,3.559572550664,0.230769230769
3.591391871235,3.364681907099,0.250000000000
3.564425511643,3.353803891064,0.269230769231
3.579508107005,3.378910376473,0.288461538462
3.471683408267,3.245089243080,0.307692307692
3.540451674416,3.704997435271,0.326923076923
3.198895953435,3.521560870154,0.346153846154
3.353237199816,3.748268654576,0.365384615385
3.362132381665,3.300332022621,0.384615384615
3.440834912511,3.458377015369,0.403846153846
3.389502633455,3.717601718583,0.423076923077
3.384612427633,3.439147655317,0.442307692308
3.467337714702,3.817013185418,0.461538461538
3.245391775972,3.611645697199,0.480769230769
3.471983938724,3.575018264418,0.500000000000
3.278103212738,3.783877846396,0.519230769231
3.191121137911,3.415702811636,0.538461538462
3.245401926530,3.758133906554,0.557692307692
3.235531362301,3.403573084983,0.576923076923
3.198661503204,3.707992980168,0.596153846154
3.290074692572,3.879113421215,0.615384615385
3.194927646004,3.275932772317,0.634615384615
3.159480705364,3.626720223214,0.653846153846
3.372804315899,3.515411383146,0.673076923077
3.310527668583,3.341967018018,0.692307692308
3.387681248400,3.814255402994,0.711538461538
3.227816687309,3.293595884932,0.730769230769
3.271397705943,3.776623103247,0.750000000000
3.175325174847,3.237095140628,0.769230769231
3.255504248928,3.376080169374,0.788461538462
3.255652054072,3.730009769193,0.807692307692
3.058147031847,3.593201995836,0.826923076923
3.122033283326,3.973448331584,0.846153846154
3.235923427379,3.414959354292,0.865384615385
3.304886993369,3.364897822542,0.884615384615
3.027963367477,3.466471558735,0.903846153846
2.950910303472,3.376520183124,0.923076923077
3.083588672086,3.368827359774,0.942307692308
3.133984240277,3.112976199782,0.961538461538
3.237480141127,3.095716930472,0.980769230769
3.268958277308,3.095437119297,1.000000000000

==> fig/cem-cub-ixz-izc.txt <==
x,y,t
4.054347631243,4.045358216659,0.000000000000
4.052722220047,4.030967825151,0.019230769231
3.830661492037,3.799822639613,0.038461538462
3.944987063400,3.925627239998,0.057692307692
3.737866168855,3.791352045987,0.076923076923
3.802982699864,3.804812329621,0.096153846154
4.001698064055,4.059261496453,0.115384615385
3.658774447390,3.632996019413,0.134615384615
3.664283594975,3.669187071183,0.153846153846
3.679114573577,3.705330680868,0.173076923077
3.720561285212,3.687528954559,0.192307692308
3.566092335925,3.532281497894,0.211538461538
3.588180187199,3.595786222811,0.230769230769
3.532579430563,3.553317012389,0.250000000000
3.658493115484,3.681184495098,0.269230769231
3.611543806857,3.556735374032,0.288461538462
3.484765745733,3.562347607299,0.307692307692
3.515674262461,3.537605437326,0.326923076923
3.136120988574,3.173619690518,0.346153846154
3.344852634554,3.306038217455,0.365384615385
3.336269194954,3.400504889736,0.384615384615
3.531864212300,3.484210337196,0.403846153846
3.319465277915,3.308295849949,0.423076923077
3.339538419281,3.303644237033,0.442307692308
3.478126132461,3.544894175147,0.461538461538
3.235005141717,3.161314125295,0.480769230769
3.438291406697,3.458394126762,0.500000000000
3.295409508630,3.323131425800,0.519230769231
3.205186179855,3.252910596464,0.538461538462
3.267004193382,3.220524112360,0.557692307692
3.237262430750,3.240361384107,0.576923076923
3.319762527155,3.312381948452,0.596153846154
3.266328513503,3.259628932141,0.615384615385
3.202831404059,3.222685639070,0.634615384615
3.141305165717,3.159822459768,0.653846153846
3.389840415450,3.426113502598,0.673076923077
3.257691779683,3.237445857822,0.692307692308
3.343045449995,3.343508905885,0.711538461538
3.247654825715,3.152495171749,0.730769230769
3.245887950470,3.253529274186,0.750000000000
3.300979181055,3.253700483242,0.769230769231
3.230514950156,3.220204283807,0.788461538462
3.287019365302,3.207218850948,0.807692307692
3.013495723913,3.060831757269,0.826923076923
3.060807720122,3.026284618025,0.846153846154
3.298790255588,3.228038353927,0.865384615385
3.435026967007,3.420513408243,0.884615384615
3.086594637041,3.097306140611,0.903846153846
2.834368174796,2.873869206390,0.923076923077
3.203624133741,3.146950215324,0.942307692308
3.107476030011,3.067135847363,0.961538461538
3.248242261057,3.274942865963,0.980769230769
3.210751357833,3.293564924417,1.000000000000

==> fig/cem-ibb-awa2-ixc-icy.txt <==
x,y,t
3.889213251810,0.047602812908,0.000000000000
3.802018483824,0.028031598822,0.037037037037
3.385192268614,0.049055076627,0.074074074074
3.281351910140,0.020029292913,0.111111111111
3.243294581145,3.409400090466,0.148148148148
3.294927931429,3.299255915796,0.185185185185
3.349719515923,3.468443717002,0.222222222222
3.174382275472,3.266681771225,0.259259259259
3.270925211106,3.077718349579,0.296296296296
2.958449703174,3.428639604707,0.333333333333
3.054939766208,3.169217810230,0.370370370370
3.074988048453,3.254961566659,0.407407407407
3.018499858236,3.300761168732,0.444444444444
2.988952394987,3.327164698195,0.481481481481
3.035059291230,3.627154383664,0.518518518519
2.881763829374,3.579142489604,0.555555555556
3.139649512850,3.640987420624,0.592592592593
2.826410011222,3.555705893027,0.629629629630
2.965054589884,3.481205784854,0.666666666667
2.766170062747,3.639573252331,0.703703703704
2.454235086687,3.346080398142,0.740740740741
2.603633351408,3.693408098675,0.777777777778
2.689113443932,3.147379868585,0.814814814815
2.748199834529,3.288797367539,0.851851851852
2.856087372043,3.371539529238,0.888888888889
2.733719358917,3.059170743300,0.925925925926
2.795489349796,3.476458615431,0.962962962963

==> fig/cem-ibb-awa2-ixz-izc.txt <==
x,y,t
4.082784652693,4.071433501600,0.000000000000
4.039079756576,3.980540380668,0.037037037037
4.017612472398,4.033156051636,0.074074074074
3.831859969133,3.857392534645,0.111111111111
3.936082276187,3.932094782055,0.148148148148
3.832450359494,3.871834896780,0.185185185185
3.916437767538,3.914174871358,0.222222222222
3.693025615413,3.686296401786,0.259259259259
3.862160839009,3.763675246313,0.296296296296
3.768776494500,3.819931908926,0.333333333333
3.657121145354,3.590676987975,0.370370370370
3.762049926040,3.759996157588,0.407407407407
3.556116806729,3.588604718189,0.444444444444
3.738126187570,3.725051075456,0.481481481481
3.720206898425,3.736054621182,0.518518518519
3.559955443797,3.584073073931,0.555555555556
3.621633918656,3.700981752681,0.592592592593
3.472696864190,3.494305811510,0.629629629630
3.229578549577,3.212195132417,0.666666666667
3.488986384150,3.387061494325,0.703703703704
3.238960972391,3.251832300143,0.740740740741
3.285807506350,3.319015627516,0.777777777778
3.375164916005,3.340607313189,0.814814814815
3.378720370070,3.378285492470,0.851851851852
3.193032918278,3.088217141079,0.888888888889
3.423481315446,3.319569386249,0.925925925926
3.444534348270,3.434488492453,0.962962962963

==> fig/cem-ibb-cub-ixc-icy.txt <==
x,y,t
4.071246525397,0.000000000000,0.000000000000
3.973025166011,0.031455680684,0.027027027027
3.841538510164,3.346862878212,0.054054054054
3.982569096754,3.273577548287,0.081081081081
3.952925163577,3.469339059975,0.108108108108
3.730762498741,3.322158185852,0.135135135135
3.939993799491,3.202314509216,0.162162162162
3.727167793258,3.615871657996,0.189189189189
3.760244627351,3.551234435376,0.216216216216
3.733140497153,3.701614418782,0.243243243243
3.646753856891,3.445708992758,0.270270270270
3.781226676768,3.579331048227,0.297297297297
3.701220853705,3.638590467758,0.324324324324
3.603404141744,3.571905008452,0.351351351351
3.751062441742,3.505368341392,0.378378378378
3.522285686015,3.549125655149,0.405405405405
3.554547328142,3.518372180279,0.432432432432
3.436296017914,3.608931324387,0.459459459459
3.212794558905,3.250212221107,0.486486486486
3.520973041880,3.825607732355,0.513513513514
3.256247854305,3.274958479574,0.540540540541
3.222482049429,3.336015260479,0.567567567568
3.417771173593,3.486105889341,0.594594594595
3.399688754947,3.165434826187,0.621621621622
3.476775165633,3.594988328958,0.648648648649
3.286513072468,3.399156225654,0.675675675676
3.506113192521,3.302867826595,0.702702702703
3.389716242452,3.664628418280,0.729729729730
3.358587543273,3.433528471771,0.756756756757
3.150344698934,3.588523328605,0.783783783784
3.147779199735,3.135467104729,0.810810810811
3.239656997990,3.456998645006,0.837837837838
3.325659716840,3.782747422693,0.864864864865
3.411525021874,3.256307102494,0.891891891892
3.181857411355,3.549845849135,0.918918918919
3.328527427427,3.566822816007,0.945945945946
3.238916452088,3.060378412060,0.972972972973

==> fig/cem-ibb-cub-ixz-izc.txt <==
x,y,t
3.991280018816,3.995412543592,0.000000000000
4.054784040277,3.966087728440,0.019230769231
3.908015436600,3.925154208964,0.038461538462
3.960002988394,3.920662173879,0.057692307692
3.879310320160,3.882416903722,0.076923076923
3.781948429274,3.801438609005,0.096153846154
4.033343090495,4.017576092142,0.115384615385
3.724593165085,3.729172541178,0.134615384615
3.675377137253,3.747326789400,0.153846153846
3.661000531627,3.747340921583,0.173076923077
3.654559387136,3.622054459741,0.192307692308
3.655792545763,3.661205649475,0.211538461538
3.680684099436,3.665882234784,0.230769230769
3.657649403835,3.644148876060,0.250000000000
3.630516033360,3.642349712484,0.269230769231
3.667025976738,3.609096040130,0.288461538462
3.569767863315,3.561006475730,0.307692307692
3.418182607605,3.398679053982,0.326923076923
3.172776705172,3.166949574939,0.346153846154
3.501769896925,3.407565545958,0.365384615385
3.390049495647,3.380524893850,0.384615384615
3.426221235223,3.470956051269,0.403846153846
3.500862179577,3.469603560788,0.423076923077
3.298862453859,3.272605487465,0.442307692308
3.407653979852,3.471306071611,0.461538461538
3.510638870891,3.534464294699,0.480769230769
3.397737230566,3.439624288102,0.500000000000
3.342151184249,3.357606209773,0.519230769231
3.282088478676,3.238850223921,0.538461538462
3.269392248182,3.290710156286,0.557692307692
3.268406949400,3.290065083321,0.576923076923
3.328504593192,3.345908370509,0.596153846154
3.466334909904,3.496885391153,0.615384615385
3.237806291095,3.246518608463,0.634615384615
3.331964844826,3.330491672183,0.653846153846
3.274288955350,3.285455898426,0.673076923077
3.295137332905,3.282759592772,0.692307692308
3.205396764661,3.248186167896,0.711538461538
3.287480374912,3.335675314506,0.730769230769
3.199515086867,3.179583549049,0.750000000000
3.321219844391,3.326792838292,0.769230769231
3.245280506280,3.308196986273,0.788461538462
3.197612941038,3.172956683818,0.807692307692
3.240206342462,3.195245540959,0.826923076923
3.234177650576,3.205931430691,0.846153846154
3.175910157735,3.182120442658,0.865384615385
3.140593108042,3.126045169441,0.884615384615
3.390703013710,3.438517481061,0.903846153846
3.066603993379,3.042407357475,0.923076923077
3.093180566504,3.030451713455,0.942307692308
3.249250808794,3.338130505422,0.961538461538
3.302313543003,3.327586694334,0.980769230769

==> fig/cem-ibe-awa2-ixc-icy.txt <==
x,y,t
3.891808271748,0.000000000000,0.000000000000
3.872338077988,0.021746364067,0.037037037037
3.647225814352,3.332960363984,0.074074074074
3.774695419522,3.233431741145,0.111111111111
3.643963918295,3.507371633139,0.148148148148
3.626526688432,3.216342560787,0.185185185185
3.729746510422,3.148956851286,0.222222222222
3.571360089690,3.472899951571,0.259259259259
3.453560443689,3.543256708033,0.296296296296
3.560383705150,3.694756671462,0.333333333333
3.496051861682,3.433838438253,0.370370370370
3.291019890249,3.398733061200,0.407407407407
3.292731565943,3.577105167321,0.444444444444
3.513771596721,3.658355283840,0.481481481481
3.522376486538,3.568551848377,0.518518518519
3.331126542850,3.661229456122,0.555555555556
3.336532733813,3.600428245726,0.592592592593
3.207896664065,3.754299507128,0.629629629630
3.132413244701,3.189837674969,0.666666666667
3.216009309181,3.731959939565,0.703703703704
3.176120455658,2.969035712558,0.740740740741
3.166049253683,3.130817730970,0.777777777778
3.018075119544,3.371842692424,0.814814814815
3.124786727844,3.257526507105,0.851851851852
3.037112113990,3.589848335194,0.888888888889
3.153572312040,3.021146418974,0.925925925926
3.173251561711,3.272224608815,0.962962962963

==> fig/cem-ibe-awa2-ixz-izc.txt <==
x,y,t
4.083730021633,4.035277220874,0.000000000000
4.036521983004,4.001982110225,0.037037037037
4.041075246529,3.983796383952,0.074074074074
3.889375620698,3.885643574186,0.111111111111
3.929746411415,3.880297846002,0.148148148148
3.886863189566,3.886685121291,0.185185185185
3.851637776847,3.892901132848,0.222222222222
3.925944312483,3.948088620278,0.259259259259
3.777345197363,3.764067882977,0.296296296296
3.731586843315,3.757039614196,0.333333333333
3.806466852763,3.725023219151,0.370370370370
3.696271916757,3.681071597246,0.407407407407
3.668894891167,3.607090375526,0.444444444444
3.590152190914,3.622722548447,0.481481481481
3.691130178754,3.709171814258,0.518518518519
3.517425982895,3.534268413553,0.555555555556
3.653373146226,3.566221176753,0.592592592593
3.403703696125,3.341333354765,0.629629629630
3.399814528731,3.433832074076,0.666666666667
3.341922364948,3.316862820203,0.703703703704
3.425437222212,3.412331834139,0.740740740741
3.428922400188,3.333710227971,0.777777777778
3.380745427741,3.455160098524,0.814814814815
3.401243387811,3.374038064247,0.851851851852
3.177729907311,3.134290886456,0.888888888889
3.241700607769,3.310785811029,0.925925925926
3.306615782154,3.281407769039,0.962962962963

==> fig/cem-ibe-cub-ixc-icy.txt <==
x,y,t
3.597968843810,0.000000000000,0.000000000000
3.616616954024,0.000000000000,0.019230769231
3.437471175509,3.344938394991,0.038461538462
3.448800638022,3.188722086840,0.057692307692
3.524223845073,3.361283349173,0.076923076923
3.371719489950,3.092771669229,0.096153846154
3.617134188886,3.078180500490,0.115384615385
3.366893101858,3.731056132404,0.134615384615
3.189402473714,3.583089000561,0.153846153846
3.397243444676,3.794496890470,0.173076923077
3.241809160732,3.554393550092,0.192307692308
3.205633629801,3.486261173734,0.211538461538
3.276255953393,3.821987081835,0.230769230769
3.195539174220,3.747819035433,0.250000000000
3.206572255974,3.610508620746,0.269230769231
3.196983195294,3.619631066182,0.288461538462
3.258605695447,3.569394202533,0.307692307692
3.092374268718,3.739944171528,0.326923076923
2.838422447319,3.373230373224,0.346153846154
2.985444899339,3.757368138423,0.365384615385
2.835530797142,3.163287625747,0.384615384615
2.965954727323,3.168542200447,0.403846153846
2.915823313325,3.589198239655,0.423076923077
2.981201739132,3.297211006170,0.442307692308
3.009899842632,3.292913329508,0.461538461538
2.913586267632,3.175353525725,0.480769230769
3.081138955800,3.469130983219,0.500000000000
3.048757923922,3.833176645678,0.519230769231
2.808876177452,3.602526126507,0.538461538462
2.852409183021,3.763991710041,0.557692307692
2.920439791574,3.463185086503,0.576923076923
2.838154078185,3.261187483715,0.596153846154
2.988555445554,3.536404889677,0.615384615385
2.975880312791,3.085417094382,0.634615384615
2.924875262203,3.477839108935,0.653846153846
2.825323747813,3.034180442397,0.673076923077
2.915559508922,3.066112343567,0.692307692308
2.895897798714,3.845488336871,0.711538461538
2.678629549351,3.299196347070,0.730769230769
2.913810391183,3.756189274315,0.750000000000
2.808843753870,3.250804848672,0.769230769231
2.914516911147,3.306294599534,0.788461538462
2.948091989208,3.845873254549,0.807692307692
2.812158204784,3.406029149323,0.826923076923
2.758549980845,3.726110536648,0.846153846154
2.886676534419,3.643069873995,0.865384615385
2.622269353557,3.327937446424,0.884615384615
2.732830318996,3.970861584133,0.903846153846
2.736471679639,3.331714675412,0.923076923077
2.678874108552,3.627104485401,0.942307692308
2.700835431885,2.942128572502,0.961538461538
2.797325918825,3.199790521505,0.980769230769

==> fig/cem-ibe-cub-ixz-izc.txt <==
x,y,t
4.046102783170,3.983389035921,0.000000000000
3.976646225795,4.022720504967,0.019230769231
3.833361867246,3.819718105016,0.038461538462
3.926679431723,3.993648455742,0.057692307692
3.969799882222,4.004101969918,0.076923076923
3.839872358172,3.811878373827,0.096153846154
3.902730954402,3.971295739351,0.115384615385
3.707109135419,3.720247364044,0.134615384615
3.707360224734,3.643618083344,0.153846153846
3.797098036336,3.748322912374,0.173076923077
3.637556437385,3.583436407595,0.192307692308
3.714879886066,3.677825713472,0.211538461538
3.588178681826,3.619113282801,0.230769230769
3.484012523284,3.521572366610,0.250000000000
3.570929247604,3.546308479901,0.269230769231
3.582214451430,3.632001101829,0.288461538462
3.542380843563,3.600354235149,0.307692307692
3.431226846008,3.418168826166,0.326923076923
3.179019986482,3.207631313932,0.346153846154
3.416216562397,3.398486888097,0.365384615385
3.326800558606,3.391250026353,0.384615384615
3.440891311552,3.410411174904,0.403846153846
3.310458739260,3.343621008805,0.423076923077
3.370668564349,3.369733182701,0.442307692308
3.483234508870,3.484348670851,0.461538461538
3.358167516873,3.368505081673,0.480769230769
3.376425285754,3.424301392263,0.500000000000
3.368257127410,3.344019373536,0.519230769231
3.369987035606,3.400535478323,0.538461538462
3.376809096832,3.371893156617,0.557692307692
2.993516281239,2.960064585850,0.576923076923
3.305136614816,3.309367897676,0.596153846154
3.235369649535,3.214994541726,0.615384615385
3.200027174506,3.249334177701,0.634615384615
3.120300423276,3.069470713281,0.653846153846
3.267084636615,3.297931470989,0.673076923077
3.256316909708,3.291446678752,0.692307692308
3.214344083919,3.177113174699,0.711538461538
3.235157953248,3.196589101435,0.730769230769
3.255141687282,3.247236440226,0.750000000000
3.241023228841,3.240228672208,0.769230769231
3.384429207537,3.347877577398,0.788461538462
3.416961480210,3.357309123430,0.807692307692
3.154416004149,3.117277123486,0.826923076923
3.203479965843,3.207103148520,0.846153846154
3.051417999269,3.034411210147,0.865384615385
3.183734935922,3.152819642890,0.884615384615
3.346212984153,3.399933748712,0.903846153846
3.151399244862,3.238845521693,0.923076923077
3.344844828711,3.310588052838,0.942307692308
3.173200732283,3.160356047487,0.961538461538
3.064251737669,3.107167594003,0.980769230769

==> fig/cmb-awa2-ixz-izc.txt <==
x,y,t
3.829484310735,1.516067701357,0.000000000000
3.807949652989,1.503335762668,0.003571428571
3.902670965582,1.666219135365,0.007142857143
3.948815109583,1.782028524474,0.010714285714
4.058420297406,1.885391166604,0.014285714286
4.164197047562,1.886448692662,0.017857142857
4.226776057521,1.969600899163,0.021428571429
4.246858238731,2.034764908407,0.025000000000
4.364066230959,2.045358082149,0.028571428571
4.368396269195,2.046609996264,0.032142857143
4.438470023170,2.107319739553,0.035714285714
4.462150539318,2.141715228093,0.039285714286
4.441409917803,2.134472894272,0.042857142857
4.517669563443,2.094404305412,0.046428571429
4.492351407718,2.086031753203,0.050000000000
4.555905020108,2.088773154350,0.053571428571
4.601019000366,2.082913597811,0.057142857143
4.627892593416,2.083214177530,0.060714285714
4.617242730210,2.133553444057,0.064285714286
4.638765903040,2.156570026513,0.067857142857
4.713089179778,2.109187918531,0.071428571429
4.792410366922,2.132880276219,0.075000000000
4.791939398451,2.182456763971,0.078571428571
4.786987260779,2.140122214582,0.082142857143
4.882056678237,2.128260770542,0.085714285714
4.844040055311,2.168161494473,0.089285714286
4.857730046321,2.159683757941,0.092857142857
4.915304879284,2.143643743688,0.096428571429
4.899271107866,2.141562284333,0.100000000000
4.918258844171,2.136084011890,0.103571428571
4.937493433603,2.204833442229,0.107142857143
4.979092746330,2.138847237499,0.110714285714
4.980499902269,2.228607124703,0.114285714286
5.029742825291,2.175896313943,0.117857142857
4.947979633886,2.181932873773,0.121428571429
4.977149741140,2.227667844406,0.125000000000
5.022106333527,2.144470372836,0.128571428571
5.023550354967,2.182406727994,0.132142857143
4.985019505366,2.163832688408,0.135714285714
5.004705455977,2.227975359697,0.139285714286
5.008522824207,2.202831690328,0.142857142857
5.050063309145,2.218720652214,0.146428571429
5.041311628911,2.164260707374,0.150000000000
5.051869261265,2.169179644077,0.153571428571
5.055254363762,2.177836575132,0.157142857143
5.022319955224,2.159375302173,0.160714285714
5.100850644766,2.190836839502,0.164285714286
5.061340686143,2.224786053459,0.167857142857
5.093693287968,2.220116613210,0.171428571429
5.069271656484,2.169394720559,0.175000000000
5.076222597398,2.169439850139,0.178571428571
5.109243156037,2.210911362228,0.182142857143
5.118766174583,2.178071285129,0.185714285714
5.143231936485,2.221716828527,0.189285714286
5.163375427005,2.174925797235,0.192857142857
5.103187447961,2.167821592367,0.196428571429
5.087847700309,2.236675343873,0.200000000000
5.138234660362,2.188504457912,0.203571428571
5.087096915160,2.204146960513,0.207142857143
5.078711431411,2.178603763817,0.210714285714
5.076868836415,2.204961486409,0.214285714286
5.157973739397,2.203467922642,0.217857142857
5.162399485007,2.158748905393,0.221428571429
5.072835032504,2.190631680606,0.225000000000
5.098885037931,2.189440172114,0.228571428571
5.122324061274,2.182093604812,0.232142857143
5.137816976616,2.160943531161,0.235714285714
5.165076832191,2.245610954933,0.239285714286
5.174050676253,2.239040039430,0.242857142857
5.091581452291,2.193326086271,0.246428571429
5.119452023423,2.147287203621,0.250000000000
5.121785392532,2.164891105850,0.253571428571
5.104971772429,2.242037576073,0.257142857143
5.136611474495,2.217026807922,0.260714285714
5.171988804046,2.237498779467,0.264285714286
5.100081098131,2.183864983884,0.267857142857
5.096446114911,2.232322076226,0.271428571429
5.105325037834,2.167051043737,0.275000000000
5.197536113350,2.173404946867,0.278571428571
5.164545302682,2.199014438495,0.282142857143
5.185773035627,2.180762755552,0.285714285714
5.136088975762,2.177743465513,0.289285714286
5.092176418814,2.199356252951,0.292857142857
5.164705449998,2.148426467373,0.296428571429
5.152799933887,2.152211623374,0.300000000000
5.103484352724,2.204046577738,0.303571428571
5.106983275330,2.150061951083,0.307142857143
5.157204039303,2.161036083744,0.310714285714
5.130516732278,2.208288199680,0.314285714286
5.139514175267,2.192282732980,0.317857142857
5.166343306964,2.151821673211,0.321428571429
5.098711891871,2.204474159281,0.325000000000
5.160556094423,2.234518735844,0.328571428571
5.183488698495,2.232361994148,0.332142857143
5.103713710652,2.146000556491,0.335714285714
5.140906483579,2.184486432997,0.339285714286
5.169285014986,2.232681877251,0.342857142857
5.193218195582,2.218552009589,0.346428571429
5.112722173456,2.229018348473,0.350000000000
5.096636853559,2.177209269537,0.353571428571
5.182310028653,2.170408231324,0.357142857143
5.104818604429,2.159364337247,0.360714285714
5.144719345093,2.172337644169,0.364285714286
5.092668011620,2.135470691147,0.367857142857
5.178143027314,2.180471211756,0.371428571429
5.085117525029,2.151718605152,0.375000000000
5.127950746945,2.173932759300,0.378571428571
5.131168657680,2.168047581619,0.382142857143
5.094114856107,2.136616522928,0.385714285714
5.119904916984,2.217259620955,0.389285714286
5.066432595138,2.127937349834,0.392857142857
5.141986131953,2.184594420056,0.396428571429
5.078972860416,2.150286123372,0.400000000000
5.096242748978,2.142946821045,0.403571428571
5.103708072267,2.197374775711,0.407142857143
5.053547590562,2.190840672010,0.410714285714
5.076865851318,2.176116397369,0.414285714286
5.044633158338,2.188618530647,0.417857142857
5.050298066407,2.136907242518,0.421428571429
5.095466349733,2.148040677750,0.425000000000
5.092738770307,2.160452375633,0.428571428571
5.092951152475,2.180544838208,0.432142857143
5.063127961419,2.187575929607,0.435714285714
5.137513097695,2.193694844859,0.439285714286
5.145899574219,2.161200008738,0.442857142857
5.102997624091,2.141797837993,0.446428571429
5.091982230691,2.188548670243,0.450000000000
5.131017865452,2.142479072544,0.453571428571
5.146531859936,2.150109281807,0.457142857143
5.128171874459,2.198808582845,0.460714285714
5.063249710975,2.143539743403,0.464285714286
5.094543479547,2.148997641621,0.467857142857
5.056164955677,2.135303929928,0.471428571429
5.100006412249,2.175410399342,0.475000000000
5.052852457581,2.117826285954,0.478571428571
5.082417140622,2.165797427345,0.482142857143
5.079545550984,2.145752768204,0.485714285714
5.065435976598,2.151246584996,0.489285714286
5.105463462322,2.127630823416,0.492857142857
5.108953914776,2.165228946915,0.496428571429
5.128723115653,2.115701698072,0.500000000000
5.127864200555,2.160539044437,0.503571428571
5.075450956149,2.210117400046,0.507142857143
5.089894849959,2.179882041028,0.510714285714
5.137642849838,2.166485852722,0.514285714286
5.114422675476,2.131362125009,0.517857142857
5.079911087544,2.186907492413,0.521428571429
5.067361285843,2.202656733254,0.525000000000
5.102801071028,2.170786467943,0.528571428571
5.048719617277,2.129110231415,0.532142857143
5.073120375520,2.153351795260,0.535714285714
5.108061952333,2.160394331707,0.539285714286
5.091356706414,2.146751367516,0.542857142857
5.069870924004,2.118778058923,0.546428571429
5.095318842662,2.188629631601,0.550000000000
5.059592967536,2.172966201429,0.553571428571
5.111327417081,2.182940233771,0.557142857143
5.060290543257,2.175001609650,0.560714285714
5.111194459022,2.164688779382,0.564285714286
5.129474194929,2.157439625587,0.567857142857
5.093429664752,2.107117292107,0.571428571429
5.117207396304,2.182385279629,0.575000000000
5.118136292012,2.111710170803,0.578571428571
5.063647726829,2.121663221328,0.582142857143
5.110050710835,2.107306343830,0.585714285714
5.086566087153,2.175164524821,0.589285714286
5.089029125126,2.173447171389,0.592857142857
5.077240088918,2.179727992638,0.596428571429
5.065221682488,2.167679886607,0.600000000000
5.108274433863,2.108228280150,0.603571428571
5.073765205838,2.159263627379,0.607142857143
5.105635021263,2.184239894307,0.610714285714
5.105077490440,2.196164002400,0.614285714286
5.026883911237,2.145345296679,0.617857142857
5.043839727186,2.187997480868,0.621428571429
5.095169639904,2.161052743969,0.625000000000
5.132584846250,2.114603706240,0.628571428571
5.045653402803,2.166708862816,0.632142857143
5.057157132335,2.150650314789,0.635714285714
5.057954416268,2.126628701142,0.639285714286
5.042313292852,2.203088467354,0.642857142857
5.084314203328,2.158255152821,0.646428571429
5.094826520204,2.167906960773,0.650000000000
5.105291409715,2.168182937271,0.653571428571
5.113058399295,2.189946522624,0.657142857143
5.049583268818,2.119673250694,0.660714285714
5.052538166084,2.146331405315,0.664285714286
5.026392579788,2.151592795813,0.667857142857
5.111699342904,2.109734190895,0.671428571429
5.072392835566,2.168975008036,0.675000000000
5.024154874271,2.121242220917,0.678571428571
5.105603280133,2.107824959187,0.682142857143
5.018400896987,2.100598466180,0.685714285714
5.088789415247,2.149202099224,0.689285714286
5.068839739490,2.123743631943,0.692857142857
5.090023050479,2.184056098991,0.696428571429
5.036269169971,2.100083012189,0.700000000000
5.074631543150,2.188981824772,0.703571428571
5.058433626485,2.111569353901,0.707142857143
5.044917897312,2.118562568106,0.710714285714
5.075945902895,2.112745014035,0.714285714286
5.088618759119,2.109892968438,0.717857142857
5.109783190848,2.179780858794,0.721428571429
5.034731574834,2.133236982583,0.725000000000
5.050196245255,2.113736900885,0.728571428571
5.074826318111,2.142445526008,0.732142857143
5.034785401289,2.133283013930,0.735714285714
5.033413199814,2.178661296701,0.739285714286
5.113754311189,2.127511616876,0.742857142857
5.120543295742,2.157724115052,0.746428571429
5.064853383721,2.135612474715,0.750000000000
5.065616615635,2.176493792563,0.753571428571
5.106906500481,2.104144084830,0.757142857143
5.066071086528,2.106232181742,0.760714285714
5.099412138567,2.162112516804,0.764285714286
5.089073203658,2.151871906577,0.767857142857
5.083313472057,2.125481121255,0.771428571429
5.028336937510,2.130336268524,0.775000000000
5.054815226339,2.165885378108,0.778571428571
5.045639552132,2.159322177488,0.782142857143
5.056685917304,2.163216849361,0.785714285714
5.012454128000,2.139588474323,0.789285714286
5.008949127263,2.130201933540,0.792857142857
5.056082072272,2.158462427238,0.796428571429
5.076925141274,2.132362612609,0.800000000000
5.099956214857,2.171384527724,0.803571428571
5.047657245447,2.088158699133,0.807142857143
5.036586594014,2.099865419130,0.810714285714
5.087698778787,2.092362704605,0.814285714286
5.035208454800,2.126788554313,0.817857142857
5.088215542270,2.088479645093,0.821428571429
5.013144034838,2.166214795920,0.825000000000
5.053657543845,2.184451657457,0.828571428571
5.058026645560,2.144389486198,0.832142857143
5.029860185704,2.094625617232,0.835714285714
5.081963473959,2.163498134940,0.839285714286
5.075677538337,2.136147787981,0.842857142857
5.033766194851,2.101657218204,0.846428571429
5.030827837992,2.149465422324,0.850000000000
5.001986936197,2.126864038311,0.853571428571
5.064581161978,2.158472322839,0.857142857143
5.095686107212,2.113708624040,0.860714285714
4.995385788950,2.154738825582,0.864285714286
5.053061934139,2.147177039655,0.867857142857
5.012411832430,2.131353863045,0.871428571429
5.018559425887,2.098497566326,0.875000000000
5.052844762820,2.171911409377,0.878571428571
5.082098251468,2.087606503395,0.882142857143
5.041211218969,2.153766460310,0.885714285714
5.082883051272,2.109567993443,0.889285714286
5.048519625471,2.138019119421,0.892857142857
5.005283947029,2.135923181142,0.896428571429
5.037530062684,2.144818991036,0.900000000000
5.020991933964,2.178233428610,0.903571428571
5.003253876937,2.088746402235,0.907142857143
5.050488765461,2.094410919195,0.910714285714
5.048180710897,2.081127665084,0.914285714286
5.016583236994,2.099133426286,0.917857142857
4.984382336009,2.095988814272,0.921428571429
5.045459963875,2.131729852286,0.925000000000
4.988783556479,2.118001441840,0.928571428571
4.974183461441,2.082787515249,0.932142857143
5.032901940681,2.144727425180,0.935714285714
4.999828616020,2.104405729963,0.939285714286
5.044993822520,2.163642019935,0.942857142857
5.031249671919,2.152492824160,0.946428571429
5.036188334018,2.170027605722,0.950000000000
4.995057759190,2.099152518625,0.953571428571
5.065564525880,2.175933851478,0.957142857143
5.071715707419,2.099894279955,0.960714285714
5.085716739561,2.115260739103,0.964285714286
5.019532381124,2.101350292560,0.967857142857
5.079330946007,2.082156437271,0.971428571429
5.004918139333,2.092149462364,0.975000000000
5.082060686344,2.111195739823,0.978571428571
5.057368191869,2.113545017511,0.982142857143
4.992092047118,2.167402960253,0.985714285714
5.007886589977,2.165700296423,0.989285714286
5.039846603318,2.094883654954,0.992857142857
5.031948119191,2.098682304423,0.996428571429
5.017019758272,2.100900559777,1.000000000000

==> fig/full_entropies.txt <==
t,H
0,13.51
1,4.62
2,2.09
3,2.08
4,2.0328688712846232
5,2.098085090775129
6,2.0295331578092037
7,2.0642427924559694
8,2.016241111686994
9,2.1146656006477746
10,2.1466273674507566
11,2.0260765875444604
12,2.0156363467734417
13,2.0466687610367646
14,2.0944244090576922
15,2.0775559828055337
16,2.0550768532882016
17,2.1022186243113294
18,2.0297874049275504
19,2.129713945283639
20,2.0326455308306257
21,2.0934268884121443
22,2.102753363691914
23,2.0110048647246237
24,2.13366951498403
25,2.1107468992245133
26,2.0205804389315363
27,2.0172510513838176
28,2.134729802510123
29,2.058543057389355
30,2.132499094255519
31,2.1035194420542322
32,2.1406127078519126
33,2.019378449286942
34,2.0165424513582786
35,2.0761766281207397
36,2.063569135057955
37,2.145271338421474
38,2.1234853771579254
39,2.0758882286945446
40,2.077922623522186
41,2.077785431695898
42,2.0534647210370944
43,2.111209123366266
44,2.024575177651711
45,2.027066355042577
46,2.061885190143584
47,2.119964483262646
48,2.120783200113404
49,2.1431496654904527
50,2.0677497545771364
51,2.022939150658922
52,2.0727280268252164
53,2.084020631396349
54,2.123976666286206
55,2.1491788189998617
56,2.1212514639707654
57,2.0724513962065934
58,2.135161066755838
59,2.0478929016468586
60,2.011078124071598
61,2.116740281346749
62,2.0520740774450563
63,2.105311712684438
64,2.1061746141495252
65,2.1319159981836493
66,2.0884472868031567
67,2.13292896320562
68,2.0900900774532936
69,2.028205508673954
70,2.1266173410773495
71,2.144292031400309
72,2.14661348556869
73,2.10149613517514
74,2.087076131028939
75,2.1283424532827317
76,2.04345121962107
77,2.0964320005953865
78,2.129296315936828
79,2.096480878104834
80,2.057515705357105
81,2.10111729419283
82,2.072912997758389
83,2.042399261831269
84,2.0905691356522254
85,2.1381146135646096
86,2.0442178279910124
87,2.120619139820264
88,2.036186670201734
89,2.142039307472109
90,2.081735291656286
91,2.104021543707346
92,2.134965843936613
93,2.124733292539078
94,2.026409475204204
95,2.0513307405442704
96,2.136781357374372
97,2.0503181177646663
98,2.0441445185896803
99,2.0878709008327534


==> fig/interventions_arcbm_awa2.txt <==
t,x,x_std,to
0,0.865509031025092,0.020492582986092,0
1,0.828128751139345,0.0197225143857316,0.0625
2,0.809286196116309,0.00915146857589494,0.125
3,0.841679583904356,0.00991899948064022,0.1875
4,0.871892071295608,0.00525262884988938,0.25
5,0.874111241620947,0.0247791110008598,0.3125
6,0.895193638938646,0.0247299529789701,0.375
7,0.875807248986431,0.00954083490999929,0.4375
8,0.919484486742324,0.00018164091669187,0.5
9,0.891351377390495,0.0180760880037829,0.5625
10,0.935624124995577,0.00482357762107623,0.625
11,0.918020221759125,0.0158400743345267,0.6875
12,0.911512757187584,0.000776312953714921,0.75
13,0.947548086653241,0.0111081516675285,0.8125
14,0.943436597439931,0.00682237787993771,0.875
15,0.946148182374846,0.0169185235321869,0.9375

==> fig/interventions_arcbm_cub.txt <==
t,x,x_std,to
0,0.761,0.0137477791317076,0
1,0.746412145680604,0.0180945847949009,0.0357142857142857
2,0.806493681382404,0.0173594441442052,0.0714285714285714
3,0.820159618104399,0.0241487548283808,0.107142857142857
4,0.822844260533582,0.00306978687859052,0.142857142857143
5,0.8206546234542,0.0142191344153267,0.178571428571429
6,0.832354081514699,0.0068118538366401,0.214285714285714
7,0.80097883893833,0.0219808582451762,0.25
8,0.849906865864874,0.00677251311901579,0.285714285714286
9,0.817897295076941,0.0239109185464255,0.321428571428571
10,0.817032648498753,0.0143190718941723,0.357142857142857
11,0.822832741196174,0.010060229154396,0.392857142857143
12,0.825934397018933,0.00411621439047002,0.428571428571429
13,0.853750180859646,0.0116653465813495,0.464285714285714
14,0.827214194555143,0.015785733192678,0.5
15,0.842503464099424,0.0132367561732834,0.535714285714286
16,0.887870205941465,0.00318173708208978,0.571428571428571
17,0.924393568452829,0.02338630460295,0.607142857142857
18,0.952841171905717,0.0117521489799222,0.642857142857143
19,0.93119418728649,0.00312854988254886,0.678571428571429
20,0.968648868301146,0.0204212794312455,0.714285714285714
21,0.978525632609275,0.00880912826664103,0.75
22,0.950287182465606,0.0160548832661376,0.785714285714286
23,0.992167460701992,0.0137044224722277,0.821428571428571
24,0.993261153732777,0.0138679646649749,0.857142857142857
25,0.999388031437427,0.0169975334134246,0.892857142857143
26,0.972941341662455,0.00303846449979388,0.928571428571429
27,0.968551223453072,0.0105823407931062,0.964285714285714

==> fig/interventions_cbm_hard_independent_awa2.txt <==
t,x,x_std
0,0.836,0
1,0.8382893745290127,0.002235478066946694
2,0.8495428284350665,0.007540538293425774
3,0.8583345892991711,0.009656772041294257
4,0.8664565017164866,0.005330716479691493
5,0.8790831449384576,0.005940067823705588
6,0.898544754249351,0.0073646687699267105
7,0.9011353931173072,0.003531426145683362
8,0.920058611739094,0.01133599139140864
9,0.9187356610566859,0.008925039313477242
10,0.9292807502302605,0.006136006928657795
11,0.9300343297328979,0.012201858760996404
12,0.9540483965502805,0.008664728193960363
13,0.9677300510759441,0.006171325318825355
14,0.9781964330570208,0.006771249260550261
15,0.994390019258143,1.2412670766236366e-16

==> fig/interventions_cbm_hard_independent_cub.txt <==
t,x,x_std
0,0.644,0
1,0.65285122540559202,0.017434559948567113
2,0.6725232999654815,0.013452794921660275
3,0.69059716948567484,0.005269863317739734
4,0.705374525371073,0.0037149473168233338
5,0.7159958577839144,0.025820182779106138
6,0.7344494304452883,0.010133389817294593
7,0.7702657921988264,0.015155042105137156
8,0.7871901967552641,0.031852195166619406
9,0.822823610631688,0.01786309842310749
10,0.8476285812909907,0.024369341234915014
11,0.871429064549534,0.01293487163267892
12,0.8934725578184328,0.014219450992705765
13,0.90005177770107,0.013877540110730363
14,0.9395616154642734,0.014765271900010432
15,0.9484086986537798,0.02838118170022408
16,0.9562858129099067,0.01179728908547174
17,0.969240593717639,0.015924110163184783
18,0.9731964100793923,0.010427205707278715
19,0.9813979979288919,0.01037536934801428
20,0.9825160510873317,0.010841354361677253
21,0.9831549879185364,0.00799868194607156
22,0.9865377977217811,0.007163101818932409
23,0.993579565067311,0.00446644158727647
24,1.0,0.0
25,1.0,0.0
26,1.0,0.0
27,1.0,0.0

==> fig/interventions_cbm_hard_joint_awa2.txt <==
t,x,x_std
0,0.853,0
1,0.8358390086632947,0.0026363932769926106
2,0.8446953927412576,0.002407828736502447
3,0.8642755045787507,0.0035690103910146253
4,0.8718162733880026,0.007248736933899659
5,0.8856845130013982,0.006717788025475246
6,0.8978675075948012,0.004829730217683134
7,0.9068009202810211,0.006227156254313223
8,0.9220711344835287,0.003258143777423372
9,0.9270450151807064,0.001896772399528761
10,0.936974801773571,0.001856632312496645
11,0.9444088405163935,0.002686349240815708
12,0.9483140740969261,0.00193686858660658
13,0.9506997164247375,0.0018208708465560185
14,0.9540012926672266,0.0011283298065812354
15,0.9552998692001518,1.2412670766236366e-16

==> fig/interventions_cbm_hard_joint_cub.txt <==
t,x,x_std
0,0.650,0
1,0.6672419744563342,0.006780
2,0.6862271315153607,0.007536
3,0.7052122885743873,0.005956
4,0.7219537452537107,0.003981
5,0.7369692785640317,0.002631
6,0.7538833275802554,0.001121
7,0.7814981014842941,0.001521
8,0.7913358646876079,0.002135
9,0.8325854332067656,0.002791
10,0.8503624439074905,0.004075
11,0.8765964791163272,0.040751
12,0.9054193993786676,0.002991
13,0.9073179150845703,0.012233
14,0.9387297204004142,0.010175
15,0.9492578529513289,0.019678
16,0.9544356230583362,0.002446
17,0.9682430100103555,0.000855
18,0.9687607870210563,0.016716
19,0.9732481877804625,0.001819
20,0.9867103900586814,0.002249
21,0.9872281670693821,0.004723
22,0.9925785295132896,0.001035
23,0.9927511218501899,0.000104
24,0.9932688988608905,0.000092
25,1.0,0.0
26,0.9998274076630997,0.0
27,1.0,0.0

==> fig/interventions_cbm_soft_joint_awa2.txt <==
t,x,x_std
0,0.876,0
1,0.8748450459671074,0.0021373382307030343
2,0.8588717854773282,0.0046699576414702855
3,0.8290306376329916,0.004322840418186496
4,0.8094745888902486,0.003229564439580821
5,0.7825568281152295,0.0041026575490655205
6,0.7456422372772792,0.007715341099942558
7,0.7242650191628439,0.007202995671011417
8,0.6888840583970189,0.0059030460908186646
9,0.6641432032268788,0.009405540790786994
10,0.6595048469270954,0.003226871913784926
11,0.6521768475570685,0.004576430485462032
12,0.6655963716418161,0.007642606562004409
13,0.6983944581982693,0.014537486890026359
14,0.785488608577168,0.012966967286593552
15,0.9238813722437659,1.2412670766236366e-16

==> fig/interventions_cbm_soft_joint_cub.txt <==
t,x,x_std
0,0.708,0.0
1,0.7085260614428719,0.001101079593216204
2,0.7201933034173283,0.0023645780045982983
3,0.7302726958923024,0.002125760336582994
4,0.7404901622367966,0.0039121775729107
5,0.7504659993096305,0.0065510103747405185
6,0.7671729375215742,0.004531986884881212
7,0.7843286158094581,0.003714947316823349
8,0.798619261304798,0.005727361693665144
9,0.8154987918536417,0.005407128131798592
10,0.830652399033483,0.0066904857854174285
11,0.8455298584742836,0.0067311011391094034
12,0.8615809458060063,0.0026401550812527063
13,0.8793924749741112,0.0011010795932161876
14,0.8917155678287884,0.007168921424434153
15,0.9113220573006557,0.0026637434063818345
16,0.9216430790472903,0.005625821889198003
17,0.932102174663445,0.0018289902370367977
18,0.9357956506731101,0.002468130763906648
19,0.9460131170176045,0.0036396118793490173
20,0.9565067311011392,0.0038650665648185655
21,0.966344494304453,0.005845251716215446
22,0.975043148084225,0.006455045694776549
23,0.9740766309975838,0.0051927065657278
24,0.9854332067656196,0.0037982079954451517
25,0.9901967552640663,0.005443366398514441
26,0.9888505350362443,0.0032394988545731084
27,0.9948222298929927,0.0

==> fig/interventions_cem_awa2.txt <==
t,x,x_std
0,0.8803754966225877,0.004015998011182054
4,0.902951,0.0
8,0.940105,0.0
12,0.971037,0.0008
15,0.976940,0.0011

==> fig/interventions_cem_cub.txt <==
t,x,x_std
0,0.759,0.0
4,0.78829,0.0
8,0.82838,0.0
12,0.87219,0.0035
16,0.899876,0.0032
20,0.93410,0.0021
24,0.95981,0.0012
27,0.98261,0.0007

==> fig/interventions_corrupt_concepts/interventions_0_corrupt_cbm.txt <==
t,x,x_std
1,0.3338626164998274,0.003363558529978271
2,0.3539523645150155,0.0027867115956029882
3,0.37597514670348636,0.007135602606199736
4,0.3876423886779427,0.003123396802011359
5,0.4097342078011736,0.005150370490637473
6,0.4341387642388678,0.010539867948039539
7,0.45371073524335515,0.01651186476245264
8,0.468519157749396,0.01380285565963853
9,0.4840524680704177,0.007113652321322647
10,0.5022782188470832,0.012322778606919849
11,0.5262685536762168,0.007727627944766086
12,0.5405937176389368,0.012893352241470826
13,0.5612012426648256,0.007064278353227397
14,0.5716603382809804,0.015463348756814408
15,0.5776665516051087,0.008407567800358007
16,0.5839489126682775,0.011414344322947098
17,0.6036934760096652,0.006827112358807869
18,0.6251984811874353,0.013019343662411422
19,0.6270279599585779,0.009517649761106127
20,0.6346565412495686,0.005582501738328918
21,0.6379357956506732,0.015115088612024706
22,0.6510528132550915,0.009221503738323441
23,0.6561960648947187,0.010794267500427241
24,0.6648602002071108,0.007545266391783595
25,0.6683465654124956,0.008995190721357002
26,0.6729030031066621,0.008805930974894498
27,0.6739730755954436,0.0


==> fig/interventions_corrupt_concepts/interventions_0_corrupt_cibm_b.txt <==
t,x,x_std
1,0.44625474628926476,0.008091249508712815
2,0.4426303072143597,0.020680350577206748
3,0.438522609596134,0.023399918568725493
4,0.4725578184328616,0.010055633025402855
5,0.49299275112185026,0.01779610290120114
6,0.5114946496375561,0.028173445693437927
7,0.5475664480497067,0.029194798577272245
8,0.5569554711770797,0.04256527344967893
9,0.5906109768726269,0.030484174943845362
10,0.598619261304798,0.02797210132776823
11,0.6132550914739385,0.02317832192501849
12,0.6385226095961339,0.028034064422771236
13,0.6745944080082845,0.021942181778241053
14,0.6744218156713842,0.037445497541712745
15,0.6831204694511565,0.01183673932120137
16,0.7180186399723854,0.026615730586472968
17,0.7232309285467725,0.03375418121726809
18,0.7276492923714186,0.023272782312466465
19,0.7574387297204004,0.028609385970410187
20,0.7650673110113911,0.019649165707081945
21,0.7637210907835692,0.024063172457052542
22,0.777114256127028,0.022322068272665092
23,0.7893683120469451,0.015027728850523874
24,0.817811529168105,0.01597742738496571
25,0.8211943389713496,0.019966703129112574
26,0.8351052813255091,0.011192316962376216
27,0.8460476354849845,0.0


==> fig/interventions_corrupt_concepts/interventions_0_corrupt_cibm_e.txt <==
t,x,x_std
1,0.4476354849844667,0.008336942374862431
2,0.4411460131170176,0.020881533080891766
3,0.4353814290645496,0.024618952319937343
4,0.46620642043493266,0.009604418512696694
5,0.4865723161891612,0.01832870485854043
6,0.5028995512599241,0.027866688379048793
7,0.5387297204004142,0.029619731468201353
8,0.5483603727994477,0.041156740822703305
9,0.5801518812564723,0.031222664523735823
10,0.588608905764584,0.029033653022297122
11,0.6023472557818433,0.02636881064156245
12,0.6256472212633759,0.026884269050856918
13,0.6633068691750086,0.0234856889299662
14,0.661408353469106,0.03653812790402304
15,0.6718329306178805,0.013782878662957812
16,0.7041076976182257,0.028439687556440912
17,0.711425612702796,0.03475561444652896
18,0.7160510873317225,0.024084331467211843
19,0.7452537107352433,0.02730179473141953
20,0.7509492578529513,0.019600441730149503
21,0.7520193303417329,0.02529829249515392
22,0.7631687953054884,0.020840265611921583
23,0.7797376596479115,0.013004921343631397
24,0.8015878494994823,0.01613696816567482
25,0.8128408698653781,0.01906758707964345
26,0.8194338971349671,0.010260465641143275
27,0.8343113565757679,1.2412670766236366e-16


==> fig/interventions_corrupt_concepts/interventions_16_corrupt_cbm.txt <==
t,x,x_std
1,0.32447359337245424,0.004122392444769138
2,0.3451501553331032,0.0045946530802731655
3,0.3602692440455643,0.005181508258239236
4,0.3739730755954435,0.003245929171969107
5,0.3931653434587504,0.0038823686155339873
6,0.41708664135312395,0.014076912864541916
7,0.4307214359682431,0.012420414192043995
8,0.44035208836727646,0.008410755906824248
9,0.45840524680704176,0.006082502653333133
10,0.4703141180531585,0.005304231743399825
11,0.4893337935795651,0.008498661179888154
12,0.5036244390749051,0.012495971252949906
13,0.522160856057991,0.008442570757168684
14,0.5365205384880911,0.009960088281445735
15,0.5418018639972385,0.006871689713039986
16,0.5472212633759062,0.0055587059138895835
17,0.5634104245771487,0.004426581286608048
18,0.5780462547462892,0.004738280499518198
19,0.5830169140490162,0.012491798875778554
20,0.5798412150500518,0.00903401775570369
21,0.5869520193303417,0.007047179926917412
22,0.593614083534691,0.014187573007578082
23,0.5963410424577149,0.014917709908453718
24,0.612909906800138,0.014203206354736651
25,0.6112530203658957,0.00408901807441934
26,0.6144977562996203,0.00824893875226981
27,0.612875388332758,0.0


==> fig/interventions_corrupt_concepts/interventions_16_corrupt_cibm_b.txt <==
t,x,x_std
1,0.42281670693821194,0.013495021199981666
2,0.40289955125992405,0.010734494134019097
3,0.4036244390749051,0.016728373694377473
4,0.42188470831895064,0.013733080170122397
5,0.43641698308595095,0.020206796515141366
6,0.4522609596133932,0.026329412128872832
7,0.4941318605453918,0.014184633274217543
8,0.48581290990680015,0.02076257836407462
9,0.4954435623058336,0.016364720837736216
10,0.5267518122195375,0.012916204422926385
11,0.55716258198136,0.016973120380026355
12,0.5619606489471868,0.022573335841826275
13,0.5988608905764584,0.011933483993255757
14,0.6276838108387988,0.014567140868825565
15,0.6263375906109769,0.019656592698353934
16,0.6554021401449777,0.011163002305009453
17,0.6587504314808422,0.02200210468418567
18,0.6881601656886435,0.02564823171004656
19,0.7062478425957888,0.02249766103149923
20,0.7085260614428719,0.026308133912103765
21,0.725750776665516,0.013459436091188538
22,0.7418018639972386,0.010602143699948434
23,0.7497411114946495,0.012107939823728583
24,0.7637556092509492,0.006194598407448488
25,0.7730410769761822,0.007170375587794604
26,0.7820158784949949,0.0071973280849130196
27,0.7975491888160166,0.0


==> fig/interventions_corrupt_concepts/interventions_16_corrupt_cibm_e.txt <==
t,x,x_std
1,0.4258198136002761,0.01317898177826391
2,0.4038315498791854,0.01192474416555737
3,0.40224370037970314,0.016011881403752936
4,0.4179150845702451,0.014431134629627095
5,0.4310321021746635,0.020273392656134526
6,0.4438039351052813,0.024846283960624743
7,0.4864687607870211,0.013997334288683485
8,0.4766309975837073,0.019342896830061657
9,0.48688298239558164,0.016343956653166538
10,0.5191232309285467,0.012604204600860808
11,0.5483948912668277,0.016773719930633483
12,0.5510873317224715,0.022347542100938672
13,0.5891612012426648,0.011716973299048547
14,0.6186399723852262,0.014241011961863838
15,0.6161891612012427,0.01875007434602234
16,0.6452882292026234,0.010547496014779865
17,0.6475664480497066,0.02149935293629798
18,0.6795305488436314,0.02779122518051911
19,0.6939247497411115,0.021461425087871373
20,0.6973075595443563,0.0263714652378273
21,0.7155333103210217,0.016205032652251004
22,0.7305143251639628,0.011639814532364226
23,0.7391094235415947,0.012001436217511891
24,0.7530894028305143,0.007901261349117837
25,0.7636520538488091,0.007503897209088388
26,0.7717293752157405,0.006404082791236062
27,0.7899551259924059,0.0


==> fig/interventions_corrupt_concepts/interventions_32_corrupt_cbm.txt <==
t,x,x_std
1,0.3080082844321712,0.0030476112253919182
2,0.324266482568174,0.00514805649726418
3,0.34463237832240246,0.004406008895466801
4,0.3506040731791509,0.006825148632557858
5,0.37169485674836034,0.0036867759307389453
6,0.3905074214704867,0.01330002864130869
7,0.39734207801173627,0.009729218481580251
8,0.40880220918191235,0.006290274463909081
9,0.42240248532965136,0.004551008260849927
10,0.4337935795650673,0.011267252880362927
11,0.44387297204004145,0.007841468388047742
12,0.4571625819813601,0.008233396185766314
13,0.47338626164998276,0.00909219313877332
14,0.48677942699344146,0.013971773417680154
15,0.49282015878494995,0.00969025666055874
16,0.5047980669658266,0.0066826897012523725
17,0.504936140835347,0.005972044021788599
18,0.5244045564376941,0.013326319167587631
19,0.517086641353124,0.012716905087876179
20,0.5266827752847772,0.005919439110953843
21,0.52851225405592,0.008274898149898584
22,0.5346220227821885,0.0053748035955776905
23,0.5344149119779081,0.011188989619237378
24,0.5372109078356921,0.012993005147407938
25,0.543631342768381,0.005437891275022229
26,0.5437348981705213,0.0024578506204926396
27,0.5410769761822575,0.0


==> fig/interventions_corrupt_concepts/interventions_32_corrupt_cibm_b.txt <==
t,x,x_std
1,0.36813945460821534,0.023145719903291593
2,0.356437694166379,0.0033675414307578417
3,0.34646185709354504,0.015959705876408718
4,0.35115636865723165,0.008885237224725409
5,0.3589575422851225,0.018885024796048862
6,0.3863652053848809,0.013787200466260129
7,0.408560579910252,0.01700468134268053
8,0.41625819813600273,0.02033786677793229
9,0.44335519502934073,0.020925139340790225
10,0.4581636175353815,0.024296501940972572
11,0.4710390058681394,0.01990484307760953
12,0.5011736278909217,0.011275049327923642
13,0.5146703486365205,0.012056782324178806
14,0.5454608215395237,0.010008569942993118
15,0.5577148774594407,0.019870093341993897
16,0.5789782533655506,0.017458122252048333
17,0.5925440110459096,0.014986442167205296
18,0.6065585088022092,0.013686909661492266
19,0.6249223334483949,0.01088043775158075
20,0.6355540214014498,0.01789874902291254
21,0.6430100103555402,0.012474856629370841
22,0.654987918536417,0.010830083187790055
23,0.6683120469451156,0.008145188100104991
24,0.6895409043838454,0.01547153365863599
25,0.6948222298929928,0.0071842791175531695
26,0.7063859164653089,0.005876255833943137
27,0.7186744908526062,0.0


==> fig/interventions_corrupt_concepts/interventions_32_corrupt_cibm_e.txt <==
t,x,x_std
1,0.36710390058681397,0.021976569309324342
2,0.3522954780807732,0.004438006475560966
3,0.33869520193303415,0.01387013271505029
4,0.343562305833621,0.008844915250328067
5,0.34856748360372797,0.01759409363759711
6,0.3748360372799448,0.011691395219733508
7,0.39561615464273386,0.017990381442714053
8,0.40169140490162236,0.01928892142514561
9,0.42595788746979635,0.021440039479156934
10,0.4412150500517777,0.02450008862920781
11,0.45419399378667585,0.019632179176388324
12,0.4829133586468761,0.011329474236987443
13,0.4919571971004487,0.012344032704707108
14,0.525094925785295,0.008654262356361587
15,0.5382809803244736,0.01794769446320002
16,0.5554021401449776,0.016171726979711514
17,0.5710735243355195,0.013312788827584474
18,0.5843631342768381,0.014230968196025333
19,0.603624439074905,0.009669484712138871
20,0.6118053158439765,0.018383879177011016
21,0.622091819123231,0.0128390603020841
22,0.6337935795650672,0.011957174181121084
23,0.6457714877459442,0.006871906454818447
24,0.6688988608905764,0.016824256383343145
25,0.6760441836382465,0.007363040734449946
26,0.6851915774939592,0.0078401386977797
27,0.6995167414566793,0.0


==> fig/interventions_corrupt_concepts/interventions_4_corrupt_cbm.txt <==
t,x,x_std
1,0.32630307214359683,0.0032117945358071266
2,0.3447704521919227,0.006599936379140535
3,0.3660338280980324,0.003960984731395325
4,0.38160165688643427,0.007619516760318985
5,0.4046599930963065,0.004776163552546184
6,0.42678633068691757,0.009632291577431151
7,0.4449430445288229,0.014763960502929193
8,0.4573696927856403,0.017589606417436527
9,0.4713841905419399,0.004914186060096391
10,0.4937176389368313,0.010808470217971319
11,0.5121159820503969,0.009186712509306237
12,0.5290300310666207,0.014445988908722004
13,0.5420780117362789,0.004471440777276178
14,0.563513979979289,0.007229332427036819
15,0.5659647911632723,0.017813586109162702
16,0.5727304107697618,0.0062748649455895275
17,0.5900931998619262,0.006658799352385361
18,0.6147048671039006,0.00944428673939679
19,0.612875388332758,0.003725756497225196
20,0.6231618916120125,0.0027305613202414526
21,0.6237832240248533,0.014265464015700835
22,0.6370383154987919,0.013543275697345048
23,0.6353469105971695,0.011438328445814022
24,0.6510528132550915,0.007097722147034774
25,0.6540214014497756,0.008392141545471809
26,0.6516051087331723,0.00835389700989695
27,0.6496375560925095,0.0


==> fig/interventions_corrupt_concepts/interventions_4_corrupt_cibm_b.txt <==
t,x,x_std
1,0.4335174318260269,0.008157065154331586
2,0.42595788746979635,0.008692384775211889
3,0.42637210907835693,0.021640422558820222
4,0.458543320676562,0.02934562081778779
5,0.467103900586814,0.013583685775125377
6,0.4926130479806696,0.018138378953290603
7,0.5298929927511218,0.024491515478242052
8,0.5287884017949602,0.028762760206611376
9,0.565654124956852,0.015563293273630914
10,0.5868139454608216,0.011486794779865389
11,0.5973420780117363,0.030161714551218827
12,0.6261304798066967,0.030110166460849786
13,0.632205730065585,0.015995781059471862
14,0.6573696927856403,0.020135468544805035
15,0.6858819468415602,0.014336596242523439
16,0.708560579910252,0.019843465709035994
17,0.7275802554366586,0.015331893228803834
18,0.7239212978943735,0.016346052482006965
19,0.74280289955126,0.023618490396594815
20,0.7511218501898516,0.013749013646292338
21,0.7725232999654816,0.014070774844702675
22,0.7777701070072489,0.012097848744054781
23,0.7890576458405247,0.013666109288674563
24,0.8109423541594752,0.012335583756417124
25,0.8193993786675872,0.008332474894944744
26,0.8368657231618917,0.005242660916557058
27,0.8453572661373835,0.0


==> fig/interventions_corrupt_concepts/interventions_4_corrupt_cibm_e.txt <==
t,x,x_std
1,0.43389713496720744,0.00944381361429373
2,0.42409389023127375,0.010338554704113248
3,0.4217811529168105,0.020687839335939467
4,0.45115636865723163,0.029847248683435544
5,0.4593717638936831,0.014111785272702968
6,0.48519157749395925,0.01858451651696521
7,0.5195719710044873,0.025173821516968294
8,0.5187780462547463,0.02722241323766908
9,0.5549188816016569,0.015886653514789607
10,0.5753538142906455,0.009222472773869686
11,0.5862271315153608,0.02822309559612878
12,0.6127718329306179,0.029465965404981535
13,0.622091819123231,0.01915876004511559
14,0.6446323783224026,0.02233587575952611
15,0.6744908526061444,0.011103738423518677
16,0.6939937866758716,0.01786851723058029
17,0.7144977562996202,0.01367046800768082
18,0.7095961339316534,0.016945983674277652
19,0.7293752157404212,0.02533259264782576
20,0.739247497411115,0.012961902825228355
21,0.7590956161546427,0.012925656626873073
22,0.7639282015878496,0.012427487219023491
23,0.7754573696927857,0.013638071291086249
24,0.7977217811529169,0.011482904248075632
25,0.8075250258888504,0.008054165227112975
26,0.8252675181221955,0.005431313841378222
27,0.8353469105971694,1.2412670766236366e-16


==> fig/interventions_corrupt_concepts/interventions_64_corrupt_cbm.txt <==
t,x,x_std
1,0.26772523299965484,0.0025727260054144415
2,0.2743527787366241,0.004274231016250263
3,0.27884017949603035,0.0072175795864329395
4,0.28608905764584047,0.011878566495140436
5,0.29302726958923025,0.008052315778139817
6,0.2977908180876769,0.005535884072276008
7,0.30210562651018297,0.010403324341068552
8,0.31280635139799795,0.006536443451565651
9,0.312115982050397,0.004314117997920054
10,0.317846047635485,0.010549755123480727
11,0.3172247152226441,0.003292851920666019
12,0.33010010355540215,0.002235720388638093
13,0.32785640317569903,0.01034805851004606
14,0.3401449775629962,0.01262191726092795
15,0.33051432516396273,0.009680568631260034
16,0.3373489817052123,0.006635945301523345
17,0.3374180186399724,0.0037832775658928185
18,0.33776320331377285,0.008924041954294097
19,0.3402830514325164,0.01110414082279004
20,0.3389023127373144,0.0073777924947028145
21,0.3430445288229203,0.008302032276739316
22,0.3383500172592337,0.005247204443282659
23,0.34231964100793927,0.00530928366112156
24,0.34007594062823615,0.006789046322055925
25,0.3389713496720746,0.004931733538912516
26,0.33841905419399376,0.002303962250046984
27,0.33724542630307214,0.0


==> fig/interventions_corrupt_concepts/interventions_64_corrupt_cibm_b.txt <==
t,x,x_std
1,0.2739730755954436,0.02177319197384055
2,0.24504659993096306,0.010693345412755191
3,0.21515360717984122,0.018521578387719246
4,0.21007939247497412,0.008711554394343759
5,0.21546427338626167,0.020375620034697523
6,0.2208836727649292,0.008067099497894706
7,0.2285122540559199,0.012596284898790232
8,0.2326544701415257,0.015243431016655434
9,0.2553676216775975,0.010944722283871047
10,0.262858129099068,0.02638264549779107
11,0.2634794615119089,0.005326088779094138
12,0.26499827407663096,0.015072262589568904
13,0.2849154297549189,0.00778236435302891
14,0.3018294787711425,0.02511956803881115
15,0.3032792544011046,0.015508072159719265
16,0.3213324128408699,0.010793853548957958
17,0.33051432516396273,0.006059195609783214
18,0.33973075595443564,0.009580507189067708
19,0.3444252675181222,0.010862079217547801
20,0.34867103900586816,0.007990111860701985
21,0.36396272005522956,0.01121279162178387
22,0.37469796341042455,0.004855645459660062
23,0.3884708318950639,0.004322395814290248
24,0.4057991025198481,0.009187523103972188
25,0.4123230928546772,0.003797031411805325
26,0.42046945115636863,0.005467936610942595
27,0.42820158784949947,0.0


==> fig/interventions_corrupt_concepts/interventions_64_corrupt_cibm_e.txt <==
t,x,x_std
1,0.27335174318260275,0.022107791624069673
2,0.24111149464963755,0.009445390605807479
3,0.2102865032792544,0.018642609026117786
4,0.20573006558508805,0.009832462887945525
5,0.2070072488781498,0.019471827368214133
6,0.2117362789092164,0.007408816306411314
7,0.21922678633068693,0.013932702804369975
8,0.22381774249223335,0.016119791643986216
9,0.2458405246807042,0.009984731466978897
10,0.2526406627545737,0.027133634255142394
11,0.2511563686572316,0.0063030475685173755
12,0.2517086641353124,0.015296881311175802
13,0.2710735243355195,0.007225829194322283
14,0.28629616845012085,0.024274362105418296
15,0.2905074214704867,0.014749022531464734
16,0.3053848809112875,0.010322118428971646
17,0.3139799792889196,0.006020232489236657
18,0.32267863306869177,0.009221665251319231
19,0.3266482568173973,0.010296836254572273
20,0.33044528822920266,0.008377931415402029
21,0.34722126337590614,0.011423996164740024
22,0.35733517431826034,0.0064052455420838044
23,0.36993441491197787,0.0029228806530916863
24,0.38526061442871934,0.008597974435392853
25,0.3931998619261305,0.0046349960477353545
26,0.4001035554021401,0.006137835834622944
27,0.4095616154642734,0.0


==> fig/interventions_corrupt_concepts/interventions_8_corrupt_cbm.txt <==
t,x,x_std
1,0.31901967552640664,0.003232595034433746
2,0.33835001725923364,0.005358151267227774
3,0.359993096306524,0.005710433365703929
4,0.3712806351397998,0.00841234950697247
5,0.39357956506731095,0.007113652321322631
6,0.41477390403866066,0.018587321285516156
7,0.431480842250604,0.013298012755786848
8,0.44653089402830515,0.011654392599190376
9,0.45626510182947877,0.006599936379140544
10,0.47735588539868823,0.009783413020832
11,0.4906800138073869,0.00726632186227852
12,0.5046254746289265,0.012652560465193788
13,0.527062478425958,0.004830119199092002
14,0.5401449775629963,0.007792118730393831
15,0.5480842250604073,0.010090823191037568
16,0.5495685191577493,0.007233863503901022
17,0.5675181221953745,0.009492107811468918
18,0.5859855022437003,0.005078146408372218
19,0.5876078702105626,0.00962780637008541
20,0.597894373489817,0.006453661135572488
21,0.598653779772178,0.011827676159407942
22,0.6112875388332759,0.009584237553149168
23,0.6153261995167414,0.01109931106867578
24,0.6222644114601311,0.015981621706142878
25,0.6270279599585779,0.005121370426288468
26,0.6323783224024853,0.01102296330813651
27,0.6337590610976873,0.0


==> fig/interventions_corrupt_concepts/interventions_8_corrupt_cibm_b.txt <==
t,x,x_std
1,0.32630307214359683,0.0032117945358071266
2,0.3447704521919227,0.006599936379140535
3,0.3660338280980324,0.003960984731395325
4,0.38160165688643427,0.007619516760318985
5,0.4046599930963065,0.004776163552546184
6,0.42678633068691757,0.009632291577431151
7,0.4449430445288229,0.014763960502929193
8,0.4573696927856403,0.017589606417436527
9,0.4713841905419399,0.004914186060096391
10,0.4937176389368313,0.010808470217971319
11,0.5121159820503969,0.009186712509306237
12,0.5290300310666207,0.014445988908722004
13,0.5420780117362789,0.004471440777276178
14,0.563513979979289,0.007229332427036819
15,0.5659647911632723,0.017813586109162702
16,0.5727304107697618,0.0062748649455895275
17,0.5900931998619262,0.006658799352385361
18,0.6147048671039006,0.00944428673939679
19,0.612875388332758,0.003725756497225196
20,0.6231618916120125,0.0027305613202414526
21,0.6237832240248533,0.014265464015700835
22,0.6370383154987919,0.013543275697345048
23,0.6353469105971695,0.011438328445814022
24,0.6510528132550915,0.007097722147034774
25,0.6540214014497756,0.008392141545471809
26,0.6516051087331723,0.00835389700989695
27,0.6496375560925095,0.0


==> fig/interventions_corrupt_concepts/interventions_8_corrupt_cibm_e.txt <==
t,x,x_std
1,0.40327925440110457,0.02813641544703461
2,0.4146358301691405,0.013065023306149929
3,0.40524680704176735,0.03388155062029787
4,0.42464618570935453,0.014567754321138915
5,0.45353814290645494,0.004419509797020417
6,0.46758715913013466,0.02821486187168068
7,0.4919917155678288,0.028977425856229637
8,0.4989644459785986,0.030082354167364597
9,0.5118053158439765,0.019438525614501136
10,0.5339661719019675,0.013219040766473
11,0.554953400069037,0.022013338984325517
12,0.5749395926820849,0.01696390403857325
13,0.5905419399378667,0.022542171412962077
14,0.6127027959958578,0.023537823738816913
15,0.6224715222644115,0.01729785117024551
16,0.6523645150155334,0.028697180666161365
17,0.672143596824301,0.014613689853186044
18,0.6734207801173628,0.016156246877861716
19,0.7105626510182947,0.023405200925765722
20,0.7090093199861925,0.02267274787837015
21,0.7211598205039697,0.017697490640941966
22,0.720055229547808,0.011477714820967011
23,0.7357956506731101,0.011736532718732153
24,0.7567138419054193,0.003321225510922275
25,0.7705902657921989,0.010626279057514532
26,0.7784259578874698,0.005113220934200255
27,0.7930617880566103,0.0


==> fig/interventions_new_methods_and_new_losses/interventions_arcbm_cub_dkl.csv <==
t,x,x_std,to
0,0.7832755214226955,0.0,0.0
1,0.7806467127027665,0.0,0.0357142857142857
2,0.7990321624533607,0.014668352604667407,0.0714285714285714
3,0.8249654446290238,0.006551457944303375,0.107142857142857
4,0.842343469112252,0.00020759897834124203,0.142857142857143
5,0.8516591624090314,0.005863552346876145,0.178571428571429
6,0.8534600677324805,0.005601171423494327,0.214285714285714
7,0.8214150748741326,0.0,0.25
8,0.8608480766160057,0.01065220959333465,0.285714285714286
9,0.846844698134909,0.018685979935147756,0.321428571428571
10,0.8543058044155591,0.007578830259168527,0.357142857142857
11,0.8452050819369255,0.019707835522246683,0.392857142857143
12,0.8407328591666637,0.017943282173359998,0.428571428571429
13,0.863474881753737,0.014501178858851254,0.464285714285714
14,0.8641354749962091,0.010204316400583597,0.5
15,0.883679772234865,0.02195629693322607,0.535714285714286
16,0.9230273529470867,0.00010174823921765743,0.571428571428571
17,0.9502795371323204,0.01035506794796524,0.607142857142857
18,0.9564773581709258,0.009915706158514831,0.642857142857143
19,0.9433439518507055,0.0075789515264886465,0.678571428571429
20,0.961565822810755,0.026698840765951894,0.714285714285714
21,0.983492425630189,0.004176909608043396,0.75
22,0.9906946900701822,0.013681993191225025,0.785714285714286
23,1.0,0.013509562761848304,0.821428571428571
24,1.0,0.0,0.857142857142857
25,0.9821327132573764,0.020846324048725003,0.892857142857143
26,1.0,0.01010280628892748,0.928571428571429
27,0.9912060102899689,0.007902642113981258,0.964285714285714


==> fig/interventions_new_methods_and_new_losses/interventions_arcbm_cub_ecib.csv <==
t,x,x_std,to
0,0.7881448850068918,0.0064212153741401825,0.0
1,0.7718485006564408,0.0,0.0357142857142857
2,0.807084576149093,0.019129659922099702,0.0714285714285714
3,0.818930383048133,0.0,0.107142857142857
4,0.8388592131351592,0.0,0.142857142857143
5,0.8616937511493216,0.008396725550051418,0.178571428571429
6,0.8588948078992023,0.010939276851684755,0.214285714285714
7,0.8185807035575777,0.015308853868995977,0.25
8,0.8639561981835893,0.0,0.285714285714286
9,0.8414321100069294,0.010510721526915848,0.321428571428571
10,0.8565489307948723,0.014395380088253697,0.357142857142857
11,0.8277586572556258,0.003306854495205489,0.392857142857143
12,0.8332489150118618,0.02312299431470231,0.428571428571429
13,0.8713010772650209,0.006738801207899761,0.464285714285714
14,0.852056478997303,0.012494786057041123,0.5
15,0.8866183762329456,0.016951362250949877,0.535714285714286
16,0.9376951692708632,0.0,0.571428571428571
17,0.9376652958650636,0.001966441941192545,0.607142857142857
18,0.9509176224163479,0.009225098010703347,0.642857142857143
19,0.9526894429584037,0.0,0.678571428571429
20,0.9544202095979527,0.014431349640636991,0.714285714285714
21,0.9954036052065975,0.01654239747916761,0.75
22,0.9813389518750916,0.0,0.785714285714286
23,0.9932905465674183,0.023510796852555582,0.821428571428571
24,0.9904311676399108,0.0018341614398540325,0.857142857142857
25,0.99188999842014,0.02452038660042208,0.892857142857143
26,1.0,0.004562995216594845,0.928571428571429
27,0.9938971516842516,0.0031419287444065134,0.964285714285714


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_hard_independent_cub_dkl.csv <==
t,x,x_std
0,0.6813439206224834,0.0020806206971803066
1,0.6984462440464462,0.016596527664427575
2,0.7365385031887637,0.0047692604384112405
3,0.7135049071944833,0.005096110023340921
4,0.7095388083252107,0.0
5,0.7138392336265219,0.030750285452465116
6,0.7268108273869105,0.009176498651027527
7,0.7660941073996252,0.009555466292474456
8,0.8073647978919037,0.04172984892725238
9,0.830723779196296,0.01588961072659618
10,0.872868582381301,0.019989159064506323
11,0.8862038876245149,0.007237887024447661
12,0.9091434874606994,0.02109656982894095
13,0.895032246595405,0.01720093358625633
14,0.9386220608511744,0.021476341921665677
15,0.9498965521674958,0.03025392216614929
16,0.9609523621932825,0.017891221380284605
17,0.9722486758473812,0.023309794040459554
18,0.9755996605181878,0.0019265303169720485
19,0.9801812961875508,0.00900486878313745
20,0.9770205753885578,0.010104189855908646
21,0.9950769879706866,0.017101875503736704
22,0.9929049097964545,0.004558804824342334
23,0.9833166316051383,2.3968080008851186e-05
24,1.0,0.0
25,1.0,0.004935946854498665
26,0.9986687014628979,0.0
27,0.9965384263952152,0.0


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_hard_independent_cub_ecib.csv <==
t,x,x_std
0,0.6934096924437121,0.0
1,0.6924881279539453,0.02135728434569144
2,0.7373444621986518,0.022343973182546734
3,0.7078237396917599,0.006727299314747679
4,0.7073529277557865,0.005902556612266018
5,0.7138565718583453,0.03110688731099797
6,0.7360167799550027,0.009261376147458655
7,0.7607375420977273,0.019171574616354794
8,0.8122565216265384,0.03564558849800503
9,0.8289599843356572,0.012759955172447712
10,0.855524544618662,0.02375125031556769
11,0.8850901566430851,0.018609261763057536
12,0.9026105070168244,0.007074595831312925
13,0.9034512068124739,0.00487744245318561
14,0.9383719378660526,0.012687345967674839
15,0.9616382867972975,0.02163667747197076
16,0.9640651967028288,0.00575925927533125
17,0.9729767962529378,0.006154499280391922
18,0.9786758298303195,0.00616265399287711
19,0.9846067501638872,0.00753194391344266
20,0.9760089052123488,0.01875315559601138
21,0.9775664401051037,0.0037472722987494976
22,0.994347310358912,0.0
23,0.9995550041530907,0.0
24,0.9940657754186621,0.0
25,1.0,0.0
26,0.9905040881427679,0.0
27,0.9937855465222436,0.006057101627281009


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_hard_joint_cub_dkl.csv <==
t,x,x_std
0,0.6535795755550067,0.0
1,0.7017725765349161,0.002764334766740854
2,0.735667452037849,0.0016933093946679438
3,0.7187835127143071,0.0
4,0.7289764685422842,0.011693335735056433
5,0.7475964051521518,0.002740266143299719
6,0.7624922690150653,0.0
7,0.790544638497576,0.0010180898641778638
8,0.7970792323819885,0.0
9,0.8293625473723648,0.0037129804384862203
10,0.8481489204933319,0.004555211336056495
11,0.8702005777743596,0.05062351758648711
12,0.9143912122205157,0.007792035705545318
13,0.9202140568885266,0.009690528481761853
14,0.9423429879745404,0.015743811092031858
15,0.9631437645683963,0.012875999535842418
16,0.9486805423871983,0.008617872724291455
17,0.9711282013197807,0.0019538494262171446
18,0.9791551059569564,0.012408809087196118
19,0.9792885400854232,0.0
20,0.9861392898138518,0.00034302858743631747
21,0.9955379169093437,0.008478544268613844
22,0.9962707796198678,0.0
23,0.987763654555358,0.0015921149957795787
24,0.9950298439934724,0.0
25,0.9952607953870888,0.003482701523698813
26,0.9929141089669449,0.0
27,0.992428926064447,0.0


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_hard_joint_cub_ecib.csv <==
t,x,x_std
0,0.6546703287526633,0.0
1,0.7032954911841601,0.004689140162622062
2,0.7220923752088804,0.011548150128225392
3,0.7034839585710195,0.01406502554976849
4,0.7333752184035949,0.004330435678209737
5,0.7425882108017228,0.0027346656174376174
6,0.7667378996805161,0.003265116054473255
7,0.7812004500515151,0.00038099962980168924
8,0.7951845161246164,0.0
9,0.8241577597914213,0.0037675611680834642
10,0.8630301413448267,0.0
11,0.8672327586444916,0.03797736031835416
12,0.9000946571567532,0.0
13,0.9110513986315074,0.021350144801679773
14,0.9467455982276555,0.015076511372975299
15,0.9574516645980737,0.023973142545454983
16,0.9652184705675226,0.003548059655973559
17,0.9727759601108715,0.0023258814421797955
18,0.9746783280956259,0.0111658349817544
19,0.9667057737182532,0.0022739002672179376
20,0.9836184595975146,0.010222892965463536
21,0.9955782441734585,0.0
22,0.987478912739358,0.005775409256472839
23,0.9881687204582761,0.0
24,1.0,0.0031361751709545454
25,0.9901812936812797,0.0
26,1.0,0.0
27,0.9952512745209229,0.0


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_soft_joint_cub_dkl.csv <==
t,x,x_std
0,0.7369790710573572,0.0
1,0.7048834188009697,0.011135636554747266
2,0.7057010177142344,0.009846038538873576
3,0.7368916369718719,0.012141503901274353
4,0.7252952669780381,0.0012463240017852551
5,0.7352745310308336,0.002276758781280562
6,0.7630622777669349,0.022546515456119312
7,0.7889460839549675,0.0010865483549062187
8,0.7885168276233301,0.026131271271833893
9,0.8118073060781571,0.013810909114009388
10,0.8272158275748349,0.007171999808894614
11,0.840095881192106,0.016097862578754486
12,0.8802463111458788,0.007848842388820753
13,0.8772671994324711,0.01478052402019455
14,0.8978107539066412,0.009990560861748975
15,0.9218602886944713,0.005329489837352021
16,0.9196689662728978,0.013834307040138692
17,0.9259582563504014,0.006883882642294944
18,0.9454067648533574,0.021048562311367827
19,0.9522716578436622,0.017781670740617768
20,0.9701483431418791,0.008769565113601142
21,0.9729367438434856,0.0
22,0.9667678967006001,0.011721237129377646
23,0.985063747307204,0.0014544423094724913
24,0.9738592618940972,0.0
25,0.981155763678785,0.010937733791630554
26,0.9916797165973271,0.011959703748400042
27,1.0,0.00740042201185607


==> fig/interventions_new_methods_and_new_losses/interventions_cbm_soft_joint_cub_ecib.csv <==
t,x,x_std
0,0.7216731404451854,0.0
1,0.7055344314428734,0.002636491362099062
2,0.7098243569379789,0.01586771490312765
3,0.7225077859132198,0.015745950520581573
4,0.7329991488404348,0.0
5,0.7279368679404362,0.011723641523728132
6,0.7644645916804754,0.0204717585262962
7,0.7829194964790231,0.005178492616808025
8,0.789005705678683,0.024931356223402576
9,0.8144824965617846,0.025691218423620522
10,0.8191158044715049,0.00837769775480858
11,0.8453664217076841,0.009475053632821358
12,0.8707421941729055,0.008664294891903429
13,0.8782358672804539,0.0075798947017469516
14,0.9121101428878818,0.009890797606328295
15,0.9136992722487817,0.0029024660415355
16,0.9259599715027442,0.00851064143522904
17,0.9450811294270702,0.005782265174829777
18,0.9524106441166847,0.01972632060701924
19,0.9606338884139433,0.009715193824363692
20,0.9626014121682849,0.0011351690487164771
21,0.9593517695605484,0.011568614455365944
22,0.9758748173253045,0.0
23,0.9705659315086989,0.009088571325415754
24,0.9810911494718821,0.0015301931832255962
25,0.9839220090904341,0.015061820175426115
26,0.9931645934812708,0.011132151099171012
27,1.0,0.005763360919786605


==> fig/interventions_new_methods_and_new_losses/interventions_cem_cub_dkl.csv <==
t,x,x_std
0,0.7782530379821763,0.0
1,0.8084434713833869,0.0
2,0.830095172442491,0.001280498832337178
3,0.847531954205281,0.0
4,0.8905617686003159,0.0
5,0.8986328868741538,0.0044974415506272986
6,0.9273691770248192,0.0
7,0.9422519753654888,0.004282198668414609
8,0.9496615149670696,0.0052296394305919695
9,0.9615059827123931,0.003937107323721359
10,0.9771936154827167,0.0
11,0.9906226099790177,0.006694112873493788
12,0.9815589821985214,0.002707062465384791
13,0.9960764737786921,0.00621543169178314
14,0.990704265904142,0.0
15,1.0,0.008410977702046818
16,0.9979692898685182,0.0
17,1.0,0.00529315414004573
18,1.0,0.0
19,0.9900417614987195,0.004329200189597144
20,0.9938900913950782,0.0
21,1.0,0.0
22,1.0,0.007396308373037121
23,0.9946728381477734,0.005132015130021797
24,1.0,0.005360240213921978
25,0.9927450495556945,0.0021844194804753556
26,0.990678070621069,0.00017638675585174984
27,1.0,0.009846599915401722


==> fig/interventions_new_methods_and_new_losses/interventions_cem_cub_ecib.csv <==
t,x,x_std
0,0.786033518680779,0.0
1,0.809522265194784,0.0
2,0.8286664093279769,0.001347886932534379
3,0.850201721666734,0.0015994505799486539
4,0.8789042037974362,0.004704613872018783
5,0.9121553535176595,0.0
6,0.9122104959073292,0.0
7,0.945323972644383,0.0
8,0.9471494925348998,0.0068300549007765474
9,0.9721322424964344,0.00693544054169346
10,0.9798195669716575,0.0041021267411088195
11,0.9777542232481026,0.0
12,0.9797570779079906,0.0
13,0.9857370723703667,0.0
14,1.0,0.0
15,0.9942155342232737,0.0
16,0.9933439790645164,0.0
17,1.0,0.0
18,0.9896650410628871,0.0
19,0.9989350491659075,0.0
20,0.9912278915678676,0.0
21,0.9934345054620749,0.0
22,1.0,0.0
23,1.0,0.0
24,0.9993160404092095,0.0
25,1.0,0.0
26,1.0,0.009977343495138484
27,0.9961215492181134,0.00398712858147697


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_arcbm_awa2_dkl.csv <==
t,x,x_std,to
0,0.8788440967957801,0.01102811804349758,0.0
1,0.8697945331544702,0.02533438533213086,0.0625
2,0.8483373481849527,0.0033038585544836532,0.125
3,0.8932140645255847,0.013145134852645755,0.1875
4,0.9002596155325516,0.015643583386829717,0.25
5,0.9297697509683098,0.0202586887119316,0.3125
6,0.9310227420725028,0.01348106292138539,0.375
7,0.9301223629049977,0.007990481619824893,0.4375
8,0.9411686185951522,0.004086991503279304,0.5
9,0.9330270611046388,0.018977172662840262,0.5625
10,0.9601357475587307,0.008615472374906907,0.625
11,0.9530170184720803,0.007058190830575746,0.6875
12,0.9944463215588476,0.019352825425958058,0.75
13,0.9665249886474375,0.011880402310757,0.8125
14,0.9770117061452349,0.01035309630805562,0.875
15,0.9802384319269044,0.02768443181870022,0.9375


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_arcbm_awa2_ecib.csv <==
t,x,x_std,to
0,0.8685391874205659,0.028428963065541824,0.0
1,0.874430655460053,0.011997882272140369,0.0625
2,0.859909849520793,0.003350936798244721,0.125
3,0.8982267662031926,0.023114244517464775,0.1875
4,0.8856494484943631,0.012222733386587558,0.25
5,0.9246833148793779,0.01624700102323749,0.3125
6,0.9442809384802551,0.012651209724884725,0.375
7,0.9178468008464787,0.018831274132388696,0.4375
8,0.958009911956094,0.002527441131279254,0.5
9,0.9498812480510413,0.02220999182349253,0.5625
10,0.9601810339551728,0.005894669295089668,0.625
11,0.9538009680625481,0.0020044175731404757,0.6875
12,0.9883156749210631,0.014660534776957328,0.75
13,0.9781970606504523,0.026274538077638833,0.8125
14,0.9649955511563273,0.0,0.875
15,0.9727187890607925,0.020760045434468466,0.9375


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_hard_independent_awa2_dkl.csv <==
t,x,x_std
0,0.8406697377944319,0.002846117560840805
1,0.890857066238738,0.011003137156171164
2,0.9062613124663372,0.012888810414970602
3,0.8871527135556903,0.0006195410004918543
4,0.8903100317215812,0.013015409772930111
5,0.8809748066250271,0.012442162266074051
6,0.8980162621635124,0.0013391476671928077
7,0.8941182240609813,0.0034581284030094266
8,0.9252038795619751,0.01044101127320924
9,0.9294227253992456,0.01707564178205718
10,0.9484598841647981,0.0
11,0.9384194911683573,0.014701376187465288
12,0.9540760553348204,0.01819568365319829
13,0.9755249702430712,0.002043292709566714
14,0.9836643444418998,0.0
15,1.0,0.009532975997307234


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_hard_independent_awa2_ecib.csv <==
t,x,x_std
0,0.8374102937932945,0.0
1,0.8873460609565621,0.011777596396622689
2,0.896418838177312,0.0008917906457569826
3,0.8828446591448956,0.01782330247028658
4,0.8903137155335127,0.007920895934602499
5,0.8843035201514772,0.0
6,0.8976487210502019,0.01163564554534333
7,0.901593154852414,0.008612246444764157
8,0.9230205467858486,0.007743259401976137
9,0.9371139523843298,0.002124232913358415
10,0.9453431295628276,0.012200721507355275
11,0.9383889526283773,0.014204619164536567
12,0.9585708466360968,0.013531826516872843
13,0.9749752044928697,0.0
14,0.991150911617335,0.014237438377385985
15,1.0,0.0


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_hard_joint_awa2_dkl.csv <==
t,x,x_std
0,0.8488368689797836,0.0
1,0.8432680095460844,0.0
2,0.909904808945897,0.0
3,0.8809226294118654,0.003730364349003692
4,0.8984103489344556,0.011008785865097494
5,0.9339247408616839,0.0
6,0.8884515798628724,0.0
7,0.9207997590263599,0.005004825200004021
8,0.9477946581355026,0.001954412688795338
9,0.9310839555372947,0.0053751248715638595
10,0.9426894066279077,0.007648864689149303
11,0.9552176456739185,0.011666710880360623
12,0.9527993234943951,0.0
13,0.9602837202390347,0.0
14,0.961224262013503,0.001813547623161321
15,0.9582163385322239,0.003634785158355745


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_hard_joint_awa2_ecib.csv <==
t,x,x_std
0,0.8614413801846764,0.008305427226820457
1,0.8474105328521333,0.004625967772001485
2,0.9115424812481353,0.0011283294650780537
3,0.8770446182908694,0.0029375066306721997
4,0.9049391975371972,0.010516114850997203
5,0.9187422518507857,0.015852301304253635
6,0.9018508330356307,0.010319150201785875
7,0.9195327408969579,0.0013870159409758798
8,0.9349327328711174,0.0007766305459937649
9,0.9243800648228919,0.010779720591929852
10,0.9366102577265824,0.003532836823191097
11,0.9685241793212991,0.005903115877831693
12,0.9512918364246346,0.0
13,0.9477463644067128,0.009776677308981827
14,0.9636626191475347,0.006473170867844188
15,0.9679568480835937,0.0


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_soft_joint_awa2_dkl.csv <==
t,x,x_std
0,0.8729227168199436,0.0
1,0.8594291913151139,0.005447974051594621
2,0.8758555761598381,0.0
3,0.869236537418117,0.0
4,0.8909129151512499,0.011909895927655807
5,0.8854363568438877,0.009489156820108438
6,0.9143867343878855,0.010589039302499362
7,0.9253255281176087,0.0
8,0.946635620433169,0.0017694873036383785
9,0.9607650202692032,0.0
10,0.9668794669917232,0.0034806976614219706
11,0.9726628076376628,0.001974504253438903
12,0.9768728575984654,0.0014918996048534695
13,0.9770482253571995,0.004077348629811878
14,0.9735160278092986,0.010073008093579803
15,0.9728228128166514,0.006532338088426045


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cbm_soft_joint_awa2_ecib.csv <==
t,x,x_std
0,0.8761145789140035,0.0
1,0.8745696029187096,0.0033254075507380123
2,0.870357977842218,0.0
3,0.8770132737234886,0.0008818847431301961
4,0.8824544587802602,0.010347968202613397
5,0.9040856223827847,0.012464125941006068
6,0.912054965548186,0.0
7,0.9314925943713626,0.008646661638663258
8,0.9477758391602887,0.006299670043296351
9,0.9483441781835766,0.0
10,0.9618310105006517,0.0
11,0.9568411929232615,0.010685817141026253
12,0.9721006181930107,0.0003162941596419476
13,0.978278174881254,0.0
14,0.9693195576041743,0.0
15,0.9748751027512582,0.00814498850015107


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cem_awa2_dkl.csv <==
t,x,x_std
0,0.8810313855453837,0.002857490481568359
4,0.9118474483431104,0.0
8,0.9406937840797304,0.005136407986032878
12,0.9783012851641801,0.0
15,0.9692324780347682,0.009669420647770698


==> fig/interventions_new_methods_and_new_losses_awa2/interventions_cem_awa2_ecib.csv <==
t,x,x_std
0,0.8820489771534061,0.009942681384019244
4,0.8947788049169679,0.008735875080661338
8,0.9258802859944506,0.0
12,0.970034622537435,0.007444280461197734
15,0.9743900181080777,0.009141054488662351


==> fig/normalized_concept_losses_cbm_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.697658531261585,0.003189682698423937
2,0.5473661331055084,0.0020199818586569434
3,0.4496633841409784,0.003176575054289736
4,0.38115527805007005,0.003033168601446405
5,0.328840197899843,0.0019586912108417753
6,0.28696846196591236,0.0032461457409707537
7,0.25435314072077414,0.0033840596044896376
8,0.22219836902502316,0.002021914431090115
9,0.19807606065750832,0.0016741922033004144
10,0.17569882964114708,0.002853355046208439
11,0.16080699872641493,0.0030562699971005483
12,0.14309561138984442,0.0031815673193791062
13,0.12644404847988983,0.0009646611651722744
14,0.11322663556345222,0.0015436156176468017
15,0.10245055848525549,0.0021587931096631787
16,0.09216681951222182,0.0013073454931258031
17,0.08088919055290963,0.0016057697509320337
18,0.07403485050969652,0.0013379990538537668
19,0.0654639837099916,0.002016534644879437
20,0.05744869070216169,0.0010872429788808373
21,0.053768487697807524,0.002754774177148225
22,0.047330543400183826,0.001101260503698443
23,0.04379638063846554,0.002971510592470288
24,0.036147882573614704,0.0012816938335481263
25,0.032018884514505144,0.0013491610603980977
26,0.028098637383603443,0.0011680415079985125
27,0.026258086899962823,0.0013153839438096084
28,0.021741422051740504,0.0008383391830823658
29,0.019855863758967106,0.0013406144156013237
30,0.016169703159624543,0.0003434482582529209
31,0.014712062477597635,0.0009700246315069493
32,0.012242647891813264,0.0007111068144096125
33,0.01052686909315814,0.0004708958440042445
34,0.008897498223107685,0.0007583976336577956
35,0.007404443931909125,0.0006475378292022013
36,0.005656461352858322,0.0003800775722086746
37,0.004645731359973648,0.00039479482585711556
38,0.0033494737797806528,0.00045286862242845127
39,0.002951224158333568,0.0003971891346984682
40,0.001980688556313085,0.0002565931277811074
41,0.0013256306469285927,0.00027843334732812256
42,0.000888347046912229,9.07318970760984e-05
43,0.0006460730967372754,0.00010214954501114699
44,0.00036496881137173767,6.830864559052449e-05
45,0.00017577153882539126,4.911392730258371e-05
46,0.00012529195622058945,6.412341378863733e-05
47,9.915580547658809e-05,6.335800606083648e-05
48,1.5709139325725427e-05,2.252909295442345e-05
49,4.467583816119472e-05,5.5502812155725726e-05


==> fig/normalized_concept_losses_cibm_b_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.6982302402964242,0.0012342658929931083
2,0.5476465024809205,0.0017680812303848053
3,0.449908602081546,0.0025881338503493875
4,0.3814921403717968,0.0030458982357097677
5,0.32932568551416525,0.0013458111036561025
6,0.28733950248586254,0.004092928103270113
7,0.2554743950822343,0.0038361220771790197
8,0.22263377757627434,0.002466911426693093
9,0.1979664821045358,0.0011624220549967903
10,0.17524544286943688,0.0028352744102939096
11,0.1596984200396947,0.0031338005312122885
12,0.14177256739026572,0.0014982853889890138
13,0.12717323739018938,0.00026486404859716033
14,0.11377992906889135,0.0009683125953738436
15,0.10268898399773818,0.002374127481642412
16,0.0919623216552672,0.0015543524544183185
17,0.08126451781502553,0.0019801482113205276
18,0.07490885534976971,0.0008518235627961299
19,0.06455582852280098,0.0013620346605001576
20,0.05691009100962626,0.0009683353254090421
21,0.05230393793204055,0.0026730390043068707
22,0.046744660813679006,0.0007676991820044557
23,0.04478164527105357,0.003627503250987695
24,0.037025361416557934,0.0008050836025713142
25,0.032832090582269075,0.0005236525689619778
26,0.027616511488479486,0.0002935889434661082
27,0.025675290975834902,0.0009542203562134637
28,0.022091144668109935,0.00042375951230985345
29,0.02027280322123246,0.0013982879944377186
30,0.016250352798022224,0.00037588649124651333
31,0.013992732460684575,0.0005181178693268472
32,0.012369259575949212,0.0007603274349246703
33,0.01051780696404706,0.000406791466762065
34,0.008820645757908254,0.0002071416866467154
35,0.007762101432946692,0.0004932000630920964
36,0.005372345196212709,0.000279856722328729
37,0.00445453496986448,0.00037382500075974854
38,0.003571441174193543,0.0003736346978939613
39,0.0030491032421795586,0.0001585318974537951
40,0.0018786522426974264,0.0001983194641636174
41,0.0011730688609228278,0.00022353437985842906
42,0.0009023438160292557,0.00013633112958164785
43,0.0006315103970018507,7.543416747827944e-05
44,0.00031241919599328777,4.899776887021111e-05
45,0.00016733333057190284,5.536355132947519e-05
46,9.920157549555624e-05,2.054342869559958e-05
47,2.6256469935550798e-05,9.926255324449286e-06
48,6.6118769438913515e-06,1.9401483628627045e-06
49,0.0,0.0


==> fig/normalized_concept_losses_cibm_e_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.6123769768656143,0.006807442330055146
2,0.438777163144779,0.0022734402015317334
3,0.33521672730201646,0.004062795625239453
4,0.26813668852572714,0.0033772055638856234
5,0.22331039113400347,0.0016817132474273519
6,0.18442891915476303,0.0019022210986650667
7,0.15719078611202958,0.00305782638413836
8,0.13304955194950557,0.0034234933871214374
9,0.1141677562413013,0.003417288927161537
10,0.10029013157896641,0.0026366277177716658
11,0.08748666793644015,0.002450226369163132
12,0.07764723180905325,0.0019220906232594165
13,0.06725598590228987,0.0009797748310040816
14,0.059035099732994624,0.002127341763936942
15,0.05196730845323061,0.001915241137152198
16,0.04452393612466429,0.0018225038621473327
17,0.04092794566104774,0.0020235230546177675
18,0.0368595150797925,0.0008709031072202469
19,0.03161601657891129,0.0012877101367235555
20,0.02847792435777773,0.002079928222174338
21,0.02435627648423474,0.0006686356464340337
22,0.02259634850974599,0.0022597572195020964
23,0.021366140066181375,0.001511538033630236
24,0.016702784622936184,0.0008638469170352548
25,0.014527750130192757,0.0009480504821444487
26,0.012916871518962425,0.000968976141877704
27,0.011574612748672686,0.0007028888446510958
28,0.010339429691325272,0.0010438793786012755
29,0.009352090202567045,0.0016387936791738792
30,0.007589437662131958,0.0012268894726251832
31,0.006678828047203232,0.0009216995944797225
32,0.004895887436232308,0.0009486105455464616
33,0.0043190085317133045,0.000391560118674193
34,0.004114671512329079,0.0007314999381508315
35,0.0028810305549913534,0.000704850509010685
36,0.0029011734682089273,0.0006538753620221327
37,0.002630033444847184,0.000427480818366176
38,0.001991706580679448,0.0006950234491810549
39,0.0016081825097646527,0.0003713296854748701
40,0.0013459093998325156,0.0003849603814740256
41,0.0010476771682751546,0.0005703859034420652
42,0.00046412986077296124,0.0003819708081221631
43,0.00026180130445498806,0.00013961422681215972
44,0.00021919890636990847,0.0001607885947315699
45,7.312566168465179e-05,0.00010102678325012503
46,9.115874282839875e-05,0.00010046235983363046
47,4.2930823056743024e-05,4.153784959767207e-05
48,3.811267645477088e-05,2.7558321747294686e-05
49,3.0762307994211814e-05,2.5799126062895537e-05


==> fig/normalized_label_losses_cbm_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.8002581032396042,0.004852411982654446
2,0.64487709866433,0.005619368272940197
3,0.5278912764818777,0.007165145959538229
4,0.4420127812807153,0.007333995027274175
5,0.37208603629731696,0.006251350688415345
6,0.3142776051241141,0.004012712072406014
7,0.2708179140026562,0.005034356276979351
8,0.235876027448352,0.003036959906966891
9,0.20151051861731806,0.004027424384868826
10,0.17738351231410757,0.002788531401506652
11,0.1540958297882434,0.0036836076616558414
12,0.1331560609267246,0.0039388826719514245
13,0.11761476428992741,0.0020094745251398533
14,0.10533548099088834,0.0035775475193743434
15,0.08955444549816335,0.0031977223215410326
16,0.0782849763511956,0.0044380873679476015
17,0.07165761916548129,0.0019311126850832324
18,0.06265371537708986,0.001280844109378241
19,0.05824699731908867,0.0009310043130505695
20,0.04990825334692605,0.003427785529053474
21,0.04437139437941001,0.0011950945374007717
22,0.039084679340192045,0.0026209046976963515
23,0.033754678905952525,0.0024234586264226788
24,0.030327297433110113,0.0011079852268972767
25,0.027181403443421116,0.0016853208762426474
26,0.022656546824957827,0.0021482488333489165
27,0.01997768481874697,0.001591834637668138
28,0.01787916817836057,0.0025019660145913286
29,0.014555251897333712,0.0012654195720989503
30,0.012251664474886476,0.0013304689471790765
31,0.010476684716130193,0.0009741836724775962
32,0.008889202965378368,0.00110287394464055
33,0.00747534752364957,0.0003402949557312154
34,0.005996872908247202,0.0005672513103364423
35,0.005252011410449902,0.00043376007037118294
36,0.004109271443880603,0.0007722541072225726
37,0.002573675884213684,0.0007060828564533113
38,0.002130658999417615,0.00033108800066564755
39,0.0016062923191645638,0.00041118029947663905
40,0.0014092401856696827,0.0004967516858482052
41,0.0009291130006751844,0.0003010414806174456
42,0.0005288841301247377,0.00023512147377267268
43,0.0003821598371538605,0.00011877677061534256
44,0.0002779071601400993,9.473521948697037e-05
45,0.00014863310184007818,7.912190228091374e-05
46,6.322653323268858e-05,6.335619020344793e-05
47,2.1053206534041104e-05,7.834951195646355e-06
48,1.1055476304805254e-05,1.6037655087815732e-05
49,5.716269993293083e-06,7.433403169068577e-06


==> fig/normalized_label_losses_cibm_b_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.7537679454425602,0.0033973748028704415
2,0.5732953570212911,0.0034289927593614098
3,0.4435635011413041,0.0050597615710747945
4,0.3508982746167626,0.0032133735819803865
5,0.28568467575811723,0.0015833903946502802
6,0.23346828870839834,0.0016972080577800273
7,0.1928301502645997,0.0024551141459651458
8,0.15805413815910666,0.0030941462573160264
9,0.13627306106620796,0.0011001989363570888
10,0.11466334488877146,0.002610263284022941
11,0.09852631789982841,0.001676055661711383
12,0.08575220855304418,0.00239979082899865
13,0.0731504207824016,0.0009037778264618363
14,0.06250593454781665,0.0006776211471849851
15,0.05491759161628409,0.0018176106316840994
16,0.046102333878369456,0.0013073385065155594
17,0.03881245737651411,0.0004525258153297534
18,0.036131851134849985,0.0014630760938131027
19,0.02815832516802494,6.202151880709873e-05
20,0.025647471870498494,0.0006856194016697694
21,0.024220948628425092,0.002758044063706438
22,0.017777629439108444,0.001139917166741954
23,0.01681595199171901,0.0005055880004882244
24,0.014353519647966257,0.0021131334450508964
25,0.013053551445629129,0.000472908737998551
26,0.009603565357411983,0.0008101892473858618
27,0.009840263627597455,0.0007505129097840371
28,0.008019223974557559,0.0011360622062814016
29,0.0076207780986074294,0.000520266673050601
30,0.006747254358244842,0.00031785437940536033
31,0.0051942267954447575,0.00014523925198689817
32,0.003992033185341009,0.0009493250338249826
33,0.0031600503054797697,0.00029264896447219824
34,0.0029594047625719814,0.0007026257857717976
35,0.002649630027813151,0.000867682435935464
36,0.0018542853410084068,0.0004283898463378187
37,0.001303040144473538,0.0007304672463683915
38,0.0011122876097817032,0.0005894529093354322
39,0.000593031426343021,0.0002857312652000788
40,0.0003272230214608677,9.874650871362688e-05
41,8.062722062948643e-05,7.805308235059799e-05
42,0.0001914797099907237,0.00022454959119184873
43,0.0002646853851343148,3.234282580486777e-05
44,0.00021540443224699477,0.00010963788583725631
45,0.00015731015589649802,4.12813782471697e-05
46,0.00018094423876735015,0.00012296834225780908
47,0.00016355325276448785,0.00011409066564403357
48,0.00016016522053257463,0.00011860926637289453
49,0.0001575020989170522,0.00011836726668455824


==> fig/normalized_label_losses_cibm_e_cub.txt <==
t,loss,loss_std
0,1.0,0.0
1,0.7528868051874305,0.0029358349897981497
2,0.570321585080706,0.00293707456581421
3,0.4426192102000456,0.005118162412230543
4,0.3506204609430029,0.005013670245428906
5,0.2835508738437488,0.0021576576528363
6,0.23149272273725283,0.0024767301466229637
7,0.1913110293745804,0.0035046749258967743
8,0.15786800211963048,0.0035358630162083344
9,0.13570811859167556,0.0021013456075813773
10,0.11372469000445355,0.0023486154170162593
11,0.09849340973045445,0.002437282363598846
12,0.08432064646751561,0.0019085538169868663
13,0.07164518757425416,0.0016264564395748742
14,0.06222197814552695,0.002349449251326886
15,0.05433079689664132,0.0028345701007466712
16,0.04593203245002605,0.0012524106234212727
17,0.038233398563278585,0.0011777825671390142
18,0.036278034934717526,0.0014665165457148231
19,0.029030284305525234,0.0015745920472211789
20,0.02598271987573657,0.0018099341406938758
21,0.024771240085807278,0.0028000036997069943
22,0.019252271267745192,0.0024473207462794486
23,0.017104842103378204,0.0008430229129518183
24,0.014269451217753183,0.0016306908095722699
25,0.012759506637078954,0.0005827681758541601
26,0.010304586315331146,0.0013879008701109933
27,0.010903971267142612,0.0019414420142368919
28,0.007626111992980191,0.0009163025459256273
29,0.007223436868309214,0.000809624491093344
30,0.005901451647358749,0.001075293612077757
31,0.00582039570949692,0.0007093562483641168
32,0.003503748095470542,0.0012201765467250803
33,0.003271696293629003,0.0007060565143027446
34,0.0028600440914035644,0.000662909393148311
35,0.002447510185685868,0.0008109575944245948
36,0.0019448992312602318,0.00046217523584030665
37,0.0013890391758177112,0.0005886334026287755
38,0.0009072940252474949,0.0005273007215340084
39,0.0006349076215148174,0.0003755053649490409
40,0.0004026672641966902,0.00012863812031664758
41,7.23719953363344e-05,7.510247649163704e-05
42,0.00015625652877067353,0.00019607025965106048
43,0.00019969148688906918,9.789503301504862e-05
44,0.00019444815408033847,0.00010721999259716835
45,0.0001852070253591874,8.124902002877773e-05
46,0.0002046635125003638,8.4066554590852e-05
47,0.0001828977589358961,6.88252973226174e-05
48,0.00014041607068746915,0.00012260067941709078
49,0.00014278738252853206,0.00011655494883145107

